Optimization of the Energy-Comfort Trade-Off of HVAC Systems in Electric City Buses Based on a Steady-State Model

The electrification of public transport vehicles offers the potential to relieve city centers of pollutant and noise emissions. Furthermore, electric buses have lower life-cycle greenhouse gas (GHG) emissions than diesel buses, particularly when operated with sustainably produced electricity. However, the heating, ventilation, and air-conditioning (HVAC) system can consume a significant amount of energy, thus limiting the achievable driving range. In this paper, we address the HVAC system in an electric city bus by analyzing the trade-off between the energy consumption and the thermal comfort of the passengers. We do this by developing a dynamic thermal model for the bus, which we simplify by considering it to be in steady state. We introduce a method that is able to quickly optimize the steady-state HVAC system inputs for a large number of samples representative of a year-round operation. A comparison between the results from the steady-state optimization approach and a dynamic simulation reveals small deviations in both the HVAC system power demand and achieved thermal comfort. Thus, the approximation of the system performance with a steady-state model is justified. We present two case studies to demonstrate the practical relevance of the approach. First, we show how the method can be used to compare different HVAC system designs based on a year-round performance evaluation. Second, we show how the method can be used to extract setpoints for online controllers that achieve close-to-optimal performance without any predictive information. In conclusion, this study shows that a steady-state analysis of the HVAC systems of an electric city bus is a valuable approach to evaluate and optimize its performance.

==> img/causal-pareto-front/causal-pareto-front-1-static.tsv <==
0.250000009993841	3.85029546875702
0.625000009993713	3.3801956363509
1.00000000999374	2.96056646908216
1.50000001499328	2.4812752689289


==> img/causal-pareto-front/causal-pareto-front-2-dynamic.tsv <==
0.29548010870538	3.93124191482249
0.660597225319764	3.42330214467628
1.02306277082411	2.99330970052296
1.51124045051404	2.52752674900873


==> img/causal-pareto-front/causal-pareto-front-3-G-hlich.tsv <==
0.717107562487414	3.62771106457084


==> img/causal-pareto-front/causal-pareto-front-4-Hambraeus.tsv <==
1.18438760832383	2.97973537545838


==> img/causal-time-resolved/causal-time-resolved-1-cabinDyn.tsv <==
4.85527777777778	18.5434166666667
4.87777777777778	22.9766581060942
4.89638888888889	22.4151187166258
4.91833333333333	22.4858791158361
4.93111111111111	22.3747142495372
4.94694444444444	22.4808858365796
4.98972222222222	22.4265950092822
5.00055555555556	22.1904455229378
5.01555555555555	22.7904533584012
5.03583333333333	22.3547137847166
5.05111111111111	22.5772391362237
5.05944444444444	22.314864389552
5.06083333333333	22.3417028967907
5.06861111111111	22.3026599634292
5.08944444444445	22.3621601270225
5.17027777777778	22.3592372139036
5.1725	22.271877150379
5.19027777777778	22.3946079563714
5.21666666666667	22.3519393433739
5.22055555555556	22.2072217705418
5.235	22.3824148105915
5.2375	22.2857587720728
5.25611111111111	22.3257917501241
5.27916666666667	22.3208132515934
5.28222222222222	22.1999259380802
5.2975	22.3135818522541
5.32027777777778	22.3058786745304
5.32361111111111	22.1737100736397
5.34027777777778	22.3770220999684
5.36111111111111	22.3279957301402
5.38583333333333	22.3252681355727
5.38805555555556	22.2333437757461
5.40111111111111	22.3403453010782
5.40333333333333	22.2554994040721
5.41944444444444	22.3943322838126
5.43583333333333	22.3521145451488
5.43805555555556	22.258119326075
5.45555555555556	22.3545812482184
5.45805555555556	22.2556176310206
5.475	22.3536798465856
5.47777777777778	22.2653743607787
5.49611111111111	22.3381291269125
5.53472222222222	22.3517774725388
5.54555555555556	22.1260420476145
5.56611111111111	22.2856546615571
5.60194444444445	22.3559904285086
5.67027777777778	22.4106789019039
5.73277777777778	22.3959718970593
5.74361111111111	22.6081968686499
5.75638888888889	22.4213981991788
5.76861111111111	22.4761421175896
5.77055555555556	22.4034367392812
5.78527777777778	22.4760358365228
5.79472222222222	22.3585948440901
5.81305555555556	22.4426940201263
5.82777777777778	22.4029586691194
5.83055555555556	22.2940591174655
5.84666666666667	22.4446924820034
5.86611111111111	22.3853532484792
5.86833333333333	22.295577038673
5.885	22.3936795718119
5.90555555555556	22.3599525132465
5.90777777777778	22.2704201353823
5.92333333333333	22.3907216295063
5.93027777777778	22.2925877787775
5.9375	22.3389102068965
5.96777777777778	22.3286782016806
5.97083333333333	22.209630989396
5.98666666666667	22.4076601437654
6.00555555555556	22.2467776698527
6.01944444444445	22.3821424434155
6.02138888888889	22.3039276722503
6.035	22.3897038856144
6.05666666666667	22.3563152951286
6.08527777777778	22.3536456247654
6.08888888888889	22.2203956499606
6.09972222222222	22.4399776323989
6.10166666666667	22.3745095729718
6.11055555555556	22.4302005937388
6.12222222222222	22.4125209101063
6.12444444444445	22.3188976257967
6.14027777777778	22.3922089920705
6.15861111111111	22.3827602836211
6.16111111111111	22.2865235603054
6.17861111111111	22.4438395487051
6.19472222222222	22.3375394850758
6.21083333333333	22.3956092551148
6.21583333333333	22.2367804071586
6.23111111111111	22.8271150367804
6.23416666666667	22.7454171210956
6.26055555555556	22.8640567002039
6.26444444444444	22.7163367460331
6.27611111111111	22.7410139043824
6.27777777777778	22.6719425734106
6.29944444444444	22.6437166586384
6.30222222222222	22.5335487490115
6.33055555555556	22.4670477903483
6.34472222222222	22.2868482749386
6.3575	22.4533932552621
6.36638888888889	22.3761626997955
6.38638888888889	22.447734624749
6.40138888888889	22.2104088815302
6.42	22.3754724351013
6.43833333333333	22.3624587912914
6.44111111111111	22.2709393525664
6.45472222222222	22.4972181880807
6.46055555555555	22.3990108355908
6.46972222222222	22.5134671410983
6.47333333333333	22.4030519400451
6.48333333333333	22.6272348009067
6.49138888888889	22.5351506792112
6.51611111111111	22.7827487068552
6.535	22.5282047203094
6.56944444444445	22.5784059885162
6.5725	22.4594759860379
6.58972222222222	22.6435147513997
6.59527777777778	22.4636354032742
6.6225	22.3789840908004
6.62472222222222	22.2876900017071
6.64166666666667	22.3601256602396
6.64388888888889	22.2699966708793
6.66277777777778	22.3675674964048
6.66916666666667	22.1939529075685
6.68194444444444	22.3282253332883
6.68388888888889	22.259807902553
6.69305555555556	22.359709397771
6.69527777777778	22.2813334396726
6.70833333333333	22.4162945779361
6.71083333333333	22.3178089889154
6.725	22.4028289822231
6.75472222222222	22.3822643803599
6.75777777777778	22.2714393095448
6.77277777777778	22.3841487320279
6.77722222222222	22.3031052134233
6.79722222222222	22.4333925649599
6.79888888888889	22.3681708449052
6.81166666666667	22.4078973452334
6.81472222222222	22.3167537007006
6.82527777777778	22.3600030650378
6.82833333333333	22.2742657980046
6.845	22.429558526628
6.84777777777778	22.3560708317113
6.86444444444444	22.457810481327
6.88805555555556	22.4654106752216
6.8925	22.3907077717411
6.92472222222222	22.486334359592
6.92722222222222	22.4103165488597
6.93861111111111	22.508643393409
6.94166666666667	22.4309537519242
6.95611111111111	22.5694359981151
6.95833333333333	22.5021861074609
6.97666666666667	22.5562099731511
6.97888888888889	22.3944063401682
6.99333333333333	22.5651983738765
6.99888888888889	22.5829720191565
7.00777777777778	22.5752291666715
7.01	22.4140723437864
7.03055555555556	22.5877259537713
7.04722222222222	22.5666700655065
7.07166666666667	22.5703459027334
7.08194444444445	22.1798445543226
7.11305555555555	22.4574013491534
7.12416666666667	22.9074659527855
7.13722222222222	22.555323315947
7.15611111111111	22.7208250410407
7.17055555555556	22.4381568450796
7.18416666666667	22.652871222085
7.18638888888889	22.5104432037304
7.205	22.681693938745
7.2075	22.5070730384122
7.22555555555556	22.7246782722647
7.23388888888889	22.5268077553569
7.24611111111111	22.7371340995149
7.25222222222222	22.5872169196165
7.27	22.784683383802
7.29277777777778	22.7494469914766
7.30416666666667	22.4080995447983
7.31833333333334	22.974911128536
7.32611111111111	22.878697921295
7.35527777777778	23.0633548693818
7.3675	22.6328763559595
7.38638888888889	22.7329824383878
7.40416666666667	22.7578280548768
7.42666666666667	23.4246018494969
7.43	23.2749556790135
7.44138888888889	23.4594443766996
7.44388888888889	23.341683318399
7.47194444444445	23.8189637737441
7.47527777777778	23.6337490191885
7.49277777777778	23.8007793894548
7.49611111111111	23.6145220368753
7.50805555555556	23.8635961459136
7.52083333333333	23.899260429911
7.52666666666667	23.5977659402151
7.53666666666667	23.8849186386106
7.54138888888889	23.7162045759433
7.55305555555556	23.9843974393907
7.55638888888889	23.8116615474388
7.56833333333334	23.935723921848
7.57277777777778	23.7206398295405
7.59222222222222	23.9530054935547
7.60583333333333	23.9283746603103
7.60944444444445	23.7392939770589
7.62666666666667	24.0634602908214
7.64333333333333	23.8103109716399
7.66027777777778	23.9700365353751
7.66972222222222	23.6666329027769
7.68388888888889	24.4231787565019
7.69027777777778	24.0874865822793
7.70361111111111	24.2157110607052
7.72361111111111	24.1020385478225
7.735	23.7661183943608
7.75111111111111	23.9327274085612
7.76166666666667	23.7643507592695
7.78111111111111	23.910807705652
7.78527777777778	23.7773817913283
7.80638888888889	24.0434980744022
7.82722222222222	23.8423651875484
7.84	24.0532734072322
7.84638888888889	23.9312274630169
7.8625	24.1228128904883
7.87111111111111	23.9013685243991
7.88944444444444	24.1253304126472
7.89333333333333	24.0261045973094
7.90805555555556	24.0870301676485
7.91666666666667	23.776813648971
7.92111111111111	23.7415692547905
7.92694444444444	23.7767374022167
7.93027777777778	23.7009745828407
7.94583333333333	24.0729875782557
7.95611111111111	23.8967154981971
7.96416666666667	24.153113790181
7.97222222222222	23.9927361908666
7.98472222222222	24.3126906838384
7.99	24.1238703740852
8.005	24.2502082984585
8.02055555555556	24.0425587123884
8.02944444444444	24.1648351229527
8.03472222222222	24.0115461114052
8.04861111111111	24.523070559234
8.07055555555556	24.0246949924132
8.08833333333333	24.400570487917
8.10472222222222	23.9173143979613
8.13416666666667	23.7246580245744
8.15305555555556	23.8611033405421
8.16194444444444	23.7731597944751
8.17888888888889	24.1153127984346
8.18777777777778	23.9568603858222
8.20111111111111	24.3887775611711
8.20472222222222	24.2794734486301
8.21305555555556	24.3478603562694
8.21666666666667	24.2435697303756
8.22722222222222	24.25611482528
8.23388888888889	24.1093214514582
8.24444444444444	24.2656936504211
8.27194444444445	24.1527814861285
8.285	24.1839504693164
8.28805555555556	24.1275414889629
8.31916666666667	24.3006001313011
8.32277777777778	24.231399969896
8.33583333333333	24.3527754192669
8.34	24.274035379821
8.35138888888889	24.3030252246616
8.355	24.2368271823972
8.35833333333333	24.2622135938046
8.37305555555556	24.2489566554873
8.37722222222222	24.1795918772871
8.40916666666667	24.2629955972399
8.41138888888889	24.2210397881661
8.43416666666667	24.3135167344262
8.44527777777778	24.3100793967608
8.44861111111111	24.2427871228422
8.46638888888889	24.3384164299709
8.48388888888889	24.3185504169855
8.48611111111111	24.2714931719843
8.49888888888889	24.3141983174805
8.50333333333333	24.2407396496193
8.51611111111111	24.3912750786126
8.52444444444444	24.2986791986842
8.54111111111111	24.4118375164719
8.55277777777778	24.3126022318427
8.57416666666667	24.376575423538
8.57944444444444	24.3325976781711
8.59583333333333	24.3659295619795
8.61111111111111	24.2386010132926
8.6275	24.3279986764839
8.63361111111111	24.3051004240193
8.64416666666667	24.352331347582
8.65388888888889	24.3316568354493
8.70333333333333	24.4738236516346
8.73166666666667	24.5051623858645
8.73472222222222	24.4849935248064
8.75111111111111	24.5292338199324
8.76111111111111	24.5381938444031
8.76361111111111	24.5225719457514
8.78722222222222	24.5601275177257
8.80138888888889	24.5093439891626
8.8475	24.6384172204788
8.85388888888889	24.6237813329508
8.86527777777778	24.6853546368488
8.88	24.6335225181145
8.90638888888889	24.6049756998116
8.91916666666667	24.6489712047191
8.93388888888889	24.6126588197296
8.94777777777778	24.6917929528411
8.98805555555556	24.6073766018082
8.99972222222222	24.5429698544656
9.01027777777778	24.5337354451285
9.01361111111111	24.5429079646144
9.02416666666667	24.5082801623989
9.04111111111111	24.5247771960664
9.05388888888889	24.5976487463888
9.06194444444445	24.5806283057873
9.07138888888889	24.6256093676577
9.07888888888889	24.6141432558703
9.08833333333333	24.6679916453275
9.11222222222222	24.596797312942
9.12972222222222	24.606265996787
9.13444444444444	24.5845290065694
9.14833333333333	24.6753535376262
9.16416666666667	24.6114685963924
9.17305555555556	24.62819242462
9.17666666666667	24.6146659553425
9.18972222222222	24.4949060260568
9.20833333333334	24.528675674504
9.21944444444444	24.5030874404179
9.245	24.5615572241595
9.275	24.7232235945672
9.29777777777778	24.644739938022
9.31111111111111	24.7506526813804
9.32861111111111	24.6588529410913
9.35333333333334	24.6468573889139
9.36333333333333	24.6061686130918
9.39555555555556	24.6594085572572
9.42694444444444	24.6720635127841
9.44666666666667	24.5345530431708
9.48027777777778	24.6738258847276
9.5625	24.7952376980663
9.60472222222222	25.1253061277496
9.64416666666667	24.9101146114799
9.67055555555556	25.0079479473532
9.69333333333334	24.9547522210445
9.72527777777778	24.9903886629061
9.73888888888889	24.7413179553243
9.7425	24.7802916561886
9.74833333333333	24.753830705978
9.75472222222222	24.7705681135226
9.77888888888889	24.9642907895599
9.78805555555556	24.8855584869381
9.79805555555556	24.8987769205121
9.82166666666667	25.1163476863592
9.83055555555556	25.0555656669645
9.85944444444445	25.1729955127716
9.87555555555556	25.0604908162074
9.89027777777778	25.098542247206
9.90416666666667	25.0451424487553
9.91166666666667	25.1230024315379
9.92194444444445	24.9614700274438
9.93027777777778	24.9928775100266
9.93916666666667	24.937022419768
9.96361111111111	25.0872213111586
9.97305555555556	24.9925815600524
9.98361111111111	25.0305200062034
9.99416666666667	24.950557194673
10.0019444444444	25.0335458846434
10.0166666666667	25.020057413577
10.0191666666667	25.0732565579488
10.0516666666667	25.1348573757776
10.0541666666667	25.1850555619246
10.0711111111111	25.1150785292368
10.1116666666667	25.1896476378644
10.1205555555556	25.3142895583052
10.1347222222222	25.2768486998459
10.1419444444444	25.3274120277011
10.1602777777778	25.2827391168274
10.1741666666667	25.4232593293686
10.1858333333333	25.3757955368304
10.1883333333333	25.4130873827554
10.2038888888889	25.2393550435348
10.2108333333333	25.3257774434907
10.2247222222222	25.1408674003525
10.2372222222222	25.25013459699
10.2466666666667	25.0834272439233
10.2522222222222	25.1727626032443
10.2641666666667	25.025332466233
10.2902777777778	25.3299316724819
10.3088888888889	25.2544818389348
10.3202777777778	25.3266526788919
10.335	25.2895202200791
10.3544444444444	25.4593851386774
10.3702777777778	25.2654914153366
10.3813888888889	25.4151997782553
10.3975	25.2832588695656
10.4172222222222	25.26488012549
10.4225	25.4216606622567
10.4375	25.2192164040827
10.4433333333333	25.3694501704284
10.4641666666667	25.1893103591822
10.4877777777778	25.1983462647061
10.4905555555556	25.3151057172307
10.5083333333333	25.178778556425
10.5355555555556	25.1815212096039
10.5397222222222	25.3540812495336
10.5555555555556	25.1443561947601
10.5586111111111	25.2723958486591
10.57	25.1494579764628
10.5747222222222	25.3250765301925
10.5869444444444	25.2039934268923
10.5897222222222	25.3119161839083
10.6102777777778	25.1412411665081
10.6158333333333	25.365930928246
10.6305555555556	25.1367384822228
10.6383333333333	25.2711556686207
10.6569444444444	25.0955972011415
10.6686111111111	25.3955081727753
10.6911111111111	25.0922235491905
10.6941666666667	25.2002089369686
10.7058333333333	25.0385911873645
10.7094444444444	25.200750430714
10.7258333333333	25.0080364018688
10.745	25.0805230469035
10.7491666666667	25.2815842158347
10.7627777777778	25.1689563445289
10.7663888888889	25.3127928535188
10.7777777777778	25.1128720839325
10.7827777777778	25.3016528156523
10.7977777777778	25.0446898665864
10.8027777777778	25.2660107398341
10.8169444444444	25.01363576533
10.8208333333333	25.1952438256671
10.8341666666667	25.0802236996314
10.8402777777778	25.070396195116
10.8497222222222	25.0843365873707
10.8580555555556	25.4031383874139
10.8805555555556	25.0091273448684
10.8925	25.1110445810753
10.9041666666667	25.079174918635
10.9208333333333	25.0747284438284
10.925	25.1664426498731
10.9466666666667	25.0516104754871
10.9533333333333	25.1874637304199
10.9702777777778	24.8894820637719
10.9902777777778	25.152225304059
11.0116666666667	25.0822663079113
11.0433333333333	25.0680670262299
11.0566666666667	24.7457071797933
11.0977777777778	25.2007930052364
11.1116666666667	25.1489116837666
11.1208333333333	25.4025741186695
11.1355555555556	25.0657266717437
11.1425	25.0448804658191
11.1588888888889	25.0870901364995
11.1725	25.4475859270144
11.2202777777778	25.0875304150698
11.2283333333333	25.0733338886072
11.2425	25.1549110553499
11.2466666666667	25.2427935995864
11.2572222222222	24.8549773947666
11.2602777777778	24.8154554729748
11.2625	24.874125734339
11.2713888888889	24.798865360731
11.2777777777778	24.9134592640575
11.2911111111111	24.8407187501082
11.2963888888889	24.9255328775614
11.3094444444444	24.83000883363
11.3263888888889	24.8576022777372
11.3491666666667	25.2633206554589
11.3588888888889	25.0910876689788
11.3658333333333	25.2009097152367
11.3763888888889	25.0491262956403
11.3836111111111	25.1913745051696
11.4036111111111	24.8758054736599
11.4213888888889	25.1104636225033
11.4361111111111	24.7498141564627
11.4458333333333	25.0065872111378
11.4577777777778	24.5854334676039
11.4602777777778	24.6659972182472
11.4686111111111	24.6041106583214
11.475	24.6195669207957
11.4802777777778	24.831299933268
11.4927777777778	24.7962669619702
11.4963888888889	24.9146572668429
11.5072222222222	24.8127786882959
11.5105555555556	24.9152022068719
11.5272222222222	24.7178065255857
11.5347222222222	24.906933821231
11.5513888888889	24.7247686789512
11.5597222222222	24.8478667079581
11.5730555555556	24.7810210674551
11.5863888888889	24.7937655572214
11.5891666666667	24.90781000078
11.6044444444444	24.7669475025009
11.6144444444444	24.8656865770636
11.6280555555556	24.7952751313373
11.6405555555556	24.7879075259555
11.6455555555556	24.9811254926572
11.6583333333333	24.8634334246088
11.6616666666667	24.9781301884141
11.6763888888889	24.808481382159
11.6816666666667	24.9699322213838
11.7022222222222	24.8596730631562
11.72	24.8303747041547
11.7241666666667	24.9948658136668
11.7372222222222	24.660556658496
11.7472222222222	24.8150223307461
11.7577777777778	24.6194068696934
11.7602777777778	24.7178184693148
11.7725	24.639251962918
11.7938888888889	24.7140851555401
11.7997222222222	24.950986397183
11.8191666666667	24.6993145897114
11.8336111111111	24.7398167032712
11.8358333333333	24.8456850425409
11.8519444444444	24.7313688450511
11.8716666666667	24.7506654792751
11.875	24.8993345173719
11.8938888888889	24.7148752209075
11.9	24.8554350083991
11.9213888888889	24.7926426306308
11.9236111111111	24.8891746701358
11.9358333333333	24.7598271396815
11.9388888888889	24.8815001173675
11.955	24.7853017115955
11.9575	24.8919517487915
11.9755555555556	24.705648642864
11.9802777777778	24.7997652587515
11.9958333333333	24.7242536179592
11.9980555555556	24.8260895403699
12.0133333333333	24.6963391757129
12.02	24.6893244385104
12.0333333333333	24.7095575695242
12.0369444444444	24.8795690580993
12.0563888888889	24.7789963664264
12.0588888888889	24.891985656359
12.0755555555556	24.7414238917168
12.0980555555556	24.7177200583949
12.1022222222222	24.9121162373951
12.1172222222222	24.6319447290647
12.1205555555556	24.7867579459495
12.1341666666667	24.6658374344001
12.1491666666667	24.6514178772392
12.1655555555556	24.9419438674439
12.1758333333333	24.632333627902
12.1794444444444	24.7723530734693
12.19	24.6039627173757
12.195	24.8261971112142
12.2111111111111	24.4907256842267
12.2261111111111	24.5430428211116
12.2316666666667	24.8438889689314
12.2455555555556	24.634759716483
12.2491666666667	24.8030242762437
12.2608333333333	24.6582097361668
12.2641666666667	24.8172888984157
12.2791666666667	24.5252898652945
12.2833333333333	24.7449620559966
12.2975	24.5713882609688
12.3019444444444	24.7951757173378
12.3219444444444	24.4985733862549
12.3433333333333	24.9650112598524
12.3625	24.3508045861016
12.3663888888889	24.5679879589741
12.3788888888889	24.4240416530803
12.3969444444444	24.4938109847233
12.4016666666667	24.7669749312615
12.4183333333333	24.5098274642665
12.4294444444444	24.7012729868776
12.4388888888889	24.5588340057882
12.4413888888889	24.6774302372895
12.4569444444444	24.538074707002
12.4605555555556	24.7355585125525
12.4786111111111	24.4922396223262
12.4961111111111	24.8469791717064
12.5244444444444	24.4825203977489
12.5383333333333	24.7880866491626
12.56	24.5157760035821
12.5786111111111	24.5780036154463
12.5813888888889	24.7397259704679
12.5905555555556	24.626057553796
12.5969444444444	24.8754724134686
12.6108333333333	24.6078742791359
12.6158333333333	24.7792128795895
12.6363888888889	24.5376667962927
12.6605555555556	24.5865583063279
12.6630555555556	24.7344139395054
12.6736111111111	24.6273696678822
12.6797222222222	24.8854223858381
12.7063888888889	24.6632351312207
12.7147222222222	24.9616066785639
12.7366666666667	24.6767037738674
12.7438888888889	24.9765477607633
12.7622222222222	24.5020977443427
12.7680555555556	24.686920541695
12.7808333333333	24.6215157423677
12.7838888888889	24.7687596585326
12.7988888888889	24.5541272531161
12.8025	24.6709238803092
12.8125	24.5989039761114
12.8219444444444	24.5995529762381
12.8266666666667	24.8273871149863
12.8522222222222	24.6370793148846
12.8722222222222	24.932990830606
12.8880555555556	24.4343939251346
12.9011111111111	24.6728004151137
12.9161111111111	24.5323422574007
12.9202777777778	24.7533626720842
12.9358333333333	24.4187812951453
12.9383333333333	24.5741702644108
12.9522222222222	24.4596791494383
12.9547222222222	24.6205295914899
12.9661111111111	24.424462461282
12.9691666666667	24.6087864299326
12.9802777777778	24.3690411659065
12.9838888888889	24.5887685005694
12.9997222222222	24.2200796774111
13.0163888888889	24.5229992490687
13.0325	24.3330088716595
13.0605555555556	24.4148206131429
13.0630555555556	24.6015796441897
13.0761111111111	24.4300361666997
13.0825	24.7830621840599
13.0961111111111	24.533420269822
13.1002777777778	24.7685836002597
13.1161111111111	24.5109588659298
13.1197222222222	24.7009220256367
13.1425	24.4367699403347
13.1541666666667	24.8153693513266
13.1694444444444	24.2720203007792
13.1794444444444	24.5706630901685
13.1961111111111	24.3036340262506
13.2002777777778	24.582604024321
13.2097222222222	24.258425232541
13.2116666666667	24.368187594343
13.2236111111111	24.2150883778282
13.2577777777778	24.4032986657962
13.2675	24.6992285724128
13.2838888888889	24.3688194933107
13.2863888888889	24.5394849596194
13.2980555555556	24.4198882079069
13.3033333333333	24.4044954173561
13.3097222222222	24.4125675234638
13.3188888888889	24.5927258269698
13.3305555555556	24.49391441878
13.3333333333333	24.6610972275428
13.3494444444444	24.502562188299
13.3672222222222	24.8199844487662
13.3844444444444	24.5546143356611
13.3877777777778	24.750058954517
13.4061111111111	24.4311015337115
13.4180555555556	24.6253009065733
13.4341666666667	24.4496909053735
13.4375	24.6557639192626
13.4508333333333	24.455308946891
13.4633333333333	24.6354170268394
13.4783333333333	24.4794401927962
13.4847222222222	24.4678168886093
13.495	24.4868327247306
13.4980555555556	24.6866226914099
13.5158333333333	24.4316271852372
13.5211111111111	24.5625568076616
13.5344444444444	24.458242875175
13.5763888888889	24.460554363941
13.5797222222222	24.6879131412911
13.5933333333333	24.3680536751293
13.5963888888889	24.5650910179352
13.6069444444444	24.4504532552468
13.6091666666667	24.5987569590464
13.6216666666667	24.4168957870035
13.6238888888889	24.570625659697
13.6430555555556	24.3675814950902
13.6461111111111	24.5970156965734
13.6611111111111	24.3625040185277
13.6644444444444	24.5992865996703
13.6875	24.3315229871361
13.7011111111111	24.6808758480794
13.7105555555556	24.4989778735323
13.7136111111111	24.6753688696952
13.725	24.3275983166498
13.7272222222222	24.4739467377557
13.7391666666667	24.3122811804673
13.7441666666667	24.6430573848689
13.7597222222222	24.4415430879234
13.7736111111111	24.416021883762
13.7813888888889	24.6616483599521
13.7966666666667	24.4735323440403
13.8008333333333	24.7255255816527
13.8122222222222	24.5533181279242
13.8158333333333	24.753242104398
13.8305555555556	24.5112637139131
13.8352777777778	24.7767620147427
13.8491666666667	24.4452120562341
13.8544444444444	24.7107799225207
13.8736111111111	24.3396232769361
13.8869444444444	24.7274555770016
13.9088888888889	24.1369056666009
13.9213888888889	24.5692385846524
13.9344444444444	24.207669262129
13.9433333333333	24.400323236847
13.9675	23.980640964678
13.9711111111111	24.1848639956531
13.9813888888889	24.1238117055831
13.9902777777778	24.1324160624771
14.0047222222222	24.7810823645189
14.0436111111111	24.4565799172163
14.0580555555556	23.7660235545754
14.0658333333333	24.058670940467
14.0813888888889	24.0262662532558
14.0847222222222	24.3303155355569
14.0941666666667	24.1598022324057
14.0983333333333	24.4632316601919
14.1138888888889	24.1176267627416
14.1163888888889	24.3151012588426
14.13	24.1902833270644
14.1358333333333	24.1772342241526
14.1441666666667	24.1878055119195
14.1494444444444	24.6250251111679
14.1597222222222	24.3198121773973
14.1663888888889	24.7056050236113
14.1863888888889	24.1659955571071
14.1969444444444	24.1857610265321
14.2033333333333	24.6984139564905
14.2236111111111	24.1384284290157
14.2286111111111	24.5618805574881
14.2458333333333	23.8711784957445
14.2527777777778	24.4590874215582
14.2652777777778	24.0833194062928
14.2677777777778	24.2928301272548
14.2852777777778	24.0757598874345
14.2888888888889	24.4154121662178
14.3069444444444	23.9047935563433
14.3105555555556	24.2179347976003
14.3230555555556	23.9984010709862
14.3255555555556	24.2327166208503
14.3341666666667	24.1151229480681
14.3411111111111	24.5250996897846
14.3608333333333	24.0189901259037
14.3694444444444	24.3962536931725
14.3902777777778	24.1319536924832
14.3941666666667	24.4876451857929
14.4113888888889	24.0444842665054
14.4227777777778	24.4873824297723
14.4363888888889	24.1206296062598
14.4394444444444	24.3796171978591
14.4522222222222	24.1004114531233
14.4555555555556	24.2977615033668
14.4666666666667	24.0861796496706
14.4702777777778	24.3991096395089
14.4805555555556	24.1417309473295
14.4855555555556	24.5170046704573
14.5002777777778	24.0436802143242
14.5052777777778	24.4607995570831
14.5233333333333	23.927603970432
14.5347222222222	24.3638194146866
14.5569444444444	24.0825031539842
14.57	24.3463291906329
14.5886111111111	24.1717356068278
14.6011111111111	24.189701999258
14.6033333333333	24.3982857335398
14.6136111111111	24.2525918656339
14.6169444444444	24.5028259587123
14.6294444444444	24.1763801493061
14.6325	24.4124060157443
14.6483333333333	24.2587019701074
14.6519444444444	24.5437341945023
14.6713888888889	24.1941365192399
14.695	24.2593404303105
14.6980555555556	24.5186645298617
14.7163888888889	24.0732168630089
14.7227777777778	24.4759446004961
14.7322222222222	24.0720565104533
14.7358333333333	24.3083026286962
14.7511111111111	23.8851713823622
14.7702777777778	24.0573062989201
14.7844444444444	24.7622076297486
14.805	23.7955179088454
14.8230555555556	24.4746420562969
14.8380555555556	24.0472246242716
14.8422222222222	24.3943023493057
14.8538888888889	24.2620851627078
14.8563888888889	24.4705923665935
14.8755555555556	24.1756978073679
14.8786111111111	24.4530105181223
14.8988888888889	24.1118171380301
14.9061111111111	24.3897575848456
14.9263888888889	24.1393001975041
14.9302777777778	24.4825792036605
14.95	24.0626058131495
14.9716666666667	24.1695919192922
14.9741666666667	24.4062862598439
14.9891666666667	24.1395292485906
14.9961111111111	24.1266841797007
15.0080555555556	24.1734552664171
15.0122222222222	24.5388653023949
15.0386111111111	24.2157445528627
15.0494444444444	24.2388103300706
15.0536111111111	24.5899494884309
15.0688888888889	24.2677961369457
15.0747222222222	24.6685125344692
15.085	24.2570023723132
15.0886111111111	24.4882266374004
15.1005555555556	24.1383657623362
15.1052777777778	24.2857886906772
15.1191666666667	24.1153047425751
15.1238888888889	24.4980109671845
15.1383333333333	24.2753647474496
15.1413888888889	24.5114373571379
15.1561111111111	24.278853500519
15.1627777777778	24.2514721091476
15.1733333333333	24.2613299348784
15.1827777777778	24.832367078721
15.2086111111111	24.241038725837
15.2116666666667	24.4735088230271
15.2216666666667	24.2708674452385
15.2261111111111	24.5946325587127
15.2383333333333	24.1526211315406
15.2441666666667	24.0875151459712
15.2525	24.0958454113987
15.2566666666667	24.4905974780576
15.2697222222222	24.1858870531714
15.2744444444444	24.5503665829841
15.2847222222222	24.0832551561391
15.2869444444444	24.2579100306735
15.3005555555556	23.9825248290085
15.3052777777778	24.4220614457611
15.3172222222222	24.0187048853745
15.3233333333333	24.492096842239
15.3391666666667	24.1858906094072
15.3552777777778	24.128075201074
15.3683333333333	24.8424949616906
15.3922222222222	24.4543458557562
15.4019444444444	23.4641598509456
15.4052777777778	23.7310707391816
15.4161111111111	23.4567765102589
15.4294444444444	24.1112104284237
15.4466666666667	23.666127254366
15.4588888888889	24.0687826914611
15.4680555555556	23.91123227659
15.4708333333333	24.1674899691301
15.4844444444444	23.7327110483192
15.49	24.0060911293173
15.5008333333333	23.8714033820842
15.5055555555556	23.8606204778537
15.5108333333333	23.8819217030014
15.5247222222222	24.6666316262305
15.5455555555556	23.7219350049594
15.5613888888889	24.1589034494771
15.5766666666667	24.0196739251091
15.5925	24.5084121874557
15.6069444444444	24.1481359898728
15.6113888888889	24.5136888531963
15.6375	24.1573841665214
15.6583333333333	24.7381289084905
15.6791666666667	24.0530640431184
15.6902777777778	24.1168615458809
15.6980555555556	24.7100264329568
15.705	24.3127673238211
15.7183333333333	24.2159902096561
15.7255555555556	24.7514747083321
15.7386111111111	23.8315837082337
15.7425	24.1378599323749
15.7547222222222	23.954473398842
15.76	24.4002337770704
15.7761111111111	23.8250985542834
15.7794444444444	24.1425242722017
15.7938888888889	23.8455202373837
15.805	24.2561148262291
15.8177777777778	24.0501465950364
15.8316666666667	24.3321775169642
15.8408333333333	24.1204795063004
15.8455555555556	24.4627628584644
15.8630555555556	24.0471439021977
15.8702777777778	24.2780743746421
15.8894444444444	24.1397795161087
15.8936111111111	24.5023007045115
15.9080555555556	24.0836258696598
15.9141666666667	24.3634585111551
15.9263888888889	24.1269199009963
15.9316666666667	24.5364232639957
15.9444444444444	24.0964053988517
15.9475	24.3498972588745
15.9586111111111	24.1410653750395
15.9627777777778	24.4872788788911
15.9777777777778	24.0166238831559
15.9825	24.2232422770205
15.9930555555556	24.0722139688547
15.9988888888889	24.0517810280415
16.0063888888889	24.0617764437075
16.0111111111111	24.5092861565448
16.0283333333333	24.0883970011493
16.0355555555556	24.0711137249447
16.0588888888889	24.1349881502787
16.0638888888889	24.5834464091706
16.0730555555556	24.2113260269738
16.0822222222222	24.6797125302488
16.0988888888889	23.9320815201069
16.1133333333333	24.0173602374846
16.1166666666667	24.367159105976
16.1330555555556	24.0538496024965
16.1402777777778	24.0415619942789
16.1558333333333	24.1018648839579
16.1613888888889	24.5897586707062
16.1763888888889	23.9309875172557
16.1825	24.3219285752455
16.1927777777778	23.9502145204021
16.1963888888889	24.2442762018823
16.2138888888889	23.8904411529275
16.2327777777778	24.0259307561116
16.2469444444444	24.7591170491465
16.2719444444444	24.4196570843445
16.3130555555556	24.254166947103
16.3272222222222	23.5053533129561
16.3455555555556	23.8136060891924
16.3508333333333	24.3573725275535
16.3661111111111	24.0474719040719
16.3725	24.5390270242944
16.3838888888889	24.2757341893809
16.3869444444444	24.5095812399182
16.4038888888889	24.0600832588016
16.4152777777778	24.4521384130612
16.4338888888889	24.141466433316
16.4375	24.4014545901748
16.4516666666667	24.087151467999
16.4569444444444	24.5101179562728
16.4763888888889	23.9451845413668
16.4933333333333	24.0680381994813
16.4963888888889	24.3715329411361
16.5161111111111	24.0842660983903
16.5352777777778	24.140869911299
16.5558333333333	24.1400089737124
16.5588888888889	24.439831639693
16.5747222222222	24.0621349176109
16.5816666666667	24.0293809151028
16.5947222222222	24.0560194440493
16.6008333333333	24.6142108513014
16.6219444444444	23.9144228964082
16.6311111111111	24.3372383480909
16.6461111111111	24.0482230069896
16.6494444444444	24.3862612515371
16.6611111111111	23.983277905939
16.6638888888889	24.262637280305
16.6766666666667	24.0183992324585
16.6797222222222	24.3446747751949
16.7008333333333	23.9804384476636
16.705	24.4346077209746
16.7219444444444	24.0030754910253
16.7275	24.402541115504
16.7411111111111	24.039000729433
16.7547222222222	23.9804545731876
16.7586111111111	24.4090910570748
16.775	23.8333026307324
16.7772222222222	24.0694113590949
16.7913888888889	23.8707094786192
16.7941666666667	24.1821115764379
16.8044444444444	23.9084479650808
16.8091666666667	24.3374789700572
16.8283333333333	23.7559052426415
16.8513888888889	23.9232256228624
16.8541666666667	24.2417075273469
16.8722222222222	23.869813903734
16.8758333333333	24.1715281769661
16.8927777777778	23.9604884350467
16.8958333333333	24.2816502585283
16.9125	24.0321319964351
16.92	24.6266117954273
16.9391666666667	23.8904472376549
16.9447222222222	24.3792754774364
16.9580555555556	24.0220722231132
16.9647222222222	23.9925222892222
16.9755555555556	24.0391456073374
16.9852777777778	24.7238391533223
17.0022222222222	23.8705888025586
17.005	24.0900183813835
17.0141666666667	23.8855736017779
17.0188888888889	23.8683774389095
17.0252777777778	23.8999892595114
17.0297222222222	24.3510861051003
17.0477777777778	23.8998766458879
17.0536111111111	24.2476861202806
17.0627777777778	23.9996767314332
17.0658333333333	24.26007684328
17.0811111111111	23.7698589121074
17.0858333333333	24.1558102912761
17.1047222222222	23.6341372124814
17.1188888888889	24.5349837920865
17.1533333333333	23.6226604449282
17.1697222222222	24.3984169798597
17.1777777777778	23.9371433111933
17.1802777777778	24.1335806334186
17.1897222222222	23.797341727938
17.1947222222222	23.7499981941399
17.2008333333333	23.772140360508
17.2116666666667	24.6093721538853
17.2225	24.0096024350055
17.2438888888889	24.1261360194293
17.2472222222222	24.4835970474053
17.2625	24.0466531508743
17.2666666666667	24.4402619075296
17.2755555555556	24.1422174303429
17.2791666666667	24.4494614370096
17.2958333333333	24.0437577945268
17.3005555555556	24.4953194043074
17.3227777777778	23.9408185994499
17.3488888888889	24.7666052338897
17.3752777777778	23.9806110511566
17.3888888888889	24.0326120349788
17.4019444444444	24.796781714471
17.4186111111111	23.7534696970096
17.4269444444444	24.4567060868715
17.4452777777778	23.6537536646975
17.4577777777778	24.2003404731597
17.4702777777778	24.0022042071766
17.4761111111111	24.4939631040507
17.4916666666667	23.7470718906569
17.4994444444444	24.1273717082989
17.5213888888889	23.7733657296564
17.5261111111111	24.3002326367915
17.5375	23.7744683543709
17.5408333333333	24.0917453974903
17.5494444444444	23.8131935774437
17.5544444444444	24.270515391918
17.5652777777778	23.8096555750347
17.5691666666667	24.1806370628702
17.5847222222222	23.4466767852432
17.6008333333333	23.9780022070462
17.6166666666667	23.7464930005482
17.6208333333333	24.2201552205518
17.6361111111111	23.7110159031531
17.6494444444444	23.7818946527818
17.6522222222222	24.1484796153897
17.6663888888889	23.8754457892822
17.6711111111111	24.3732613809939
17.6825	23.9063687785971
17.6861111111111	24.2609853230494
17.7025	23.7119635651944
17.7094444444444	24.2700607781435
17.7294444444444	23.7682354821138
17.7366666666667	24.0186563635314
17.7544444444444	23.8828346323145
17.7719444444444	23.9300926146115
17.7747222222222	24.2666955143924
17.7925	23.9057143500193
17.8266666666667	23.9923989474518
17.8308333333333	24.4458707839757
17.845	23.9836192216451
17.8480555555556	24.2919167668604
17.8663888888889	23.9857832178861
17.8702777777778	24.4043658792448
17.8877777777778	23.9127281658234
17.8938888888889	23.8953392844489
17.9044444444444	23.9407598728981
17.9066666666667	24.212149789701
17.9227777777778	23.9581568043178
17.9261111111111	24.3154191931198
17.9422222222222	23.8124990135614
17.9491666666667	24.1508364506863
17.96	23.8089369225339
17.9636111111111	24.1677798833852
17.9811111111111	23.7263338089053
17.9947222222222	23.8255653450465
18.0008333333333	24.417381943668
18.015	23.8586114429109
18.0175	24.1182814004613
18.0355555555556	23.8446705443017
18.0469444444444	24.1865929923713
18.0636111111111	23.9206921205726
18.0666666666667	24.2540154234802
18.0819444444444	23.9438900099969
18.0911111111111	23.9423060421755
18.0938888888889	24.2655588998526
18.1086111111111	24.0492339849133
18.1138888888889	24.5430244487916
18.1288888888889	24.0532266916233
18.1330555555556	24.4509495495473
18.1447222222222	24.237371010807
18.1466666666667	24.4224159830246
18.1633333333333	24.033727400682
18.1666666666667	24.3772014550308
18.1813888888889	23.9249236979455
18.1894444444444	24.1837493836686
18.2027777777778	23.9470077544204
18.2075	24.4036590749469
18.2219444444444	23.8664917291649
18.2266666666667	24.1445538173828
18.2461111111111	23.8209896004591
18.2591666666667	24.5477259512341
18.2811111111111	23.8317647428921
18.2833333333333	24.0881032485378
18.2969444444444	23.8834444962174
18.3033333333333	23.8731203292535
18.3127777777778	23.9102094189527
18.3161111111111	24.2927625419746
18.3272222222222	23.9889950416607
18.3308333333333	24.3221266129677
18.3472222222222	23.8631266768879
18.3763888888889	23.9687026137772
18.3961111111111	23.9735719331845
18.4008333333333	24.4597209733236
18.4119444444444	23.9486728122452
18.4161111111111	24.3004917164796
18.4277777777778	23.8442014804973
18.4302777777778	24.0957300722118
18.4497222222222	23.8534712235279
18.4541666666667	24.3366954312282
18.4705555555556	23.8887339081182
18.4780555555556	24.2434606278806
18.4916666666667	23.9669957142148
18.5041666666667	23.9337068655941
18.5130555555556	24.5192960405507
18.5266666666667	24.0001385918246
18.5333333333333	24.4019714126605
18.5441666666667	23.9274231262606
18.5469444444444	24.1734522388637
18.5580555555556	23.8392838802692
18.5633333333333	24.3236029295097
18.5819444444444	23.7026323607474
18.5986111111111	23.8667104923176
18.6025	24.2989902932235
18.6175	24.095040871705
18.62	24.3341509748485
18.6316666666667	24.0396164644304
18.6352777777778	24.3645123270325
18.6519444444444	24.0258545048102
18.6638888888889	24.7400539161396
18.6833333333333	24.1532174538116
18.6886111111111	24.6084820910657
18.7058333333333	23.8476603749432
18.7166666666667	23.8980300531009
18.7216666666667	24.4184284294658
18.7394444444444	23.5157242281467
18.7419444444444	23.7847262332908
18.7525	23.5941383623136
18.7663888888889	23.7084351804236
18.7691666666667	24.0505478034092
18.7866666666667	23.8413190490932
18.7991666666667	24.1678374663334
18.8086111111111	24.0024592779907
18.815	24.5124679685377
18.8288888888889	23.8443469632979
18.8352777777778	24.1653800835489
18.8552777777778	23.8128196222002


==> img/causal-time-resolved/causal-time-resolved-10-cabinDynSet.tsv <==
7.71916666666667	26.4118666666666
7.83333333333333	26.4666666666666
7.92944444444445	26.4666666666666
nan	nan
8.00638888888889	26.4692222222222
8.16666666666667	26.5333333333334
8.33333333333334	26.64
8.5	26.6533333333333
8.83333333333334	26.8533333333334
9.16666666666667	26.8533333333334
9.33333333333334	26.8933333333333
9.58333333333334	27
18.8552777777778	27


==> img/causal-time-resolved/causal-time-resolved-13-PMVDyn.tsv <==
4.85527777777778	-0.94474554416756
4.87694444444444	-0.366946177744797
4.88055555555556	-0.363156890230929
4.89527777777778	-0.393559695738009
4.91777777777778	-0.350813669967337
4.92861111111111	-0.338201928354756
4.93111111111111	-0.347673294755182
4.95111111111111	-0.313759533638041
4.98972222222222	-0.290648832747511
5.00138888888889	-0.314428497501225
5.01638888888889	-0.232040913995892
5.03166666666667	-0.252793319737833
5.03583333333333	-0.27437530369043
5.05194444444444	-0.241375305811815
5.05944444444444	-0.270944766284668
5.06666666666667	-0.271147058715698
5.08833333333333	-0.260065812180677
5.14	-0.252500967373752
5.17027777777778	-0.249484430199349
5.1725	-0.259792256840299
5.19055555555556	-0.242155817573924
5.21666666666667	-0.243373572717182
5.22055555555556	-0.260632348052276
5.235	-0.23798209255391
5.2375	-0.249417685982102
5.27916666666667	-0.241273611496776
5.28222222222222	-0.255762179777964
5.2975	-0.240979031095332
5.32027777777778	-0.240043608530513
5.32361111111111	-0.255920372783532
5.34166666666667	-0.231559163240423
5.38583333333333	-0.242542034945881
5.38805555555556	-0.253959394064943
5.40111111111111	-0.242632329564547
5.40333333333333	-0.253146533410689
5.41888888888889	-0.237794521460334
5.43583333333333	-0.243821751999302
5.43805555555556	-0.25543012050932
5.45555555555556	-0.245662301750304
5.45805555555556	-0.257883600701629
5.47555555555556	-0.246946111994827
5.47777777777778	-0.25790215396745
5.4975	-0.250292280006164
5.53472222222222	-0.253434169146576
5.54638888888889	-0.283363964680408
5.57083333333333	-0.266819725070782
5.73277777777778	-0.251042798997716
5.74444444444444	-0.222440876286761
5.75694444444445	-0.242911255771453
5.76861111111111	-0.234563077020088
5.77055555555556	-0.243205501649062
5.78527777777778	-0.232484972407342
5.7925	-0.234449311935922
5.79472222222222	-0.245755003367453
5.81277777777778	-0.233923503450541
5.82777777777778	-0.237647698673957
5.83055555555556	-0.250851368958738
5.84722222222222	-0.23095167948361
5.86611111111111	-0.236143515466352
5.86833333333333	-0.246953222632531
5.88555555555556	-0.233948633063584
5.90555555555556	-0.236556850042682
5.90777777777778	-0.247361366149196
5.92361111111111	-0.232182218136078
5.93027777777778	-0.243627345730168
5.9375	-0.237644103075951
5.96777777777778	-0.237423721287417
5.97083333333333	-0.251831685279097
5.98694444444444	-0.227114203804348
5.99055555555556	-0.239020876707865
6.00305555555556	-0.234583915820775
6.00555555555556	-0.246882316671886
6.01944444444445	-0.233105560737243
6.02138888888889	-0.242910980857051
6.03527777777778	-0.234555367658306
6.08527777777778	-0.245967945082601
6.08888888888889	-0.262796416108394
6.09972222222222	-0.23768113229891
6.10166666666667	-0.245793846719216
6.11055555555556	-0.239738666059814
6.12222222222222	-0.242675227913686
6.12444444444445	-0.25430649076177
6.14055555555555	-0.247110220608139
6.15861111111111	-0.249823838593933
6.16111111111111	-0.26184607036376
6.17944444444445	-0.243716042341138
6.19305555555556	-0.248396763029984
6.19472222222222	-0.256793886070202
6.21083333333333	-0.250509602678228
6.21583333333333	-0.27031491128545
6.23111111111111	-0.19642903888559
6.23416666666667	-0.205690275264665
6.26055555555556	-0.185181776880821
6.26444444444444	-0.202631240534043
6.27611111111111	-0.198357920700801
6.27777777777778	-0.206677320780727
6.29944444444444	-0.209341470411413
6.30222222222222	-0.222887589806191
6.33055555555556	-0.233459998831201
6.33361111111111	-0.247830422072308
6.3425	-0.248317248168043
6.34472222222222	-0.25709246915536
6.35805555555556	-0.237534562278007
6.36444444444444	-0.237816032631464
6.36638888888889	-0.247402918525996
6.39055555555555	-0.240195637980293
6.40222222222222	-0.269871033000694
6.42027777777778	-0.251494202440718
6.43833333333333	-0.253796917068328
6.44111111111111	-0.265432203118284
6.455	-0.237572677411265
6.46055555555555	-0.249432360552994
6.46972222222222	-0.235131539575605
6.47333333333333	-0.248574449710283
6.48277777777778	-0.220956220712459
6.48833333333333	-0.216861418430025
6.49138888888889	-0.230460967815979
6.51611111111111	-0.191311040167328
6.51861111111111	-0.200835498135167
6.52916666666667	-0.192133614211958
6.535	-0.214645143496867
6.56944444444445	-0.198835702821214
6.5725	-0.212641692845057
6.58972222222222	-0.185826033607345
6.59527777777778	-0.206454210173966
6.6225	-0.213291950918197
6.62472222222222	-0.224203874610591
6.64166666666667	-0.213931328696301
6.64388888888889	-0.224688592716632
6.66222222222222	-0.210938385957341
6.66916666666667	-0.232668897704823
6.68194444444444	-0.22159417763211
6.68388888888889	-0.230684003082438
6.69305555555556	-0.221769909813332
6.69527777777778	-0.232021553377923
6.70833333333333	-0.219497047617018
6.71083333333333	-0.232174690986994
6.725	-0.225794310859527
6.75472222222222	-0.235473921265829
6.75777777777778	-0.249810389516171
6.77472222222222	-0.239568862121974
6.77722222222222	-0.250834615553401
6.79722222222222	-0.238683065290857
6.79888888888889	-0.246812084431571
6.81166666666667	-0.244337371452644
6.81472222222222	-0.256102565791132
6.82527777777778	-0.253079618985335
6.82833333333333	-0.264252867800881
6.84555555555556	-0.248760185718712
6.84777777777778	-0.258388433807941
6.86472222222222	-0.249033123250143
6.88805555555556	-0.251836778994846
6.89277777777778	-0.26218690251088
6.92472222222222	-0.255666802513971
6.92722222222222	-0.265507551535151
6.93861111111111	-0.255160354851007
6.94166666666667	-0.265273401529083
6.95611111111111	-0.249749834851229
6.95833333333333	-0.258250751011971
6.97666666666667	-0.253741368480433
6.97888888888889	-0.274270087355944
6.99277777777778	-0.255635217086358
7.00777777777778	-0.252745899747062
7.01	-0.272588755204215
7.02777777777778	-0.248133103460479
7.07166666666667	-0.242074282352359
7.08222222222222	-0.291434432765968
7.09861111111111	-0.26544926116722
7.11305555555555	-0.256921347966017
7.12555555555556	-0.197084866109996
7.13472222222222	-0.210545604207351
7.13722222222222	-0.237715282914639
7.15666666666667	-0.21467006033954
7.1675	-0.221054480603385
7.17055555555556	-0.24920256540247
7.18416666666667	-0.225178406036989
7.18638888888889	-0.243466289166474
7.19611111111111	-0.225798035422155
7.205	-0.224576644134572
7.2075	-0.247047281058155
7.2175	-0.225014258582814
7.22583333333333	-0.222453409470901
7.23388888888889	-0.248405389444976
7.24777777777778	-0.223053254969983
7.25222222222222	-0.243685628588718
7.26638888888889	-0.221366464264541
7.29277777777778	-0.227642343568792
7.30416666666667	-0.274414620795724
7.31444444444444	-0.21437972411718
7.32388888888889	-0.198429082027172
7.32611111111111	-0.215893317835295
7.35527777777778	-0.192754077293863
7.36888888888889	-0.251735607655512
7.38611111111111	-0.243615799559148
7.40416666666667	-0.244715357519574
7.42666666666667	-0.157574140545879
7.43	-0.176319729217248
7.44138888888889	-0.150578738685443
7.44388888888889	-0.165468835048163
7.47194444444445	-0.0961842682959357
7.47527777777778	-0.119454126246655
7.49277777777778	-0.0935026683437421
7.49611111111111	-0.117290068465117
7.50833333333333	-0.080655955813242
7.52083333333333	-0.0712402236780356
7.52666666666667	-0.109459899761966
7.53666666666667	-0.0695092176932484
7.54138888888889	-0.0906258371860318
7.55305555555556	-0.0521205762228369
7.55638888888889	-0.0740151545416943
7.56833333333334	-0.054935397246652
7.57277777777778	-0.0826683746234487
7.58722222222222	-0.0520218049880832
7.60583333333333	-0.0500748409578939
7.60944444444445	-0.0749448620114173
7.62666666666667	-0.0299579477317451
7.62888888888889	-0.0463257579187584
7.64055555555555	-0.0443226928376568
7.64333333333333	-0.0624050751357252
7.66027777777778	-0.0409139014855064
7.66972222222222	-0.0822162455905477
7.68416666666667	0.0221937282442433
7.69027777777778	-0.0211268302659846
7.70388888888889	-0.00190952985648352
7.72361111111111	-0.0151162737378883
7.73555555555556	-0.0622848671458414
7.75111111111111	-0.042943253482985
7.76166666666667	-0.0670881824307976
7.78111111111111	-0.0510685826584591
7.78527777777778	-0.0697780728136053
7.79777777777778	-0.0416473157864132
7.80777777777778	-0.0356251651993311
7.81333333333333	-0.0556469065575023
7.82138888888889	-0.0450192437647843
7.82722222222222	-0.0650336924583641
7.8425	-0.0326448383038596
7.84638888888889	-0.0501610993881485
7.865	-0.018775458319805
7.87111111111111	-0.0473718185067398
7.89111111111111	-0.0123639090594807
7.89333333333333	-0.0250743005048761
7.90805555555556	-0.0137296395144411
7.91666666666667	-0.0552127609608029
7.92111111111111	-0.0602710159818365
7.92694444444444	-0.0558525191526549
7.93027777777778	-0.066333237017357
7.94583333333333	-0.0149618748506235
7.94972222222222	-0.0108085806016263
7.95611111111111	-0.03724494058158
7.96416666666667	-0.00117169696527597
7.97222222222222	-0.0214690066707064
7.98527777777778	0.0256499349563555
7.99	0.00113177132668696
8.00527777777778	0.0205535357944271
8.0175	0.0109337128771472
8.02055555555556	-0.00785783901788406
8.02944444444444	0.00779591924708356
8.03472222222222	-0.0137340802409156
8.04833333333334	0.0573354238428472
8.06333333333333	0.0313300226753306
8.07055555555556	-0.00982033728620024
8.08111111111111	0.0343489954303067
8.08861111111111	0.0408397878220406
8.10388888888889	-0.0256457161550898
8.12166666666667	-0.054913707268252
8.13	-0.0555116829821323
8.13416666666667	-0.0654595114310261
8.15305555555556	-0.0529823706237096
8.16194444444444	-0.0676879139016613
8.17722222222222	-0.0252683392936319
8.18777777777778	-0.0479537695429642
8.20111111111111	0.0109884259970876
8.20472222222222	-0.00406860029849909
8.21305555555556	0.00540109091653207
8.21666666666667	-0.00919616605114371
8.22722222222222	-0.00837542147592174
8.23388888888889	-0.0298581326597791
8.24444444444444	-0.00961854636872772
8.26444444444445	-0.0181140338075068
8.27222222222222	-0.029305557471254
8.285	-0.0273741858010617
8.28805555555556	-0.0358958583528306
8.31916666666667	-0.0161315266965119
8.32277777777778	-0.0263150590840766
8.33583333333333	-0.00938373513382018
8.34	-0.0191514727575068
8.35138888888889	-0.011699664403352
8.355	-0.020085866201331
8.37305555555556	-0.0141052702274784
8.37722222222222	-0.0231070711020962
8.40916666666667	-0.00548557129740956
8.41138888888889	-0.0110110504828924
8.43472222222222	0.00662755702057183
8.44527777777778	0.00823712313714964
8.44861111111111	-0.000749837207482784
8.46666666666667	0.015961547849912
8.48388888888889	0.0161143502309962
8.48611111111111	0.00973956831388278
8.49888888888889	0.017350412182779
8.50333333333333	0.00612100286721429
8.51833333333333	0.0251136729201384
8.52444444444444	0.00948165869062478
8.54055555555556	0.0220514380000978
8.55277777777778	0.00537358013841427
8.57416666666667	0.00930101022527907
8.57972222222222	0.00159086494733174
8.59583333333333	0.00249603995683856
8.61055555555556	-0.0200561381776119
8.6275	-0.0120484433339847
8.65416666666667	-0.0176762988949335
8.70305555555556	-0.00226356921181647
8.75388888888889	0.0038537240356753
8.81861111111111	-0.000226482180167409
8.83805555555556	0.00731263203284271
8.86527777777778	0.0330140757986115
8.93361111111111	0.0432395298304478
8.94722222222222	0.0588123259139621
9.02527777777778	0.0426143771668492
9.08888888888889	0.0744612680244714
9.13444444444444	0.0678573671975258
9.14916666666667	0.0834584471575681
9.17666666666667	0.0759693715882364
9.18972222222222	0.0558752889759049
9.22027777777778	0.0520676546973107
9.26333333333334	0.0654565601687729
9.275	0.082019256579855
9.29777777777778	0.0707318386895111
9.31138888888889	0.0873661572436077
9.36388888888889	0.0611187276390943
9.42694444444444	0.06414426651029
9.43472222222222	0.0463620730924958
9.44777777777778	0.0394419453599362
9.48166666666667	0.0572135934855496
9.5625	0.0711970662200976
9.57138888888889	0.0886460744362516
9.58194444444445	0.0888595276100261
9.59055555555556	0.116282145002462
9.60583333333333	0.127553748608587
9.64138888888889	0.0956437276535098
9.67055555555556	0.108575655786641
9.70194444444445	0.0916955602484464
9.72527777777778	0.0912881941747976
9.735	0.0497015974808406
9.75111111111111	0.0417419228432614
9.77888888888889	0.0653742912422182
9.78861111111111	0.0493655520195091
9.79916666666667	0.0490871698120579
9.82166666666667	0.0795122131822374
9.83055555555556	0.0681429371581181
9.85944444444445	0.0933808204890738
9.87833333333333	0.0771602899593482
9.89027777777778	0.0854598787690257
9.90555555555556	0.0778108893110279
9.91166666666667	0.0911579906179796
9.92194444444445	0.0644547155221211
9.93027777777778	0.0691933254889427
9.93944444444444	0.0591514625053975
9.94666666666667	0.0728697443343975
9.96	0.0731159822068079
9.96388888888889	0.083552160680096
9.97305555555556	0.0676540944911856
9.98361111111111	0.0735830459080482
9.99527777777778	0.0593212919972324
10.0019444444444	0.0723153711507862
10.0166666666667	0.0688702348004
10.0191666666667	0.0776783835149431
10.0516666666667	0.0875687333891371
10.0541666666667	0.0961204597548146
10.0719444444444	0.0840296422015676
10.1116666666667	0.0953121824883496
10.1208333333333	0.117335439875244
10.1347222222222	0.111811067119476
10.1422222222222	0.120851004526198
10.1602777777778	0.113638710301576
10.1716666666667	0.138345644788423
10.1858333333333	0.134369968776063
10.1883333333333	0.141283203787747
10.2030555555556	0.112953970298687
10.2116666666667	0.12670900481606
10.2247222222222	0.0949856086063612
10.2333333333333	0.096395724733803
10.2372222222222	0.112623923498195
10.2469444444444	0.0823263787796513
10.2522222222222	0.0973810992783726
10.2644444444444	0.070200551156546
10.2827777777778	0.0915169369062525
10.2902777777778	0.126535653808372
10.3094444444444	0.118882887322709
10.3177777777778	0.121634629535716
10.3202777777778	0.134215748939777
10.335	0.132034537203154
10.3394444444444	0.150952389123578
10.3511111111111	0.154402854746209
10.3544444444444	0.168101363750647
10.3705555555556	0.138552458007261
10.3758333333333	0.139152149145534
10.3813888888889	0.167156396809279
10.3977777777778	0.148716339447855
10.4172222222222	0.149792395903514
10.4225	0.178666396469115
10.4377777777778	0.147381591199164
10.4433333333333	0.175134618900071
10.4547222222222	0.153251879908879
10.465	0.148738019695045
10.4877777777778	0.154863106785928
10.4905555555556	0.175906329008608
10.5086111111111	0.156933520400454
10.5355555555556	0.162894188052114
10.5397222222222	0.194122019941553
10.5555555555556	0.161799364119688
10.5586111111111	0.184669261611479
10.57	0.165777948367197
10.5747222222222	0.197401149253068
10.5869444444444	0.179589523305715
10.5897222222222	0.198986117288783
10.6005555555556	0.177547204108123
10.6102777777778	0.172789792758262
10.6158333333333	0.213065825306977
10.6308333333333	0.175842969426839
10.635	0.173485478642331
10.6383333333333	0.200121704476491
10.6491666666667	0.176469106686707
10.6588888888889	0.17160182810369
10.6686111111111	0.225254116532621
10.6775	0.192369602247183
10.68	0.206173481469012
10.6913888888889	0.174153452820374
10.6941666666667	0.193157817962074
10.7058333333333	0.164199174420837
10.7094444444444	0.192721326692499
10.7258333333333	0.157124681953519
10.745	0.169915992253902
10.7491666666667	0.205229913874469
10.7627777777778	0.187995847506549
10.7663888888889	0.213495639807814
10.7777777777778	0.180232290415216
10.7827777777778	0.213683089428002
10.7977777777778	0.169476232138898
10.8027777777778	0.208629151710486
10.8169444444444	0.16382988219631
10.8208333333333	0.196809390440837
10.8347222222222	0.177178685010574
10.8497222222222	0.177476560334728
10.8580555555556	0.2343914924705
10.8658333333333	0.190178055869175
10.8680555555556	0.201695436107926
10.8825	0.164878665409361
10.8888888888889	0.167081959420681
10.8925	0.184501486074009
10.9208333333333	0.179765846044418
10.925	0.196201766032825
10.9466666666667	0.178216312201773
10.9533333333333	0.203387253286259
10.9702777777778	0.14636241003339
10.9872222222222	0.199563942962172
11.0433333333333	0.193778784190261
11.0575	0.125947695629741
11.0658333333333	0.157941596030938
11.0830555555556	0.1770275943773
11.0977777777778	0.21629269675655
11.1116666666667	0.210184131752996
11.1208333333333	0.256618233136969
11.1319444444444	0.208207957722927
11.1430555555556	0.19552732025149
11.1588888888889	0.203563623089277
11.1727777777778	0.269255930024471
11.1941666666667	0.234509874003052
11.1994444444444	0.247709807745945
11.2113888888889	0.220016254112611
11.2238888888889	0.20928365181107
11.2425	0.223194119716403
11.2466666666667	0.239066797012434
11.2580555555556	0.160779236150226
11.2602777777778	0.155020795109738
11.2625	0.166704311196337
11.2727777777778	0.149191625839986
11.2777777777778	0.172294803994269
11.2916666666667	0.15665834596297
11.2963888888889	0.174185191096729
11.3094444444444	0.155022497796164
11.3263888888889	0.161605353227309
11.3347222222222	0.214060461870311
11.3491666666667	0.247956159781079
11.3588888888889	0.221706193269508
11.3658333333333	0.243685122692543
11.3763888888889	0.21877162581621
11.3836111111111	0.247555799033133
11.405	0.187400253523091
11.4136111111111	0.190582021690282
11.4213888888889	0.237072486269337
11.4363888888889	0.162461060248763
11.4458333333333	0.215751344782003
11.4577777777778	0.127062065532211
11.4602777777778	0.143020225134176
11.4686111111111	0.128177134508537
11.475	0.129667267288418
11.4802777777778	0.172769116646819
11.4927777777778	0.165169505613573
11.4963888888889	0.18976950448954
11.5072222222222	0.168802364181118
11.5105555555556	0.189875180062074
11.5277777777778	0.147914638664957
11.5347222222222	0.186555247153191
11.5522222222222	0.14904297741829
11.5597222222222	0.17404718319548
11.5730555555556	0.160642769753633
11.5863888888889	0.164013198449741
11.5891666666667	0.188220599149783
11.6047222222222	0.161104543597812
11.6122222222222	0.162299396920776
11.6144444444444	0.182571777937767
11.6283333333333	0.17037301348822
11.6405555555556	0.17085893021607
11.6455555555556	0.212025838603143
11.6583333333333	0.191519535360769
11.6616666666667	0.216216081046301
11.6763888888889	0.184627538207465
11.6819444444444	0.219484854379477
11.7025	0.201499826645936
11.72	0.198212233417685
11.7241666666667	0.233013421496352
11.7375	0.164512321845606
11.7433333333333	0.15942971896855
11.7472222222222	0.197671229330943
11.7577777777778	0.157201067068307
11.7602777777778	0.177444540750834
11.7727777777778	0.160748528117296
11.7938888888889	0.175939267113979
11.7997222222222	0.225839419508695
11.8186111111111	0.175940029789555
11.8336111111111	0.184575035046016
11.8358333333333	0.206570458136536
11.8491666666667	0.184600307559293
11.8597222222222	0.181872860988364
11.8716666666667	0.18662173585184
11.875	0.217676355698899
11.8866666666667	0.187258114324504
11.8963888888889	0.180891670968624
11.9013888888889	0.211336039064978
11.9213888888889	0.200461097217232
11.9236111111111	0.220324569854135
11.9358333333333	0.194928916078542
11.9388888888889	0.22034636602455
11.955	0.202325483938782
11.9575	0.224617280404541
11.9761111111111	0.187516768667773
11.9802777777778	0.207074443303373
11.9958333333333	0.192173425411433
11.9980555555556	0.213345235655154
12.0136111111111	0.186365007919573
12.0333333333333	0.188886496156208
12.0369444444444	0.224374134563721
12.0563888888889	0.206395967965133
12.0588888888889	0.230102167390914
12.0758333333333	0.201168323675343
12.0980555555556	0.197836538012584
12.1022222222222	0.238633900866152
12.1172222222222	0.182402358357457
12.1205555555556	0.214655876271344
12.1344444444444	0.190951523255677
12.1491666666667	0.188815481791259
12.1527777777778	0.228162872022548
12.1616666666667	0.218872037820901
12.1655555555556	0.252620560843585
12.1758333333333	0.190248878135513
12.1794444444444	0.219173527637754
12.19	0.184883790573153
12.195	0.231378099945282
12.2116666666667	0.16146770975157
12.2261111111111	0.171419730562651
12.2316666666667	0.234537258456715
12.2455555555556	0.19398933214643
12.2491666666667	0.229601986979048
12.2608333333333	0.201733580838031
12.2641666666667	0.235234481663234
12.2791666666667	0.175911263416641
12.2833333333333	0.221745360081044
12.2975	0.187502569118092
12.3019444444444	0.234466109856967
12.3125	0.185813622559273
12.3225	0.173828170284214
12.3297222222222	0.177780699691766
12.3436111111111	0.273828943563824
12.3625	0.147460657345306
12.3663888888889	0.191870782351675
12.3791666666667	0.159920835681596
12.3969444444444	0.171686514335107
12.4016666666667	0.228547668187787
12.4186111111111	0.175374553188053
12.4263888888889	0.176090998180385
12.4294444444444	0.214416247701159
12.4388888888889	0.185379076062809
12.4413888888889	0.210055366854341
12.4569444444444	0.180575896645639
12.4605555555556	0.221516973175966
12.4716666666667	0.177059011794011
12.4827777777778	0.171590563885115
12.4961111111111	0.243419030832609
12.5013888888889	0.208840700283492
12.5072222222222	0.236651504882047
12.5233333333333	0.165851252930977
12.5336111111111	0.171485191920322
12.5383333333333	0.226297647963918
12.5561111111111	0.168613175636729
12.5786111111111	0.178244119098316
12.5813888888889	0.211765634640809
12.5905555555556	0.188729589174873
12.5969444444444	0.241163191625777
12.6111111111111	0.186255390416623
12.6158333333333	0.222335487650202
12.6269444444444	0.181516257198336
12.6369444444444	0.172127308961766
12.6605555555556	0.181237053008772
12.6630555555556	0.212045049067498
12.6736111111111	0.191047372184226
12.6797222222222	0.245247980418462
12.6933333333333	0.211210497543725
12.7063888888889	0.200956680569753
12.7147222222222	0.263960306930329
12.7366666666667	0.206323525262256
12.7438888888889	0.268904165944736
12.7611111111111	0.168819408568954
12.7680555555556	0.20509738212083
12.7808333333333	0.189703956136004
12.7838888888889	0.219909682644527
12.7991666666667	0.172552292820264
12.8025	0.196122402333341
12.8125	0.179316100325686
12.8219444444444	0.177240150263692
12.8266666666667	0.223891450190038
12.8397222222222	0.188331616519733
12.8441666666667	0.206153483192324
12.8522222222222	0.181182362661204
12.8563888888889	0.215296004626033
12.8669444444444	0.198427225228986
12.8722222222222	0.241794400690207
12.8886111111111	0.135787899240405
12.8977777777778	0.139134682970056
12.9011111111111	0.183088395708864
12.9161111111111	0.15415764036559
12.9202777777778	0.200298266449426
12.9358333333333	0.131627941082257
12.9383333333333	0.163941870760436
12.9522222222222	0.141351335048498
12.9547222222222	0.175101571293332
12.9661111111111	0.136602130030223
12.9691666666667	0.175434920467378
12.9802777777778	0.127364373502164
12.9838888888889	0.173748566251376
12.9997222222222	0.0986920871006305
13.0025	0.143351931241906
13.0141666666667	0.132766703151837
13.0163888888889	0.166930270809438
13.0327777777778	0.132122906185025
13.0605555555556	0.156735075066912
13.0630555555556	0.196489629991472
13.0761111111111	0.16576491299854
13.0825	0.241894909460211
13.0961111111111	0.196950620151767
13.1002777777778	0.247366557844483
13.1166666666667	0.198453279767321
13.1197222222222	0.239522862775086
13.1333333333333	0.193992840198923
13.1480555555556	0.189764544976342
13.1541666666667	0.268132770481515
13.1694444444444	0.156050809330093
13.1752777777778	0.15371038781165
13.1794444444444	0.217194292260263
13.1961111111111	0.16102033410688
13.2002777777778	0.219720488556067
13.2097222222222	0.152071134640426
13.2116666666667	0.174448978629243
13.2244444444444	0.140363317838482
13.2577777777778	0.176380493715474
13.2675	0.239813666210619
13.2838888888889	0.172203865428326
13.2863888888889	0.207703484126956
13.2986111111111	0.182556084288343
13.3111111111111	0.181774189243487
13.3166666666667	0.185125794695633
13.3188888888889	0.218041584353784
13.3305555555556	0.198602254408442
13.3333333333333	0.233598153211034
13.3494444444444	0.2030330256874
13.3522222222222	0.239577199508602
13.3577777777778	0.243791559674506
13.3644444444444	0.238585648529654
13.3672222222222	0.272015897621134
13.3844444444444	0.219584421856922
13.3877777777778	0.26053392023324
13.4061111111111	0.193880179732201
13.4155555555556	0.196596977469724
13.4180555555556	0.23281073707194
13.4341666666667	0.195577590043925
13.4375	0.238317653136374
13.4508333333333	0.196427073734359
13.4611111111111	0.200609515221277
13.4633333333333	0.232632768801835
13.4783333333333	0.20019095360993
13.495	0.199998453946105
13.4980555555556	0.241658535008114
13.5161111111111	0.187247607331827
13.5211111111111	0.213860078245528
13.5347222222222	0.191118284430171
13.5763888888889	0.190145118892197
13.5797222222222	0.237671458915354
13.5933333333333	0.172498006628462
13.5963888888889	0.213469823960317
13.6069444444444	0.191012793022139
13.6091666666667	0.222150082751412
13.6216666666667	0.186492067261835
13.6238888888889	0.218759286693604
13.6430555555556	0.1787993550208
13.6461111111111	0.226758083984862
13.6611111111111	0.180791265850903
13.6644444444444	0.230716039182834
13.6794444444444	0.182770560884631
13.6966666666667	0.18407630098347
13.7011111111111	0.253682262380593
13.7105555555556	0.219096351226529
13.7136111111111	0.256740994452105
13.725	0.186289446600433
13.7272222222222	0.216869020488204
13.7391666666667	0.183404423043175
13.7441666666667	0.252905608867348
13.7611111111111	0.211420024099493
13.7780555555556	0.209099356312141
13.7813888888889	0.258867879280853
13.7966666666667	0.220863572183593
13.8008333333333	0.27356329372784
13.8122222222222	0.239259358574046
13.8158333333333	0.281079607487897
13.8305555555556	0.231328363123406
13.8352777777778	0.286627465751302
13.8494444444444	0.216917892723949
13.8544444444444	0.27247403808958
13.865	0.209832794069676
13.8744444444444	0.192193926803562
13.8813888888889	0.193849510859447
13.8869444444444	0.271439031024926
13.8952777777778	0.181261893013424
13.8972222222222	0.198676093383828
13.9094444444444	0.143835680808596
13.9161111111111	0.147132520803524
13.9213888888889	0.231749353339605
13.9347222222222	0.1554804020981
13.9405555555556	0.147761406592796
13.9436111111111	0.194755068932476
13.9513888888889	0.138999687415975
13.9538888888889	0.171541295030426
13.9680555555556	0.103549726878644
13.9711111111111	0.14565185501435
13.9816666666667	0.13213318712711
13.9902777777778	0.133626325780785
13.9980555555556	0.248422772067762
14.0069444444444	0.274889517050081
14.025	0.238160571463393
14.0436111111111	0.224497818914688
14.0588888888889	0.0763587849383391
14.0658333333333	0.13491010281901
14.0813888888889	0.126802549754014
14.0847222222222	0.190188750268607
14.0941666666667	0.156306182387965
14.0983333333333	0.220661931245058
14.1141666666667	0.150994636652378
14.1163888888889	0.192874342108514
14.1302777777778	0.16958841998078
14.1441666666667	0.170935510002163
14.1494444444444	0.264042371253705
14.1597222222222	0.20494996457434
14.1663888888889	0.2883679979427
14.1772222222222	0.204390269798324
14.1872222222222	0.18097430238716
14.1969444444444	0.18598551485341
14.2033333333333	0.295226822514742
14.2230555555556	0.183496110631939
14.2286111111111	0.272532297701456
14.2458333333333	0.127174349223299
14.2527777777778	0.250361511983343
14.2652777777778	0.173661868471847
14.2677777777778	0.217616635555352
14.2852777777778	0.173010447544222
14.2888888888889	0.24465446330095
14.2986111111111	0.15947651395258
14.3075	0.136931915057506
14.3105555555556	0.202328644314633
14.3230555555556	0.156098360680961
14.3255555555556	0.2052377263857
14.3341666666667	0.181595234671541
14.3411111111111	0.269237006767558
14.3513888888889	0.187960464531297
14.3611111111111	0.165529765193696
14.3694444444444	0.244519486909883
14.3902777777778	0.192453221802722
14.3941666666667	0.267656547765789
14.4116666666667	0.176344901524022
14.4180555555556	0.175662298847119
14.4227777777778	0.26910910181827
14.4363888888889	0.194773692212493
14.4394444444444	0.24942782954712
14.4525	0.191315264884992
14.4555555555556	0.232877464517522
14.4666666666667	0.188812020182933
14.4702777777778	0.254519391321818
14.4805555555556	0.202034550756608
14.4855555555556	0.281240264815853
14.5002777777778	0.183142307186518
14.5052777777778	0.27043669127486
14.515	0.181450916568398
14.5238888888889	0.157491102850255
14.5308333333333	0.164659797074489
14.5347222222222	0.247033362313417
14.5477777777778	0.197627887898548
14.5577777777778	0.188630107817396
14.5677777777778	0.196337191979801
14.57	0.242002692311971
14.5888888888889	0.205475959908409
14.6011111111111	0.208012329694085
14.6033333333333	0.251579890682319
14.6136111111111	0.221510913621085
14.6169444444444	0.273941668990595
14.6294444444444	0.205520051818134
14.6325	0.254483119929322
14.6483333333333	0.221526730139185
14.6519444444444	0.281234928775266
14.6716666666667	0.206039358178856
14.695	0.215132163850502
14.6980555555556	0.269181526797439
14.7166666666667	0.173059239525916
14.7227777777778	0.256411378715594
14.7322222222222	0.171350655886862
14.7358333333333	0.220205957713038
14.7519444444444	0.126392653604043
14.7702777777778	0.157216265585706
14.785	0.310061355502874
14.8055555555556	0.109007312526145
14.8172222222222	0.13601899545225
14.8230555555556	0.247935487991143
14.8380555555556	0.161037729562977
14.8422222222222	0.233912180374109
14.8538888888889	0.209828225231156
14.8563888888889	0.254211178954272
14.8755555555556	0.196554563145789
14.8786111111111	0.255288654640967
14.8897222222222	0.199361777297195
14.8994444444444	0.186031663593543
14.9061111111111	0.244206511876143
14.9263888888889	0.193361106273279
14.9302777777778	0.265598489123825
14.9413888888889	0.19356112003555
14.9511111111111	0.177777896071404
14.9716666666667	0.19798461125524
14.9741666666667	0.24805795888981
14.9891666666667	0.193048519496703
14.9963888888889	0.189709585337191
15.0080555555556	0.199011847418138
15.0122222222222	0.276166834219183
15.0269444444444	0.220735947991699
15.04	0.21221890836085
15.0494444444444	0.216632193403107
15.0536111111111	0.290962636614275
15.0688888888889	0.226601092892096
15.0747222222222	0.311358429444098
15.085	0.227386817317377
15.0886111111111	0.275884139085232
15.1008333333333	0.201562347844629
15.1052777777778	0.231915149268655
15.1191666666667	0.194133745082652
15.1238888888889	0.274054520174786
15.1383333333333	0.228666013161021
15.1413888888889	0.278086609327961
15.1563888888889	0.229694893534813
15.1733333333333	0.224999165641186
15.1827777777778	0.347044318659464
15.1958333333333	0.252352437946815
15.1983333333333	0.28912144877695
15.2086111111111	0.228238449228542
15.2116666666667	0.27698037431335
15.2216666666667	0.235275083671318
15.2261111111111	0.303389848900498
15.2386111111111	0.210578069021132
15.2444444444444	0.196752313951404
15.2525	0.197337715840462
15.2566666666667	0.280361448559944
15.2697222222222	0.218808066928247
15.2744444444444	0.295813954474685
15.2847222222222	0.199733441979586
15.2869444444444	0.236294330642359
15.3005555555556	0.177842773791411
15.3052777777778	0.270368597650751
15.3172222222222	0.187629085616571
15.3233333333333	0.287997567085419
15.3391666666667	0.229339807906257
15.3552777777778	0.220256501766194
15.3691666666667	0.378631107399045
15.3922222222222	0.312386726174175
15.4019444444444	0.101328566287279
15.4052777777778	0.155645298733514
15.4166666666667	0.0904610573172633
15.4247222222222	0.105769850176664
15.4294444444444	0.222204270020068
15.4469444444444	0.125279641623894
15.4561111111111	0.137072984533397
15.4588888888889	0.206749797244207
15.4680555555556	0.173957925513253
15.4708333333333	0.227878137340475
15.4847222222222	0.134886867159292
15.49	0.191599001603539
15.5008333333333	0.162712493334276
15.5108333333333	0.164770404684663
15.525	0.337263085605027
15.5344444444444	0.187910989447172
15.5461111111111	0.139504227431445
15.5588888888889	0.167544773728604
15.5613888888889	0.228322742039104
15.5766666666667	0.200306567815801
15.5802777777778	0.271734596837749
15.5888888888889	0.24728677857177
15.5925	0.307382992876498
15.6069444444444	0.235367844738452
15.6113888888889	0.312757081735079
15.6247222222222	0.252901560430423
15.6375	0.240974172697822
15.6408333333333	0.307093394154169
15.6502777777778	0.26783775348914
15.6583333333333	0.367149332153438
15.6691666666667	0.250810133455733
15.6802777777778	0.224448523470507
15.6902777777778	0.235308383433299
15.6980555555556	0.360777307129055
15.705	0.279714950890565
15.7183333333333	0.258457901579735
15.7255555555556	0.371655480383033
15.7386111111111	0.177201950020134
15.7425	0.239983878707903
15.7547222222222	0.197714747890409
15.76	0.290359229073346
15.7727777777778	0.172473515467608
15.7794444444444	0.230513986636431
15.795	0.162700083175835
15.8013888888889	0.169587512003734
15.805	0.245290781198172
15.8177777777778	0.200993146108289
15.8205555555556	0.24986222272231
15.8291666666667	0.21804785193385
15.8316666666667	0.259603723095037
15.8408333333333	0.215855754098378
15.8455555555556	0.288116216666882
15.8638888888889	0.20146011522127
15.8702777777778	0.249125437588372
15.8894444444444	0.221320601825163
15.8936111111111	0.297911430803673
15.9083333333333	0.211556822416679
15.9141666666667	0.270876953554783
15.9263888888889	0.223415518201246
15.9316666666667	0.310277157754211
15.9444444444444	0.22126453121767
15.9475	0.274656559371223
15.9586111111111	0.231985567638137
15.9627777777778	0.305314588181055
15.9802777777778	0.204825071074882
15.9825	0.251854256663091
15.9933333333333	0.22056289408749
16.0063888888889	0.219365930059681
16.0111111111111	0.314660489682389
16.0286111111111	0.231298321209504
16.0358333333333	0.228749993570268
16.0588888888889	0.244378064765684
16.0638888888889	0.339916156953265
16.0730555555556	0.265736261017437
16.0822222222222	0.367438733525308
16.0991666666667	0.212487636395792
16.1133333333333	0.227856661518995
16.1166666666667	0.301345230914109
16.1333333333333	0.236224112972231
16.1405555555556	0.233266908645746
16.1558333333333	0.244455310677278
16.1613888888889	0.347688632724577
16.1766666666667	0.209481676720245
16.1825	0.291082699245681
16.1927777777778	0.212653197498017
16.1963888888889	0.274042880908329
16.2058333333333	0.211377698521638
16.215	0.197186000290746
16.2327777777778	0.221516502249131
16.2475	0.380925037718907
16.2719444444444	0.320214305065594
16.3130555555556	0.286806480108147
16.3280555555556	0.120189488675692
16.3455555555556	0.174227017543089
16.3508333333333	0.287995566085002
16.3661111111111	0.22391237110222
16.3725	0.327625532623959
16.3838888888889	0.275433407641106
16.3869444444444	0.324900951791314
16.4038888888889	0.230531956192944
16.4080555555556	0.308987574003975
16.4127777777778	0.279347077432622
16.4152777777778	0.313497820428417
16.4344444444444	0.247755839117595
16.4375	0.3022834706704
16.4516666666667	0.235410938866512
16.4569444444444	0.323909670965101
16.4686111111111	0.225008044531624
16.4775	0.20200081686432
16.4933333333333	0.22267404923128
16.4963888888889	0.286027225704249
16.5152777777778	0.225148551543704
16.5352777777778	0.235432220776314
16.5558333333333	0.234949098741829
16.5588888888889	0.298165390824561
16.5747222222222	0.220772766833594
16.5819444444444	0.213517847647243
16.5947222222222	0.219024576827724
16.6008333333333	0.337959267492305
16.6122222222222	0.224707302158901
16.6227777777778	0.194905561181574
16.6311111111111	0.284182595308376
16.6461111111111	0.228013139170027
16.6494444444444	0.299872964573552
16.6611111111111	0.218784678210643
16.6638888888889	0.278023237987501
16.6766666666667	0.230830963529499
16.6797222222222	0.300317446859246
16.69	0.244929765580899
16.7008333333333	0.22946233058045
16.705	0.326160027909058
16.7222222222222	0.240435753441556
16.7275	0.325990670297667
16.7413888888889	0.252787564454355
16.7472222222222	0.241754512267715
16.7547222222222	0.241349357619995
16.7586111111111	0.332026151717972
16.775	0.212952299902952
16.7772222222222	0.26237226587504
16.7913888888889	0.218794562137486
16.7941666666667	0.284210261522734
16.8044444444444	0.226633710077635
16.8091666666667	0.317012722258166
16.82	0.217611102716628
16.8291666666667	0.192292172125178
16.8513888888889	0.222294427208983
16.8541666666667	0.289255341061647
16.8725	0.210069914859915
16.8758333333333	0.273289054101742
16.8927777777778	0.227804153426831
16.8958333333333	0.295154380312365
16.9125	0.242847778740668
16.92	0.36869143755472
16.9391666666667	0.214788319709324
16.9447222222222	0.316546652218886
16.9580555555556	0.239732886599818
16.965	0.231308410204189
16.9755555555556	0.237736043611772
16.9830555555556	0.36568472466243
16.9852777777778	0.382377338874246
16.9861111111111	0.369883332488186
16.9902777777778	0.381807595838456
17.0022222222222	0.204186887112321
17.005	0.248998343449038
17.0141666666667	0.202151294998245
17.0191666666667	0.196047296515985
17.0252777777778	0.199694408436692
17.0297222222222	0.293485410983592
17.0483333333333	0.194742952673977
17.0536111111111	0.266677080000235
17.0627777777778	0.214002608402634
17.0658333333333	0.268085309687788
17.0775	0.170186473335885
17.0822222222222	0.160447366452857
17.0858333333333	0.241460728140428
17.1030555555556	0.124470048517445
17.1188888888889	0.316396570470921
17.1216666666667	0.266156531134598
17.1275	0.279141092214527
17.1352777777778	0.200603762796536
17.1386111111111	0.238060065312833
17.1463888888889	0.150733483092452
17.1544444444444	0.127147653186874
17.1697222222222	0.291012020787228
17.1777777777778	0.197346306888143
17.1802777777778	0.239093430349993
17.19	0.168407904735194
17.1947222222222	0.159027263392645
17.2008333333333	0.1631378668223
17.2116666666667	0.343882624963108
17.2225	0.22464963881616
17.2438888888889	0.252205462488995
17.2472222222222	0.328215408649037
17.2625	0.241068706823818
17.2666666666667	0.324638925752918
17.2755555555556	0.264811527098768
17.2791666666667	0.329871615366645
17.2958333333333	0.247238499081416
17.3005555555556	0.342474309700119
17.3122222222222	0.250612706914605
17.3227777777778	0.226042141908763
17.3255555555556	0.291807286678502
17.3352777777778	0.263601879305025
17.3494444444444	0.405665124860207
17.3658333333333	0.266505930993649
17.3772222222222	0.244293827700936
17.3888888888889	0.251527193182643
17.4025	0.416148094071183
17.4186111111111	0.196772031657158
17.4269444444444	0.34326494619674
17.4366666666667	0.206219758222122
17.4458333333333	0.167927151804108
17.4538888888889	0.179383611654249
17.4577777777778	0.277317965369019
17.4702777777778	0.234940497291053
17.4761111111111	0.338717406652901
17.4922222222222	0.178418468779117
17.4994444444444	0.256802341235776
17.5108333333333	0.187287718408541
17.5213888888889	0.17696675245266
17.5261111111111	0.287546136980637
17.5375	0.176738828084272
17.5408333333333	0.243053970502334
17.5494444444444	0.183670575279923
17.5544444444444	0.279861179199134
17.5652777777778	0.183161888447906
17.5691666666667	0.261051736675107
17.5852777777778	0.101159121037281
17.5983333333333	0.135412132682251
17.6008333333333	0.207286796552332
17.6166666666667	0.158306991726349
17.6208333333333	0.258491008856154
17.6363888888889	0.152420630363917
17.6494444444444	0.166365858860463
17.6522222222222	0.243880942742656
17.6663888888889	0.189429531326763
17.6711111111111	0.295432035107485
17.6825	0.201153969873832
17.6861111111111	0.276443039262688
17.7030555555556	0.161124243032937
17.7094444444444	0.278920678737837
17.7208333333333	0.193740231934189
17.73	0.17504876496961
17.7366666666667	0.226838536723434
17.7544444444444	0.198722433159372
17.7719444444444	0.208033689126388
17.7747222222222	0.279119611818146
17.7927777777778	0.205181249812458
17.8266666666667	0.221924546192046
17.8308333333333	0.3178667237521
17.845	0.223448273501262
17.8480555555556	0.288390219596735
17.8663888888889	0.225110807292278
17.8702777777778	0.313316571824735
17.8880555555556	0.210075735678814
17.8941666666667	0.205630970588217
17.9044444444444	0.213081931889054
17.9066666666667	0.269990395558931
17.9227777777778	0.216421748134291
17.9261111111111	0.29146348994605
17.9425	0.184708955131391
17.9491666666667	0.254304178640744
17.96	0.180966486255308
17.9636111111111	0.255353224978069
17.9730555555556	0.17941817324898
17.9819444444444	0.158445518353741
17.9947222222222	0.175186011919983
18.0008333333333	0.30004340898321
18.015	0.183998755143222
18.0175	0.238362335811946
18.0272222222222	0.190259204531333
18.0363888888889	0.178618559536336
18.0444444444444	0.184763787157927
18.0469444444444	0.24853996072877
18.0636111111111	0.192691454363388
18.0666666666667	0.262724693171617
18.0825	0.198113010545633
18.0911111111111	0.197127153468386
18.0938888888889	0.26411306921646
18.1086111111111	0.220311187413735
18.1138888888889	0.325257266788977
18.1288888888889	0.225543998575901
18.1330555555556	0.309487717397456
18.1447222222222	0.267532618431609
18.1466666666667	0.306268749822152
18.1633333333333	0.224927089937072
18.1666666666667	0.2969087465302
18.1775	0.215387755174902
18.1869444444444	0.191809094928335
18.1894444444444	0.251978177235642
18.2027777777778	0.200052876139342
18.2075	0.295600847375333
18.2225	0.179536575624613
18.2266666666667	0.23843791962398
18.2469444444444	0.165001313711283
18.2591666666667	0.316233635079044
18.2811111111111	0.165718730653467
18.2833333333333	0.21907773032974
18.2969444444444	0.173695959731447
18.3127777777778	0.17518746056119
18.3161111111111	0.255378973708556
18.3272222222222	0.192215174080346
18.3308333333333	0.262166080038433
18.3477777777778	0.163135128995521
18.3775	0.179368519462393
18.3961111111111	0.177136251401585
18.4008333333333	0.279806213830934
18.4119444444444	0.173867132460668
18.4161111111111	0.247589925758152
18.4277777777778	0.150662195975002
18.4302777777778	0.203033232455642
18.4394444444444	0.157960423995004
18.4497222222222	0.147911866269862
18.4541666666667	0.249213400910275
18.4711111111111	0.153783541794088
18.4780555555556	0.228057456772639
18.4922222222222	0.168672803676625
18.5061111111111	0.161347129758212
18.5130555555556	0.282874506918713
18.5269444444444	0.173655891334292
18.5333333333333	0.258586735219179
18.5441666666667	0.158619311499567
18.5469444444444	0.209363094024003
18.5580555555556	0.136466109578691
18.5633333333333	0.237338071347555
18.5738888888889	0.127652733864746
18.5825	0.101155713565959
18.5986111111111	0.128531893615779
18.6025	0.218852445420609
18.6175	0.176922946718307
18.62	0.227095740157253
18.6316666666667	0.165228265122241
18.6352777777778	0.23310653649683
18.6519444444444	0.161161586102306
18.6638888888889	0.313385230285672
18.6833333333333	0.19154370552598
18.6886111111111	0.286505722941747
18.7063888888889	0.121532189105913
18.7166666666667	0.127242735738868
18.7216666666667	0.235396601046677
18.7394444444444	0.0393281601568738
18.7419444444444	0.0946295446990817
18.7525	0.0482071362685907
18.7663888888889	0.0647079411995648
18.7691666666667	0.135943966374139
18.7872222222222	0.0892857207605537
18.7966666666667	0.0947798547746928
18.7991666666667	0.15599890923237
18.8086111111111	0.122218243713942
18.815	0.230415225871514
18.8291666666667	0.0910746388862727
18.8352777777778	0.157871379001389
18.8455555555556	0.0940542248563325
18.8552777777778	0.080609589459236


==> img/causal-time-resolved/causal-time-resolved-14-PMVStatic.tsv <==
4.85527777777778	-0.250000009992711
6.855	-0.250000009991712
6.85527777777778	-0.0412813566834238
7.855	-0.0412813566834238
7.85527777777778	0.250000009992906
18.8552777777778	0.250000009993393


==> img/causal-time-resolved/causal-time-resolved-15-PMVDyn.tsv <==
4.85527777777778	-0.94474554416756
4.88861111111111	-0.896645999857171
4.91777777777778	-0.881418268637454
4.98972222222222	-0.888382263066319
5.00416666666667	-0.913151745785463
5.0225	-0.833113623571574
5.03166666666667	-0.807813071142068
5.03583333333333	-0.814429962538483
5.0525	-0.760084073054198
5.05944444444444	-0.772925055021705
5.06083333333333	-0.768296399340553
5.08194444444445	-0.776190359330329
5.17027777777778	-0.758732099706243
5.1725	-0.767944784443003
5.21666666666667	-0.739644228983451
5.22055555555556	-0.755987524177016
5.235	-0.743639549086314
5.2375	-0.753855247918228
5.27916666666667	-0.753632977282518
5.28222222222222	-0.767563596369158
5.32027777777778	-0.774615127102287
5.32361111111111	-0.789550484002099
5.35	-0.781071607489036
5.38194444444445	-0.782853294357771
5.38805555555556	-0.793544251732285
5.40111111111111	-0.792408901909262
5.40333333333333	-0.801784383908632
5.43583333333333	-0.785519337378801
5.43805555555556	-0.794692588200146
5.45555555555556	-0.792678887080111
5.45805555555556	-0.803008966137913
5.47555555555556	-0.802784620493615
5.47777777777778	-0.811830863684875
5.53472222222222	-0.834137213794943
5.55888888888889	-0.891500990530684
5.60444444444445	-0.93165700179345
5.66666666666667	-0.960444693627871
5.73277777777778	-0.963594801544176
5.74833333333333	-0.944206995149873
5.77055555555556	-0.93379416698907
5.82055555555556	-0.891256609952659
5.82777777777778	-0.886279656445094
5.83055555555556	-0.892452661600039
5.86611111111111	-0.851407050256707
5.86833333333333	-0.857218942780019
5.90555555555556	-0.827112900683574
5.90777777777778	-0.834130489218182
5.92805555555556	-0.813625805479013
5.93027777777778	-0.820666093325684
5.96777777777778	-0.804601703717612
5.97083333333333	-0.816010109543807
5.98833333333333	-0.791700935482144
5.99055555555556	-0.799051753011412
6.00305555555556	-0.788647853563475
6.00555555555556	-0.798492083054363
6.01944444444445	-0.785899447645743
6.02138888888889	-0.793230026936826
6.04583333333333	-0.770923877500358
6.08527777777778	-0.753907133887729
6.08888888888889	-0.769254024907841
6.12222222222222	-0.724146921717921
6.12444444444445	-0.733227551042376
6.15861111111111	-0.705392258685741
6.16111111111111	-0.716938270652925
6.19305555555556	-0.676237681530303
6.19472222222222	-0.684149127313059
6.21083333333333	-0.670189493085637
6.21583333333333	-0.692529269252233
6.23111111111111	-0.601878192624209
6.23416666666667	-0.609108934196765
6.26055555555556	-0.535488474464053
6.26444444444444	-0.557162398455947
6.27611111111111	-0.533828289660846
6.27777777777778	-0.544387675505135
6.29944444444444	-0.517687538734886
6.30222222222222	-0.536050796428633
6.33055555555556	-0.513250251217485
6.34472222222222	-0.550388284465615
6.36444444444444	-0.531171165046686
6.36638888888889	-0.543480377553479
6.39055555555555	-0.514736919981782
6.40194444444445	-0.57059428556629
6.4175	-0.606467605919189
6.41861111111111	-0.601895769691012
6.43833333333333	-0.612842998166876
6.44111111111111	-0.628759588191468
6.45805555555556	-0.607041533327685
6.46055555555555	-0.618630355119791
6.46972222222222	-0.598060549665966
6.47333333333333	-0.61147917299834
6.51611111111111	-0.475170351393906
6.51861111111111	-0.488859117076931
6.52916666666667	-0.463481355492497
6.535	-0.495908532598687
6.56944444444445	-0.435228013875523
6.5725	-0.457813307353732
6.58972222222222	-0.413353955470733
6.59527777777778	-0.449495172060868
6.6225	-0.432999467292341
6.62472222222222	-0.451750772515368
6.64166666666667	-0.440877363855019
6.64388888888889	-0.45929333518102
6.665	-0.436278237378517
6.66916666666667	-0.469972103486409
6.68194444444444	-0.463909876579372
6.68388888888889	-0.479950696603506
6.69305555555556	-0.472077540951094
6.69527777777778	-0.488882702887757
6.70833333333333	-0.470543131994614
6.71083333333333	-0.488454686919791
6.72861111111111	-0.469128789315242
6.75472222222222	-0.458766403728255
6.75777777777778	-0.482716868346994
6.77472222222222	-0.47913572903289
6.77722222222222	-0.497980863876833
6.79722222222222	-0.483099527016918
6.79888888888889	-0.494986935845276
6.81166666666667	-0.490016556870668
6.82833333333333	-0.535677637307288
6.84555555555556	-0.539128129900007
6.84777777777778	-0.553392327843454
6.88805555555556	-0.557557558564014
6.89027777777778	-0.570616538281207
6.92472222222222	-0.593722329245306
6.94166666666667	-0.622011578097606
6.95611111111111	-0.616102693439824
6.95833333333333	-0.624963719970182
6.97666666666667	-0.624513998287938
6.97888888888889	-0.633548305659254
7.00777777777778	-0.642693682924481
7.01305555555556	-0.651850376469145
7.07166666666667	-0.659560547109372
7.08805555555556	-0.697222902794898
7.11305555555555	-0.72143063108901
7.16666666666667	-0.67202696364274
7.17055555555556	-0.680000677882994
7.18416666666667	-0.67699264638178
7.18638888888889	-0.683261860547518
7.205	-0.673743539164246
7.2075	-0.68007408796591
7.22944444444445	-0.653180864723726
7.23416666666667	-0.656971823435622
7.24972222222222	-0.629543657937948
7.25222222222222	-0.634395771848045
7.29277777777778	-0.563651332214302
7.30611111111111	-0.588551938895552
7.32388888888889	-0.537109503977071
7.35527777777778	-0.478178205645229
7.37361111111111	-0.50928027505454
7.40416666666667	-0.509188487896541
7.42666666666667	-0.412859068621668
7.43	-0.417268670226353
7.44138888888889	-0.381157493825761
7.44388888888889	-0.387291656890763
7.47194444444445	-0.300744166552942
7.47527777777778	-0.312455606231328
7.49277777777778	-0.258904816322779
7.49611111111111	-0.27110154207298
7.52083333333333	-0.18445658799515
7.52666666666667	-0.206602640244693
7.53666666666667	-0.165031356213127
7.54138888888889	-0.178689645219048
7.55305555555556	-0.12727018304205
7.55638888888889	-0.139874248898604
7.56833333333334	-0.0985906725874628
7.57277777777778	-0.11883336231142
7.60583333333333	-0.0318586657664852
7.60944444444445	-0.0536518401061024
7.62666666666667	0.0178788241922945
7.62888888888889	0.00549297054587328
7.64055555555555	0.0386421303234386
7.64333333333333	0.0204569421148051
7.66027777777778	0.0659349297217702
7.66972222222222	0.0141712122058131
7.68472222222222	0.165255872255567
7.69027777777778	0.14843428888955
7.72361111111111	0.370005015156888
7.73472222222222	0.28953399533551
7.75	0.25576773225086
7.75888888888889	0.289770994797156
7.76166666666667	0.264820283953927
7.78111111111111	0.304719064929685
7.78527777777778	0.266317720424979
7.80972222222222	0.333152439343607
7.81333333333333	0.300104292153193
7.82138888888889	0.32281604368335
7.82722222222222	0.277304873104995
7.8425	0.323246269718439
7.84638888888889	0.292062266447651
7.865	0.359874608063102
7.87111111111111	0.312263946667809
7.89111111111111	0.385362142027304
7.89333333333333	0.364718357891704
7.90805555555556	0.409573947320496
7.92694444444444	0.350871177445924
7.93027777777778	0.310535631671854
7.93583333333333	0.30801827402961
7.94972222222222	0.339849407837949
7.95611111111111	0.29525208999323
7.96416666666667	0.339307741134895
7.97222222222222	0.30328863247604
7.98583333333333	0.395361737742995
7.99	0.368913332073259
8.0175	0.509159541660193
8.02055555555556	0.477132870787226
8.02944444444444	0.524982399121317
8.03472222222222	0.478293713831459
8.05527777777778	0.676641424162067
8.06333333333333	0.686760783677478
8.07055555555556	0.587675210142422
8.08861111111111	0.719732020728777
8.09916666666667	0.602423809635841
8.11333333333333	0.668869661814938
8.1175	0.617205820048394
8.13	0.64054783699142
8.13416666666667	0.591650612117171
8.13638888888889	0.60115236279551
8.15305555555556	0.606829277395043
8.16194444444444	0.511349519748276
8.18027777777778	0.564443295524676
8.18777777777778	0.497362297194876
8.20111111111111	0.591165518604484
8.20472222222222	0.564879510881585
8.21305555555556	0.618825563733573
8.21666666666667	0.590966640142064
8.22722222222222	0.64010770397179
8.23388888888889	0.582823907192189
8.25833333333333	0.672080146079406
8.26444444444445	0.670076558882112
8.26666666666667	0.638215258069305
8.285	0.659784056456903
8.28805555555556	0.625232183151113
8.30138888888889	0.658653248814044
8.30444444444445	0.627125104420788
8.31916666666667	0.671165388593149
8.32277777777778	0.634689812107823
8.33583333333333	0.684421700103215
8.34	0.645294072446717
8.35138888888889	0.685485101254979
8.355	0.651676620750685
8.37305555555556	0.694501483745704
8.37722222222222	0.651073362507805
8.40916666666667	0.691360956965493
8.41138888888889	0.666484878481501
8.44527777777778	0.715589212556353
8.44861111111111	0.67811960584325
8.46638888888889	0.719644022039873
8.47916666666667	0.731601949849864
8.48388888888889	0.732572823727732
8.48611111111111	0.705307136020725
8.49888888888889	0.730697698266315
8.50333333333333	0.685467847772742
8.51833333333333	0.73852661734195
8.52444444444444	0.683338389054068
8.54583333333333	0.748805325527776
8.55277777777778	0.690375411431692
8.57027777777778	0.738302667255567
8.57722222222222	0.707088488469712
8.59583333333333	0.735509496890884
8.59972222222222	0.696448465163773
8.6275	0.70169477306656
8.63361111111111	0.653475320283867
8.64416666666667	0.662697387667045
8.64805555555555	0.631646456090614
8.68222222222222	0.635441196402148
8.68472222222222	0.6152271589233
8.73166666666667	0.630705858753451
8.73472222222222	0.608399613728434
8.76111111111111	0.626111075704802
8.76361111111111	0.609098708357081
8.78722222222222	0.627977825944974
8.81583333333333	0.616558481941571
8.81833333333334	0.600018156735281
8.83444444444445	0.612257898131787
8.83777777777778	0.594901195333986
8.84944444444444	0.620319338699069
8.85361111111111	0.602216062573238
8.87611111111111	0.668906946577803
8.88	0.650156330106359
8.90305555555556	0.704428870218759
8.90611111111111	0.686834884789612
8.92527777777778	0.735570713111347
8.93138888888889	0.710134683875697
8.94972222222222	0.765055962347347
8.98805555555556	0.770192143420637
8.99138888888889	0.745326723769598
9.00722222222222	0.770626136114739
9.01027777777778	0.749553261298761
9.02222222222222	0.768754116545619
9.03694444444444	0.77660982197758
9.04111111111111	0.747044267034457
9.05555555555556	0.788981755022316
9.06194444444445	0.758284366887992
9.07361111111111	0.797933564573952
9.07694444444445	0.775692545547166
9.09388888888889	0.813743703303821
9.10694444444444	0.807095442700454
9.11222222222222	0.767411812966472
9.12944444444445	0.812516772710282
9.13444444444444	0.777910378276548
9.15111111111111	0.826356333257852
9.16	0.821817909789715
9.16416666666667	0.786686878988416
9.17305555555556	0.811120328569476
9.17666666666667	0.789931507903134
9.1875	0.800564086963647
9.18972222222222	0.784720911217828
9.20388888888889	0.802976897586113
9.20694444444445	0.78082324807659
9.22333333333333	0.797922132742087
9.24194444444445	0.800064232370218
9.24444444444444	0.781180936570717
9.25888888888889	0.809314521358722
9.26333333333334	0.780054390946304
9.275	0.825049765396862
9.27722222222222	0.809939177471261
9.29305555555556	0.819650653955868
9.29666666666667	0.792446711261853
9.31194444444445	0.833734353882491
9.315	0.810613529513965
9.32861111111111	0.819715189133063
9.34444444444444	0.81634589620316
9.35333333333334	0.770417503368762
9.37111111111111	0.816230959371218
9.39555555555556	0.80942694276435
9.39861111111111	0.789386561120704
9.41111111111111	0.807658257558227
9.42361111111111	0.811204421144886
9.44083333333333	0.766043332653677
9.45694444444445	0.794979086982831
9.46027777777778	0.778442567091343
9.48027777777778	0.806380552475609
9.48861111111111	0.77080794860278
9.50166666666667	0.763747484036827
9.54055555555556	0.770151229231871
9.55083333333333	0.812596459546366
9.55833333333333	0.816939622971173
9.56277777777778	0.793251844096872
9.57694444444445	0.833112786229179
9.58166666666667	0.810601250190921
9.59111111111111	0.85808359357932
9.5975	0.832819984149587
9.61055555555556	0.87503228485236
9.61583333333333	0.849738901682304
9.64416666666667	0.843224894838269
9.64944444444444	0.818167116681842
9.65888888888889	0.850564996196692
9.66472222222222	0.831981613081211
9.67916666666667	0.859128145481193
9.69333333333334	0.846488917477352
9.69833333333333	0.823458846405536
9.71027777777778	0.84396234077413
9.71944444444444	0.845334043558491
9.73222222222222	0.802115520504351
9.74277777777778	0.791864493241196
9.75472222222222	0.798450403832579
9.75861111111111	0.791218410142704
9.775	0.818217541655475
9.7825	0.80504985363882
9.79916666666667	0.807755565117532
9.80416666666667	0.798850208687277
9.81694444444445	0.831670095574417
9.83416666666667	0.816991896750043
9.85027777777778	0.847299843110761
9.85944444444445	0.834734775260408
9.90555555555556	0.835126632093655
9.91916666666667	0.820825457724911
9.94666666666667	0.817349319861673
9.96	0.832716094430637
9.99388888888889	0.820719479913482
10.0191666666667	0.828040267731495
10.0405555555556	0.845024018870593
10.1188888888889	0.850625062656722
10.1313888888889	0.875203547731019
10.1497222222222	0.880481302935586
10.1661111111111	0.871090560003896
10.1794444444444	0.90199172093892
10.2202777777778	0.859502454279276
10.2372222222222	0.86259863113861
10.2444444444444	0.845402944625306
10.26	0.832811174356394
10.2902777777778	0.859965434199399
10.3022222222222	0.882648786386778
10.3394444444444	0.890659976161754
10.3511111111111	0.910365801260465
10.3725	0.891367092816907
10.3947222222222	0.90030230386245
10.4877777777778	0.89685295820836
10.57	0.906685274036352
10.5897222222222	0.925831194030017
10.6094444444444	0.918765365841598
10.6383333333333	0.924684083615539
10.6605555555556	0.917676067554989
10.68	0.932242093441225
10.7038888888889	0.910939353090669
10.7219444444444	0.905934064727589
10.745	0.913082892780434
10.7663888888889	0.933833660698603
10.7777777777778	0.9229657241262
10.7827777777778	0.927161666886416
10.7977777777778	0.91775857535341
10.8027777777778	0.924420789950808
10.8169444444444	0.912748308329292
10.8277777777778	0.922802410082767
10.8497222222222	0.922937096452053
10.8580555555556	0.931492692325676
10.8808333333333	0.917862184975199
10.8925	0.924450214075041
10.9208333333333	0.920098604374783
10.925	0.928327787302027
10.9466666666667	0.917329208639334
10.9533333333333	0.931160736066822
10.9686111111111	0.889975803833217
10.9872222222222	0.924110067752917
11.0433333333333	0.92435372107181
11.0569444444444	0.880125919865936
11.0994444444444	0.950855366556979
11.1116666666667	0.948173586886199
11.1208333333333	0.957433145467455
11.1355555555556	0.942918222567688
11.1588888888889	0.94273807499054
11.1691666666667	0.955274379322997
11.1811111111111	1.00129884983438
11.2227777777778	0.948366177380727
11.2283333333333	0.945764002400374
11.2466666666667	0.967496542468922
11.2572222222222	0.904015197824041
11.2722222222222	0.892752049353057
11.2777777777778	0.909332892064661
11.2913888888889	0.897863999654305
11.2963888888889	0.910661870035231
11.3094444444444	0.895297008907725
11.3263888888889	0.900325849020071
11.3358333333333	0.946504034032706
11.3491666666667	0.973852369431263
11.3588888888889	0.950353730437936
11.3658333333333	0.968780325016176
11.3763888888889	0.949605816715184
11.3836111111111	0.973036661767235
11.4047222222222	0.925346743297407
11.4136111111111	0.927944318964553
11.4213888888889	0.963003614989784
11.4361111111111	0.90454108642346
11.4458333333333	0.946081108125551
11.4577777777778	0.87462500390534
11.4602777777778	0.887899578428808
11.4686111111111	0.876171367461854
11.475	0.877367399643752
11.4802777777778	0.911461150393855
11.4927777777778	0.906317286403908
11.4963888888889	0.925060830158017
11.5072222222222	0.908943072049301
11.5105555555556	0.925178075317355
11.5269444444444	0.891346347135585
11.5347222222222	0.922306575895949
11.5497222222222	0.891165418984887
11.5572222222222	0.893427361460066
11.5597222222222	0.911880531503527
11.5730555555556	0.900161042241127
11.5863888888889	0.90270641821111
11.5891666666667	0.923342426093921
11.6086111111111	0.89944221581268
11.6144444444444	0.918721824587749
11.6283333333333	0.907278352519356
11.6405555555556	0.907594645751619
11.6455555555556	0.945049961293034
11.6583333333333	0.924964032618536
11.6616666666667	0.947875617550832
11.6763888888889	0.91890914635357
11.6813888888889	0.951246001113574
11.7013888888889	0.934089211806413
11.72	0.932123804523272
11.7241666666667	0.964765461636112
11.7375	0.903893099494336
11.7433333333333	0.899610131012832
11.7472222222222	0.935755320533669
11.7577777777778	0.898398110242486
11.7602777777778	0.917967330458321
11.7727777777778	0.90070352093111
11.7938888888889	0.913907786494534
11.7997222222222	0.960493489825819
11.8102777777778	0.922671269801949
11.8191666666667	0.913138885337133
11.8336111111111	0.921596555265779
11.8358333333333	0.942465569755377
11.8494444444444	0.921898073113059
11.86	0.91968705026888
11.8716666666667	0.924025887688799
11.875	0.953538126339765
11.8866666666667	0.924609882524571
11.8963888888889	0.918652487439438
11.9	0.946908165505533
11.9213888888889	0.934946588906048
11.9236111111111	0.954397648620393
11.9358333333333	0.931050700317474
11.9388888888889	0.955813446992604
11.955	0.936897787421309
11.9575	0.958663048231259
11.9755555555556	0.92457966693544
11.9802777777778	0.943926452288576
11.9958333333333	0.928889594096873
11.9980555555556	0.949768642023759
12.0136111111111	0.923804150610298
12.0333333333333	0.926255575755999
12.0369444444444	0.94122790147533
12.0563888888889	0.944073494109738
12.0588888888889	0.953299025886199
12.0766666666667	0.939214924918616
12.0980555555556	0.9357105892731
12.1022222222222	0.952640637001437
12.1172222222222	0.924131557942019
12.1205555555556	0.938036435024621
12.1491666666667	0.930804726509049
12.1655555555556	0.966222126121831
12.1758333333333	0.930679952387766
12.1794444444444	0.942073116116806
12.19	0.928280587389441
12.195	0.949280824801416
12.2130555555556	0.912684081722134
12.2261111111111	0.918895671835905
12.2316666666667	0.947923921255274
12.2455555555556	0.936847115656391
12.2491666666667	0.952587840344691
12.2608333333333	0.943633269457941
12.2641666666667	0.958321489138807
12.2791666666667	0.923755270222365
12.2833333333333	0.944461129517432
12.2975	0.933201701198097
12.3019444444444	0.954539687035918
12.3147222222222	0.926892353549782
12.3297222222222	0.925815907528911
12.3441666666667	0.970082617092714
12.3625	0.910029191770434
12.3663888888889	0.930592338379338
12.3788888888889	0.915871350169798
12.3969444444444	0.922834200632725
12.4016666666667	0.948940557685134
12.4205555555556	0.925360056875114
12.4263888888889	0.926515851024522
12.4294444444444	0.943881454052967
12.4388888888889	0.928219222922408
12.4413888888889	0.939063139847999
12.4569444444444	0.929125599970735
12.4605555555556	0.947685144008673
12.4705555555556	0.924638307005583
12.4802777777778	0.920736689504295
12.4961111111111	0.955803947706208
12.5013888888889	0.940811768730686
12.5072222222222	0.953080615667243
12.5236111111111	0.921264339872661
12.5336111111111	0.9233643804492
12.5383333333333	0.947281604450875
12.5558333333333	0.9186804417849
12.5786111111111	0.922637473191784
12.5813888888889	0.937513461755437
12.5905555555556	0.926769505712056
12.5969444444444	0.950227970845845
12.6122222222222	0.931278519079513
12.6158333333333	0.947823180613277
12.6325	0.921022517176159
12.6605555555556	0.923503479759514
12.6630555555556	0.93740058371845
12.6736111111111	0.928871051189887
12.6797222222222	0.953520630452459
12.7063888888889	0.944276606538832
12.7147222222222	0.969787796934764
12.7366666666667	0.951627682548185
12.7438888888889	0.976326155507127
12.76	0.921307248992619
12.7680555555556	0.937621413560183
12.7808333333333	0.934629349949251
12.7838888888889	0.947488950984702
12.7983333333333	0.921649155150824
12.8025	0.931542337544723
12.8219444444444	0.924560764499642
12.8266666666667	0.944332264900172
12.8419444444444	0.931030327571211
12.8441666666667	0.939247064153079
12.8522222222222	0.924049837334799
12.8563888888889	0.936890783914965
12.8669444444444	0.938227416499281
12.8722222222222	0.956591379185465
12.8883333333333	0.889355221077981
12.8977777777778	0.890814891696245
12.9011111111111	0.91110850745266
12.9161111111111	0.899283388585022
12.9202777777778	0.920222985885214
12.9358333333333	0.880965072179567
12.9383333333333	0.896312203297349
12.9522222222222	0.887661373338176
12.9547222222222	0.903995183147735
12.9661111111111	0.881473436989534
12.9691666666667	0.900317569287878
12.9802777777778	0.873560248017554
12.9838888888889	0.896884075656068
12.9997222222222	0.852822345464485
13.0025	0.876247132833669
13.0141666666667	0.879082543760703
13.0163888888889	0.897273504392441
13.0327777777778	0.881563458725882
13.0605555555556	0.9004513945982
13.0630555555556	0.920992626182134
13.0761111111111	0.907746815375202
13.0825	0.947404938093364
13.0961111111111	0.939027378864967
13.1002777777778	0.964342172041249
13.1166666666667	0.94361474457488
13.1197222222222	0.96340630654166
13.1333333333333	0.938681803347716
13.1480555555556	0.935970062354855
13.1541666666667	0.974847983300435
13.1686111111111	0.910171823817478
13.1752777777778	0.909495154034378
13.1794444444444	0.942298332773237
13.1961111111111	0.914194412567138
13.2002777777778	0.944096882844303
13.2097222222222	0.902019446983715
13.2116666666667	0.912696766088821
13.2225	0.897093082092105
13.2577777777778	0.923118562916994
13.2675	0.955400244990919
13.2838888888889	0.923540160792786
13.2863888888889	0.941156315172293
13.3052777777778	0.928931053888267
13.3166666666667	0.932228864759811
13.3188888888889	0.948294391432249
13.3305555555556	0.940721890741493
13.3333333333333	0.957870218880437
13.3494444444444	0.948103175775476
13.3672222222222	0.99261429279365
13.3844444444444	0.963388875381746
13.3877777777778	0.982194622248699
13.405	0.942923284016853
13.4155555555556	0.944396967075999
13.4180555555556	0.96190840491311
13.4341666666667	0.942065720331321
13.4375	0.962669887666507
13.4511111111111	0.942845831035765
13.4611111111111	0.948052052973843
13.4636111111111	0.963530379066206
13.4783333333333	0.945412673203098
13.495	0.945166413638599
13.4980555555556	0.965104261509779
13.5155555555556	0.93490439383093
13.5211111111111	0.947343985640671
13.5333333333333	0.935895027499466
13.5763888888889	0.931763010812432
13.5797222222222	0.955291518080717
13.5933333333333	0.916716130074093
13.5963888888889	0.93741740522761
13.6069444444444	0.932357430604281
13.6091666666667	0.948549539635724
13.6216666666667	0.930848005255701
13.6238888888889	0.947010044703813
13.6430555555556	0.925446564187133
13.6461111111111	0.949890900568931
13.6611111111111	0.926026818185061
13.6644444444444	0.951868254866486
13.6797222222222	0.928816941607938
13.6966666666667	0.930326901216102
13.7011111111111	0.966777358562076
13.7105555555556	0.954518010139047
13.7136111111111	0.974632040995282
13.725	0.934031226869394
13.7272222222222	0.949455575987194
13.7391666666667	0.93322876383057
13.7452777777778	0.970540946380467
13.7780555555556	0.955845262024859
13.7813888888889	0.980462378934259
13.7966666666667	0.96518992635583
13.8008333333333	0.991162174840674
13.8122222222222	0.980084093279764
13.8158333333333	1.00056835776745
13.8305555555556	0.977395803379956
13.8352777777778	1.0032555520457
13.8491666666667	0.96567156985996
13.8544444444444	0.991552074260117
13.8736111111111	0.946206071038468
13.8813888888889	0.945776450278245
13.8869444444444	0.984164100392192
13.8952777777778	0.925338086576168
13.8972222222222	0.932778644278301
13.9075	0.903958864007723
13.9161111111111	0.906730153080559
13.9213888888889	0.951399437175677
13.9363888888889	0.907646065786004
13.9436111111111	0.930557305128058
13.9513888888889	0.891488614868919
13.9538888888889	0.90719608067284
13.9663888888889	0.866646637010799
13.9711111111111	0.890231088107793
13.9902777777778	0.890554984182597
13.9983333333333	0.954425513643798
14.0077777777778	0.968165448011153
14.0247222222222	0.951115372559304
14.0436111111111	0.946029171143909
14.0583333333333	0.86688597933572
14.0658333333333	0.898971497548381
14.0813888888889	0.894196770311989
14.0847222222222	0.928390893910041
14.0941666666667	0.911776188899616
14.0983333333333	0.947055929399667
14.1141666666667	0.91232224550345
14.1163888888889	0.935009918235945
14.1311111111111	0.924399962969019
14.1441666666667	0.924632432153199
14.1494444444444	0.975539968816594
14.1597222222222	0.947216889388692
14.1663888888889	0.993580236903483
14.1805555555556	0.944758267359191
14.1969444444444	0.939728158130066
14.2033333333333	0.999468740054873
14.2236111111111	0.939406117320029
14.2286111111111	0.988510116867666
14.2458333333333	0.89243055997872
14.2527777777778	0.963451241774127
14.2652777777778	0.929676583593977
14.2677777777778	0.954438341534868
14.2852777777778	0.931577260361525
14.2888888888889	0.971150013768913
14.2983333333333	0.91450021624939
14.3072222222222	0.900273197153815
14.3105555555556	0.93764328611821
14.3230555555556	0.913180412339173
14.3255555555556	0.941004350308742
14.3341666666667	0.931993546999845
14.3411111111111	0.982494512845147
14.3519444444444	0.937505311186637
14.3616666666667	0.926792133729027
14.3694444444444	0.97088349509233
14.3902777777778	0.946350519414569
14.3941666666667	0.988078365006338
14.4113888888889	0.933071945318609
14.4180555555556	0.932852675655123
14.4227777777778	0.985572820894276
14.4363888888889	0.946323021192399
14.4394444444444	0.97692979583767
14.4522222222222	0.945434770384907
14.4555555555556	0.968110407264739
14.4666666666667	0.941743979114626
14.4702777777778	0.978393100641693
14.4805555555556	0.95120877752306
14.4855555555556	0.995918163998521
14.5002777777778	0.941362349807463
14.5052777777778	0.990045780471416
14.5147222222222	0.936462198099594
14.5236111111111	0.922307457280407
14.5308333333333	0.927765955955479
14.5347222222222	0.974249975933478
14.5483333333333	0.950068961363431
14.5583333333333	0.946462706950197
14.5677777777778	0.950849039033624
14.57	0.975879256871124
14.5891666666667	0.957562661211227
14.6011111111111	0.959221924653729
14.6033333333333	0.982910669912229
14.6136111111111	0.966621617939833
14.6169444444444	0.995053211963572
14.6294444444444	0.956828590330023
14.6325	0.983287352526425
14.6483333333333	0.973231248849451
14.6519444444444	1.00488026682633
14.6708333333333	0.961314270969726
14.695	0.964075539002245
14.6980555555556	0.992629599156377
14.7155555555556	0.929768585814081
14.7227777777778	0.975661810426569
14.7322222222222	0.922061445886733
14.7358333333333	0.948012593326133
14.7508333333333	0.892961526181352
14.7702777777778	0.914665793454724
14.7780555555556	0.984926461580269
14.7869444444444	0.999593092484442
14.7975	0.907105368238518
14.8055555555556	0.886737518365553
14.8172222222222	0.903736989424498
14.8230555555556	0.966208495632063
14.8380555555556	0.91964695904824
14.8422222222222	0.960246075147722
14.8538888888889	0.959313630730602
14.8563888888889	0.984236885704462
14.8755555555556	0.9512099960371
14.8786111111111	0.983189352355751
14.8891666666667	0.950254222773584
14.8986111111111	0.941880411980268
14.9061111111111	0.974501074138963
14.9263888888889	0.94724758495666
14.9302777777778	0.98711051148668
14.9408333333333	0.945198559886794
14.9502777777778	0.935563893260941
14.9716666666667	0.949111147424858
14.9741666666667	0.976690268343287
14.9891666666667	0.944315146825879
15.0080555555556	0.949938484560072
15.0122222222222	0.992575452504511
15.03	0.965384289084003
15.0494444444444	0.965240319984936
15.0536111111111	1.00566365418699
15.0688888888889	0.97427235632059
15.0747222222222	1.02004629615973
15.085	0.973326764195054
15.0886111111111	0.999378483632906
15.1005555555556	0.957918661712291
15.1052777777778	0.973759408447734
15.1191666666667	0.95095496515383
15.1238888888889	0.994391908185168
15.1383333333333	0.97982353327107
15.1413888888889	1.00618675256177
15.1572222222222	0.980407818054651
15.1733333333333	0.975756937644437
15.1827777777778	1.04077495047231
15.1958333333333	1.00008886064392
15.1983333333333	1.01956462663255
15.2086111111111	0.979926593245931
15.2116666666667	1.00506492958074
15.2216666666667	0.982951126490036
15.2261111111111	1.01995650431801
15.2366666666667	0.970025707325572
15.2463888888889	0.954735454384149
15.2525	0.954925506437952
15.2566666666667	1.00070134890701
15.2697222222222	0.968116245422475
15.2744444444444	1.01077815831998
15.2847222222222	0.951226822346584
15.2869444444444	0.971296271302748
15.3005555555556	0.937718424309217
15.3052777777778	0.990333678548858
15.3172222222222	0.942645594771932
15.3233333333333	0.999959122673136
15.3552777777778	0.973048061676327
15.3691666666667	1.06272768739922
15.3922222222222	1.02424163117113
15.4019444444444	0.891755626460007
15.4052777777778	0.921102070310269
15.4163888888889	0.882420820552987
15.4247222222222	0.894181600212594
15.4294444444444	0.961954308176576
15.4469444444444	0.904133580165531
15.4561111111111	0.912776812499953
15.4588888888889	0.953031826393929
15.4680555555556	0.934521911998143
15.4708333333333	0.965351265279441
15.4844444444444	0.906722872696726
15.49	0.939954307234743
15.5005555555556	0.926500863074821
15.5108333333333	0.930720535325417
15.525	1.03244869882812
15.5344444444444	0.948624538740155
15.5472222222222	0.919478663350112
15.5588888888889	0.936261050469241
15.5613888888889	0.970974584810897
15.5766666666667	0.959510584176073
15.5802777777778	1.00016118959071
15.5888888888889	0.993840132984456
15.5925	1.02863062152873
15.6069444444444	0.991684962690929
15.6113888888889	1.03431858649465
15.6255555555556	1.00454495150608
15.6375	0.997471377104024
15.6408333333333	1.0335457175215
15.6502777777778	1.0127056828776
15.6583333333333	1.06765918241096
15.6697222222222	1.0019190056306
15.6816666666667	0.989198475864015
15.6902777777778	0.994030366787147
15.6980555555556	1.06292089001098
15.705	1.01703786823752
15.7183333333333	1.01644699654797
15.7255555555556	1.07750147765153
15.7386111111111	0.945728856750087
15.7425	0.979947796405323
15.7547222222222	0.963955252734376
15.76	1.01646236401373
15.7722222222222	0.943557834799979
15.7761111111111	0.938241724595759
15.7794444444444	0.97473122550393
15.7933333333333	0.934059515900415
15.8013888888889	0.939927965379137
15.805	0.982415450106707
15.8177777777778	0.96105910442753
15.8205555555556	0.987958919642956
15.8291666666667	0.972945270917801
15.8316666666667	0.995862197394889
15.8408333333333	0.972250110039148
15.8455555555556	1.0118875202079
15.8558333333333	0.974379841356381
15.865	0.965857918586
15.8702777777778	0.9919972022116
15.8894444444444	0.978018675578657
15.8936111111111	1.02003862049273
15.9108333333333	0.966767528367654
15.9141666666667	1.00213936062558
15.9263888888889	0.977770924513042
15.9316666666667	1.02634187342639
15.9444444444444	0.977595964951458
15.9475	1.00731469864581
15.9586111111111	0.986748288995237
15.9627777777778	1.02784523135973
15.9802777777778	0.967290729737574
15.9825	0.993603894208391
15.9925	0.97684867313118
16.0063888888889	0.976986994785172
16.0111111111111	1.03113241676689
16.0247222222222	0.992927681728546
16.0372222222222	0.987384520741738
16.0588888888889	0.996037293185584
16.0638888888889	1.05023708434921
16.0730555555556	1.00823684865287
16.0822222222222	1.06646772391683
16.0988888888889	0.981078870277489
16.1133333333333	0.990108942176494
16.1166666666667	1.03126427654918
16.1333333333333	0.994269330438588
16.1558333333333	0.999229404487977
16.1613888888889	1.05728247566178
16.1761111111111	0.972666540036549
16.1825	1.01849183018976
16.1927777777778	0.971733215096354
16.1963888888889	1.00639020581332
16.2052777777778	0.972960428162533
16.2138888888889	0.964852342950781
16.2327777777778	0.980908571623836
16.2472222222222	1.07158895614088
16.2713888888889	1.03830567645058
16.3130555555556	1.02028775558799
16.3280555555556	0.927895555979148
16.3455555555556	0.957883033223542
16.3508333333333	1.02075315727194
16.3661111111111	0.991655229734111
16.3725	1.04852644542506
16.3838888888889	1.03096119853133
16.3869444444444	1.05823254825497
16.4038888888889	0.996296675388511
16.4080555555556	1.03893920038093
16.4127777777778	1.02192222358236
16.4152777777778	1.04064580096078
16.4347222222222	1.00968592444807
16.4375	1.03906075517027
16.4516666666667	0.994757288610607
16.4569444444444	1.04332909927852
16.4769444444444	0.970109834075298
16.4933333333333	0.982659359024723
16.4963888888889	1.01770059572485
16.515	0.98359169215372
16.5558333333333	0.984956453502623
16.5588888888889	1.02043696511452
16.5747222222222	0.973374407652262
16.5947222222222	0.971320807892891
16.6008333333333	1.03982943392168
16.6122222222222	0.972984777051948
16.6227777777778	0.955598787351221
16.6311111111111	1.00767336690262
16.6461111111111	0.979671761947436
16.6494444444444	1.02185256801534
16.6611111111111	0.971886578365577
16.6638888888889	1.00674569852611
16.6766666666667	0.98499568534303
16.6797222222222	1.02639203207218
16.6897222222222	0.995970279933534
16.7008333333333	0.987608113366868
16.705	1.04448810346524
16.7227777777778	0.996815116886822
16.7275	1.04753841839089
16.7416666666667	1.00668801381565
16.7547222222222	0.999623128772313
16.7586111111111	1.0523362022008
16.775	0.975352933978847
16.7772222222222	1.00362419717592
16.7913888888889	0.980289173212249
16.7941666666667	1.01871909198042
16.8044444444444	0.983599741025884
16.8091666666667	1.03627753656057
16.8202777777778	0.976146568344802
16.8288888888889	0.962066852426204
16.8513888888889	0.981383849731383
16.8541666666667	1.02025465868482
16.8727777777778	0.971577337472674
16.8758333333333	1.00841765163853
16.8927777777778	0.986793110021722
16.8958333333333	1.02574249765457
16.9125	0.999603243058385
16.92	1.07129492751068
16.9391666666667	0.982206094950747
16.9447222222222	1.03998421541346
16.9580555555556	1.00112152338252
16.9755555555556	0.99871143869419
16.9852777777778	1.07904457952911
16.9861111111111	1.07186206537947
16.9902777777778	1.07818409373088
17.0022222222222	0.974231033143401
17.005	0.998516591370183
17.0141666666667	0.971263490192523
17.0252777777778	0.969523958508027
17.0297222222222	1.02181738055807
17.0477777777778	0.961755648777928
17.0536111111111	1.00193532966275
17.0627777777778	0.969410970918322
17.0658333333333	0.999646962782172
17.08	0.931923458049702
17.0858333333333	0.97730341991738
17.1025	0.898944995816418
17.1188888888889	1.01549369762732
17.1216666666667	0.986394560506255
17.1275	0.994527750602657
17.1352777777778	0.949319121441189
17.1386111111111	0.971456449637063
17.1463888888889	0.921691536113538
17.1544444444444	0.909240384891596
17.1697222222222	1.00693702876885
17.1777777777778	0.95253119599646
17.1802777777778	0.977099744716977
17.19	0.937160326125685
17.2008333333333	0.935789299792223
17.2116666666667	1.04293339984007
17.2216666666667	0.973844401007543
17.2338888888889	1.00510744377127
17.2438888888889	1.01065019981728
17.2472222222222	1.05289510506006
17.2625	0.99640387653578
17.2666666666667	1.0444529367653
17.2755555555556	1.01162543560539
17.2791666666667	1.05002098047028
17.2958333333333	1.00580929593533
17.3005555555556	1.05979503468038
17.3122222222222	1.00424614010194
17.3227777777778	0.988346577119753
17.3255555555556	1.02605369619956
17.3352777777778	1.01265320847943
17.3480555555556	1.09414265303389
17.3683333333333	1.02217892936095
17.3888888888889	1.01119980168737
17.4022222222222	1.10300312773911
17.4186111111111	0.972830196013536
17.4269444444444	1.05697756224594
17.4366666666667	0.971692999228399
17.4458333333333	0.947936516135471
17.4538888888889	0.954684296289908
17.4577777777778	1.01136109248129
17.4702777777778	0.992575577622912
17.4761111111111	1.05207694774543
17.4936111111111	0.948733951890461
17.4994444444444	0.995696330413232
17.5105555555556	0.951978656778643
17.5213888888889	0.945562298337027
17.5261111111111	1.01053024915143
17.5375	0.939541501325387
17.5408333333333	0.978252929734634
17.5494444444444	0.944922478988993
17.5544444444444	1.00244496065122
17.5652777777778	0.947172592197528
17.5691666666667	0.993196040389023
17.5847222222222	0.88433459726312
17.5983333333333	0.910312176334628
17.6008333333333	0.953245262393946
17.6166666666667	0.924909049454929
17.6208333333333	0.985076818289929
17.6363888888889	0.921301373896405
17.6494444444444	0.933263439327504
17.6522222222222	0.979817895101505
17.6663888888889	0.948843879939201
17.6711111111111	1.01268963764982
17.6825	0.958236169790347
17.6861111111111	1.00344489044948
17.7033333333333	0.931970474748457
17.7094444444444	1.00327943579279
17.7205555555556	0.954861922350279
17.7294444444444	0.943911738722207
17.7366666666667	0.975475887391884
17.755	0.959416442586729
17.7719444444444	0.965788929782612
17.7747222222222	1.00787379288434
17.7927777777778	0.9637064260057
17.8266666666667	0.974631164482517
17.8308333333333	1.03120971057835
17.845	0.976254230439686
17.8480555555556	1.01447749938954
17.8663888888889	0.981747401380058
17.8702777777778	1.03320225810208
17.8891666666667	0.968241346019767
17.9044444444444	0.97033513338085
17.9066666666667	1.0035758872058
17.9227777777778	0.971246829022466
17.9261111111111	1.01516341950848
17.9425	0.946532114343643
17.9491666666667	0.987102217356764
17.96	0.939714371196651
17.9636111111111	0.98324050515566
17.9727777777778	0.938760782538647
17.9813888888889	0.926766414245645
17.9947222222222	0.938424775970038
18.0008333333333	1.01217185616167
18.015	0.943972275429253
18.0175	0.975838178969017
18.0272222222222	0.948294171829907
18.0363888888889	0.941890916065908
18.0444444444444	0.945663494143737
18.0469444444444	0.982890277547654
18.0636111111111	0.949855796908299
18.0666666666667	0.990791823725704
18.0825	0.954854894192351
18.0911111111111	0.954795748217297
18.0938888888889	0.993582393423367
18.1086111111111	0.971347308387511
18.1138888888889	1.03284226620974
18.1288888888889	0.978470890149428
18.1330555555556	1.02719468360512
18.1447222222222	1.0120224283915
18.1466666666667	1.0342649560803
18.1633333333333	0.979494684143816
18.1666666666667	1.02021780358244
18.1836111111111	0.953988915815447
18.1894444444444	0.986568923126843
18.2027777777778	0.955176564069404
18.2075	1.01058891733973
18.2222222222222	0.940654653530871
18.2266666666667	0.973946002744995
18.2472222222222	0.927920111899596
18.2591666666667	1.01646574398089
18.2811111111111	0.931971175110217
18.2833333333333	0.962824716541824
18.2972222222222	0.933611213992624
18.3127777777778	0.933506092091715
18.3161111111111	0.980118848884828
18.3272222222222	0.942377619663368
18.3308333333333	0.983070910759583
18.3475	0.924480738776172
18.3780555555556	0.93200706825353
18.3961111111111	0.928215692715664
18.4008333333333	0.988278250966314
18.4119444444444	0.922306830401315
18.4161111111111	0.965288868963121
18.4277777777778	0.908119194064795
18.4302777777778	0.93873652932194
18.4391666666667	0.914109530572649
18.4497222222222	0.908892810831301
18.4541666666667	0.967947618108496
18.4711111111111	0.912598178289457
18.4780555555556	0.955693921986676
18.4927777777778	0.92198610696683
18.5072222222222	0.917556546400906
18.5130555555556	0.987509064624472
18.5255555555556	0.928437166693772
18.5333333333333	0.97597569473702
18.5441666666667	0.91234759975756
18.5469444444444	0.940883048010768
18.5580555555556	0.896274299416071
18.5633333333333	0.954883399330782
18.5819444444444	0.871193116187303
18.5986111111111	0.889271063048621
18.6025	0.941463658929994
18.6175	0.926849962420686
18.62	0.955308973505467
18.6316666666667	0.916419789886252
18.6352777777778	0.954582644113337
18.6519444444444	0.915905836700006
18.6627777777778	0.999772115155796
18.6833333333333	0.948289390684923
18.6886111111111	0.998669063625552
18.7052777777778	0.886597440207026
18.7166666666667	0.888612974173235
18.7216666666667	0.950492209405546
18.7394444444444	0.81360977240805
18.7419444444444	0.84462697630876
18.7522222222222	0.816866330884789
18.7663888888889	0.83150655094019
18.7691666666667	0.87326180813027
18.7872222222222	0.848407632048286
18.7966666666667	0.852377233077068
18.7991666666667	0.887892033644984
18.8086111111111	0.868762673594656
18.815	0.932028612150035
18.8288888888889	0.850642492777162
18.8352777777778	0.889050803720252
18.8455555555556	0.849358255039355
18.8552777777778	0.842102415625497


==> img/causal-time-resolved/causal-time-resolved-16-PMVStatic.tsv <==
4.85527777777778	-0.898616670339834
5.855	-0.898616670339834
5.85527777777778	-0.513407184136213
6.855	-0.513407184136213
6.85527777777778	-0.0412813566834238
7.855	-0.0412813566834238
7.85527777777778	0.846655090744544
8.855	0.846655090744544
8.85527777777778	1.00000000999257
18.8552777777778	1.00000000999336


==> img/causal-time-resolved/causal-time-resolved-17-PMVDynG-hlich.tsv <==
4.85527777777778	-0.94474554416756
4.87722222222222	-0.713778235737134
4.89666666666667	-0.732066913830309
4.92861111111111	-0.718997271467941
4.93111111111111	-0.730451963604072
4.94777777777778	-0.712270537478531
4.98972222222222	-0.709306863630488
5.00138888888889	-0.736009755083931
5.01555555555555	-0.655628791401654
5.03166666666667	-0.6373615374252
5.03583333333333	-0.65909471432655
5.0525	-0.62068883020741
5.05944444444444	-0.648297780419092
5.09888888888889	-0.664356751072901
5.17027777777778	-0.670951656412399
5.1725	-0.682731447541585
5.18666666666667	-0.667940908364795
5.21666666666667	-0.661613032487633
5.22055555555556	-0.682014312340822
5.235	-0.665207810549045
5.2375	-0.678297107970415
5.27916666666667	-0.677202736892518
5.28222222222222	-0.693445934396621
5.29694444444445	-0.677812866179949
5.32027777777778	-0.678301800764352
5.32361111111111	-0.695936494368198
5.34166666666667	-0.66967282851558
5.38583333333333	-0.684397547360962
5.38805555555556	-0.697166747140717
5.40111111111111	-0.684969509792495
5.40333333333333	-0.696802157345918
5.41833333333333	-0.681284863600819
5.43583333333333	-0.688526413426498
5.43805555555556	-0.701297724177063
5.45555555555556	-0.690710674694468
5.45805555555556	-0.704306409127938
5.47527777777778	-0.693315947139737
5.47777777777778	-0.705422268250718
5.49694444444444	-0.697841683065366
5.53472222222222	-0.704533818930496
5.54555555555556	-0.735099055951306
5.56777777777778	-0.721200944384844
5.66666666666667	-0.723821049135246
5.73277777777778	-0.714133489612887
5.74388888888889	-0.686002503775477
5.75694444444445	-0.706727087686051
5.78472222222222	-0.694179975431851
5.7925	-0.696062061260054
5.79472222222222	-0.707502062600817
5.81222222222222	-0.694317609432773
5.82777777777778	-0.697611287226607
5.83055555555556	-0.710903012247218
5.84722222222222	-0.688718701625689
5.86611111111111	-0.686156907509602
5.86833333333333	-0.697419557794905
5.88166666666667	-0.686836152931814
5.90555555555556	-0.683375539823018
5.90777777777778	-0.69488109493836
5.92805555555556	-0.677486070989239
5.93027777777778	-0.688972140282928
5.9375	-0.682311741079896
5.96777777777778	-0.684201216739996
5.97083333333333	-0.699797792339094
5.98833333333333	-0.670326306116934
5.99055555555556	-0.682063849176316
6.00305555555556	-0.676782689573262
6.00555555555556	-0.69075511094972
6.01944444444445	-0.676642947066487
6.02138888888889	-0.687155779652567
6.04166666666667	-0.674099760526378
6.08527777777778	-0.669116880920566
6.08888888888889	-0.688698053647524
6.09972222222222	-0.669222911605445
6.10166666666667	-0.6775733115782
6.12222222222222	-0.6512262898286
6.12444444444445	-0.662537790520346
6.15861111111111	-0.64068311728651
6.16111111111111	-0.654496795583718
6.19305555555556	-0.618835003483881
6.19472222222222	-0.628138454732131
6.21083333333333	-0.61649157770001
6.21583333333333	-0.642359328705446
6.23111111111111	-0.552947087082728
6.23416666666667	-0.562242987768354
6.26055555555556	-0.491025284440973
6.26444444444444	-0.515206328666547
6.27611111111111	-0.492652305314351
6.27777777777778	-0.504209317765678
6.29944444444444	-0.479290580260479
6.30222222222222	-0.499231079696269
6.33055555555556	-0.478758582974354
6.34472222222222	-0.51901803759171
6.36444444444444	-0.501047606683429
6.36638888888889	-0.514209867139737
6.39055555555555	-0.487108242494013
6.40194444444445	-0.546702151912736
6.4175	-0.585513121623535
6.41861111111111	-0.580872834167156
6.43833333333333	-0.591710956109825
6.44111111111111	-0.608313390540459
6.45805555555556	-0.58705620385944
6.46055555555555	-0.599281962006842
6.46972222222222	-0.578995142801382
6.47333333333333	-0.593270960272765
6.51611111111111	-0.458904654953102
6.51861111111111	-0.473205614984497
6.52916666666667	-0.448158170355974
6.535	-0.481791918709387
6.56944444444445	-0.421995812306253
6.5725	-0.44519906392042
6.58972222222222	-0.401185211178358
6.59527777777778	-0.438288807992937
6.6225	-0.422321153520151
6.62472222222222	-0.441438624407699
6.64166666666667	-0.430945440757277
6.64388888888889	-0.449701560276921
6.665	-0.427147189038319
6.66916666666667	-0.461403196341582
6.68194444444444	-0.455507099361654
6.68388888888889	-0.471786853748423
6.69305555555556	-0.464034073045898
6.69527777777778	-0.481094630910953
6.70833333333333	-0.462920233127392
6.71083333333333	-0.481105549293382
6.72861111111111	-0.462013416337388
6.75472222222222	-0.452137285556397
6.75777777777778	-0.476395699977566
6.77472222222222	-0.47304326034908
6.77722222222222	-0.492111294017626
6.79722222222222	-0.477476164886731
6.79888888888889	-0.489502271568156
6.81166666666667	-0.484686643695071
6.82833333333333	-0.530866672566972
6.84555555555556	-0.534462627275037
6.84777777777778	-0.548866784571082
6.88805555555556	-0.553455869340333
6.89027777777778	-0.56664336842017
6.92472222222222	-0.590098480643682
6.94166666666667	-0.618729956540285
6.95611111111111	-0.612915489210437
6.95833333333333	-0.62186297261756
6.97666666666667	-0.62153582486803
6.97888888888889	-0.630651565206403
7.00777777777778	-0.639999159381841
7.01305555555556	-0.649249145798379
7.07166666666667	-0.657378265428637
7.08944444444445	-0.697407008420807
7.11305555555555	-0.716354966905577
7.12611111111111	-0.696303561852471
7.13472222222222	-0.690150726576096
7.1375	-0.695689012725119
7.16666666666667	-0.667929314076055
7.17055555555556	-0.676157304240142
7.18416666666667	-0.673452334494002
7.18638888888889	-0.679835981226269
7.205	-0.670561772224303
7.2075	-0.676992524584399
7.22972222222222	-0.650057210705278
7.23388888888889	-0.654442694243539
7.29277777777778	-0.561321291117199
7.30611111111111	-0.586534079383465
7.32388888888889	-0.535121080246803
7.35527777777778	-0.476350086613312
7.37361111111111	-0.507760250605667
7.40416666666667	-0.507931144562068
7.42666666666667	-0.411597930346439
7.43	-0.416052254045397
7.44138888888889	-0.379952550694409
7.44388888888889	-0.386121548973314
7.47194444444445	-0.299631052518269
7.47527777777778	-0.311390978284738
7.49277777777778	-0.257874661544747
7.49611111111111	-0.270116123527409
7.52083333333333	-0.183518710063215
7.52666666666667	-0.205735381535206
7.53666666666667	-0.164173456087351
7.54138888888889	-0.177878738754305
7.55305555555556	-0.126467638446563
7.55638888888889	-0.139105615814696
7.56833333333334	-0.0978317216122768
7.57277777777778	-0.118116824760978
7.60583333333333	-0.0311811268111022
7.60944444444445	-0.0530088920402747
7.62666666666667	0.0185024473674851
7.62888888888889	0.00609628062636602
7.64055555555555	0.0392327835049073
7.64333333333333	0.0210242196935084
7.66027777777778	0.0664856162446306
7.66972222222222	0.0146585026999482
7.68472222222222	0.15836892877682
7.69027777777778	0.124258572445207
7.70361111111111	0.179747119703961
7.72361111111111	0.171166416812159
7.73555555555556	0.108192943916158
7.75888888888889	0.157352654075961
7.76166666666667	0.133871594515423
7.78111111111111	0.158351643364337
7.78527777777778	0.12689257788513
7.79805555555556	0.166914894063158
7.80972222222222	0.17384476641033
7.81333333333333	0.14315687500244
7.82138888888889	0.160938952785951
7.82722222222222	0.13027098335391
7.8425	0.177270009792824
7.84638888888889	0.149456593048733
7.865	0.192832951458964
7.87111111111111	0.149492004883733
7.88527777777778	0.198227411579026
7.89111111111111	0.2018793656956
7.89333333333333	0.182301101936051
7.90805555555556	0.199256299404137
7.93027777777778	0.128705003842221
7.94972222222222	0.181213880313742
7.95611111111111	0.148805419412856
7.96416666666667	0.194094276867773
7.97222222222222	0.165745882477832
7.98583333333333	0.232421241635642
7.99	0.197985060154576
8.00666666666667	0.230203951194373
8.0175	0.221055075796723
8.02055555555556	0.193483138606226
8.02944444444444	0.215439467089496
8.03472222222222	0.183726946915051
8.04888888888889	0.269707706797835
8.06333333333333	0.241450193773307
8.07055555555556	0.183861126584333
8.08083333333333	0.242308555723323
8.08861111111111	0.252494756690517
8.09916666666667	0.183225529875283
8.10555555555556	0.174623519325824
8.11333333333333	0.178195956105665
8.1175	0.155497712322905
8.12333333333333	0.148822160145208
8.13	0.152898122240654
8.13416666666667	0.133659003090166
8.15305555555556	0.154060625839421
8.16194444444444	0.122606000221953
8.17777777777778	0.176561068481867
8.18777777777778	0.138003106701639
8.20111111111111	0.210035158958441
8.20472222222222	0.18703016430981
8.21305555555556	0.201093766921353
8.21666666666667	0.179359654910012
8.22722222222222	0.18664201752588
8.23388888888889	0.153537065972319
8.24638888888889	0.183620394309475
8.26444444444445	0.171628007512908
8.26666666666667	0.158033107703652
8.285	0.158647554124006
8.28805555555556	0.143733212014382
8.30083333333333	0.160353143635277
8.30444444444445	0.14659804185635
8.31916666666667	0.164413691357936
8.32277777777778	0.147283518694891
8.33583333333333	0.167984284576388
8.34	0.150851621084904
8.35138888888889	0.163478824132365
8.355	0.149384079758473
8.37305555555556	0.160690344728376
8.37722222222222	0.144271450448926
8.40333333333334	0.164329677802893
8.40916666666667	0.166007822587293
8.41138888888889	0.156206095694571
8.43416666666667	0.176664812926383
8.44527777777778	0.177338729866101
8.44861111111111	0.162452496225178
8.46833333333333	0.185295859981551
8.48388888888889	0.183629011358118
8.48611111111111	0.17316691926569
8.49888888888889	0.184135512188437
8.50333333333333	0.166441237869495
8.51833333333333	0.192174440541656
8.52444444444444	0.167244241490732
8.5425	0.18635258943868
8.55277777777778	0.159925345588196
8.57416666666667	0.168928261874981
8.57722222222222	0.156860123471535
8.59583333333333	0.1578695019242
8.60805555555556	0.133149897719584
8.6275	0.137798044852072
8.63361111111111	0.125745129126035
8.64416666666667	0.13367295071675
8.64972222222222	0.125401390314792
8.68222222222222	0.132393989896169
8.68472222222222	0.126272693174219
8.70361111111111	0.133969283738981
8.73166666666667	0.131674341718941
8.73472222222222	0.125095735778409
8.75444444444445	0.13111419302771
8.76361111111111	0.124998638213455
8.78722222222222	0.127320756419671
8.79777777777778	0.116388394130663
8.81861111111111	0.11343128481689
8.83805555555556	0.117375014682992
8.84944444444444	0.130532684586687
8.85361111111111	0.126808305495658
8.86722222222222	0.143776816519459
8.88	0.137747587999492
8.90722222222222	0.141311484593992
8.92138888888889	0.153145008347245
8.93333333333333	0.148198309731718
8.94694444444444	0.165934095174229
8.98805555555556	0.160157808688918
8.99888888888889	0.151236163907349
9.04111111111111	0.149165130531905
9.05277777777778	0.163385520747685
9.06194444444445	0.159906383243953
9.08916666666667	0.180251126011619
9.10694444444444	0.176954750206949
9.11222222222222	0.169314179023331
9.12972222222222	0.1763865246437
9.13444444444444	0.170624485979236
9.14944444444444	0.189096947110393
9.16416666666667	0.178678556888919
9.17305555555556	0.182860663363588
9.18972222222222	0.159537059315404
9.21861111111111	0.155181167776277
9.245	0.157833027666875
9.25805555555556	0.167626334386782
9.26333333333334	0.163345333249296
9.275	0.181443442170064
9.29777777777778	0.167040652411412
9.31194444444445	0.184415342490052
9.36111111111111	0.154189482058023
9.42694444444444	0.148170622970252
9.43472222222222	0.129987757001107
9.44833333333333	0.121579381269662
9.48027777777778	0.135063826525869
9.5625	0.137571120157034
9.57138888888889	0.153729511895961
9.58194444444445	0.151894304641775
9.59055555555556	0.178191147184705
9.59777777777778	0.17698939712459
9.60583333333333	0.186876584683247
9.63944444444445	0.150210875700594
9.64944444444444	0.145992846859102
9.6575	0.156619416305887
9.67138888888889	0.15698454352318
9.70194444444445	0.132786912588315
9.72527777777778	0.12625248448094
9.735	0.0827040928298892
9.75138888888889	0.0704024714357452
9.77888888888889	0.0861981681932704
9.78861111111111	0.0676023340734488
9.79916666666667	0.0643422928200899
9.82166666666667	0.0881692374313481
9.83055555555556	0.0741007612406932
9.85944444444445	0.0925468893002765
9.87833333333333	0.0722403222353414
9.89027777777778	0.0785835217127264
9.90555555555556	0.0677854326518741
9.91166666666667	0.0808244813400769
9.92222222222222	0.0511297515399818
9.93027777777778	0.0549602223445902
9.93944444444444	0.0429378732473467
9.94666666666667	0.05618821852579
9.96	0.0532605344926864
9.96388888888889	0.0637737992287306
9.97333333333333	0.0453616024649826
9.97805555555556	0.0526761034230248
9.98361111111111	0.0499390314618893
9.99527777777778	0.0332198496738449
10.0019444444444	0.0459660451604584
10.0166666666667	0.0392082167426295
10.0191666666667	0.0483999517803078
10.0516666666667	0.0519917673462622
10.0541666666667	0.0611313478596038
10.07	0.0451354013027689
10.1116666666667	0.0496789680621141
10.1197222222222	0.0724104160405616
10.1347222222222	0.0616801164129477
10.14	0.0708327171360565
10.1602777777778	0.0592581144341757
10.1705555555556	0.0825560635812366
10.1858333333333	0.0757596037834922
10.1883333333333	0.0839636694126433
10.2033333333333	0.0523175460031311
10.2116666666667	0.0675625600049194
10.2255555555556	0.0309300471605098
10.2333333333333	0.0318309954109885
10.2372222222222	0.0500168771167573
10.2477777777778	0.0125316445055503
10.2522222222222	0.0339105730644143
10.2652777777778	-0.0032240358907778
10.2827777777778	0.0196752966883551
10.2902777777778	0.0604863790567478
10.3047222222222	0.0463962542141374
10.3177777777778	0.0475817149042577
10.3202777777778	0.0621133300098151
10.335	0.0567231795963501
10.3394444444444	0.0783529819713813
10.3511111111111	0.0766108979906832
10.3544444444444	0.0921021125495258
10.3638888888889	0.0641673634419888
10.3727777777778	0.0572614973352472
10.3813888888889	0.0912696570043359
10.3975	0.0704822347520206
10.4172222222222	0.0749993225105747
10.4225	0.108757198935045
10.4383333333333	0.0756797312857813
10.4433333333333	0.108086962963224
10.4619444444444	0.0814568089665748
10.4877777777778	0.0942368607292892
10.4905555555556	0.117730893070085
10.5083333333333	0.100689717623059
10.5355555555556	0.109501483063916
10.5397222222222	0.143289516818498
10.5555555555556	0.108630055904722
10.5586111111111	0.134250676770282
10.57	0.113744298114344
10.5747222222222	0.148664813813451
10.5869444444444	0.129110598602303
10.5897222222222	0.150016601353492
10.6013888888889	0.126261466484429
10.6102777777778	0.121865307558615
10.6158333333333	0.166602550261008
10.6316666666667	0.124631952781794
10.6383333333333	0.153504184369176
10.6502777777778	0.12528952209615
10.6605555555556	0.121771611056637
10.6686111111111	0.181611119329361
10.6775	0.146292698634621
10.68	0.161062446350027
10.6916666666667	0.124077581689779
10.6941666666667	0.148093743558682
10.7058333333333	0.114183093886062
10.7094444444444	0.148928032287312
10.7261111111111	0.107598644798212
10.745	0.122479484564636
10.7491666666667	0.163265501692372
10.7627777777778	0.144014026957887
10.7663888888889	0.171643080278184
10.7777777777778	0.134875109724398
10.7827777777778	0.172792192858438
10.7977777777778	0.122526223964453
10.8027777777778	0.168167534676641
10.8169444444444	0.117539564976362
10.8208333333333	0.15106248654854
10.835	0.133044969683731
10.8497222222222	0.135093691035625
10.8580555555556	0.197813120974565
10.8658333333333	0.152237890945198
10.8680555555556	0.165401517781159
10.8825	0.125533971811272
10.8888888888889	0.128739800624064
10.8925	0.149142542527507
10.9208333333333	0.147453202192882
10.925	0.167083121724804
10.9466666666667	0.149964731724761
10.9533333333333	0.17876456975014
10.9688888888889	0.122017019352473
10.9875	0.180595608002456
11.0433333333333	0.175926996333999
11.0575	0.106482463923584
11.0658333333333	0.138375577668896
11.0830555555556	0.155877428527212
11.0977777777778	0.196253031842645
11.1116666666667	0.188696354682421
11.1208333333333	0.211297646958005
11.1358333333333	0.177650152673213
11.1588888888889	0.17770520862215
11.1741666666667	0.242100354422465
11.1941666666667	0.21399225437283
11.1994444444444	0.227834573983021
11.2122222222222	0.199934837309701
11.2227777777778	0.192343634607088
11.2425	0.211666189528334
11.2466666666667	0.228718694440211
11.2577777777778	0.154317053278259
11.2602777777778	0.148345552037956
11.2625	0.16069909107652
11.2725	0.146382406037361
11.2777777777778	0.171021352841521
11.2916666666667	0.160124310911321
11.2963888888889	0.179027870400088
11.3094444444444	0.164543850185467
11.3263888888889	0.177032559868302
11.335	0.230005976493342
11.3491666666667	0.265877267454851
11.3588888888889	0.241349200416735
11.3658333333333	0.262513678386352
11.3763888888889	0.240796207783241
11.3836111111111	0.267178039537647
11.4044444444444	0.211276254198999
11.4136111111111	0.214192361161889
11.4213888888889	0.257187921550663
11.4363888888889	0.18582753928111
11.4458333333333	0.23775128570545
11.4563888888889	0.153822614456068
11.4602777777778	0.165463318466699
11.4713888888889	0.149646482545158
11.4802777777778	0.194098956930468
11.4927777777778	0.186615173196973
11.4963888888889	0.210602056094544
11.5072222222222	0.189776674283362
11.5105555555556	0.210604947999705
11.5272222222222	0.171936982813961
11.5347222222222	0.211192966122532
11.5519444444444	0.178207861980539
11.5597222222222	0.204361417693136
11.5730555555556	0.194539973256695
11.5863888888889	0.201162212838092
11.5891666666667	0.225170549615068
11.6047222222222	0.20279863696549
11.6122222222222	0.205968004418665
11.6144444444444	0.225966096910078
11.6283333333333	0.218086031925363
11.6405555555556	0.221865280316575
11.6455555555556	0.261394686060271
11.6583333333333	0.247131987818477
11.6616666666667	0.270184517148191
11.6763888888889	0.245087857572067
11.6825	0.278154741227461
11.7036111111111	0.263909686881309
11.72	0.261879790895829
11.7241666666667	0.29336617630824
11.7375	0.229146525392309
11.7433333333333	0.224626371528622
11.7472222222222	0.26107287552632
11.7577777777778	0.222550043970795
11.7602777777778	0.241781434415113
11.7727777777778	0.226900996198243
11.7938888888889	0.242390622615584
11.7997222222222	0.289709434798446
11.8183333333333	0.243165492987742
11.8336111111111	0.251706129822761
11.8358333333333	0.272510639449539
11.8488888888889	0.252232540763117
11.8594444444444	0.249895908943131
11.8716666666667	0.25525402761172
11.875	0.284749301134021
11.8866666666667	0.256508485597973
11.8963888888889	0.251136660302318
11.9016666666667	0.280549769299366
11.9213888888889	0.272076677240136
11.9236111111111	0.290831277003335
11.9358333333333	0.267191288042927
11.9388888888889	0.291249945717436
11.955	0.276034205951753
11.9575	0.297097750366614
11.9733333333333	0.263506355172439
11.9783333333333	0.262697797593859
11.9802777777778	0.281242396548635
11.9958333333333	0.268327713618255
11.9980555555556	0.288337011642941
12.0186111111111	0.263226816458552
12.0333333333333	0.26937117730423
12.0369444444444	0.303140249361462
12.0563888888889	0.290677165849115
12.0588888888889	0.313105933057287
12.0758333333333	0.28864618919285
12.0980555555556	0.288974352171831
12.1022222222222	0.327126596809638
12.1172222222222	0.277189972483303
12.1205555555556	0.307693203478042
12.1344444444444	0.288980979589923
12.1491666666667	0.289572037351551
12.1527777777778	0.326514278370389
12.1616666666667	0.320766847800993
12.1655555555556	0.350526880303459
12.1758333333333	0.295523995199044
12.1794444444444	0.322503900744387
12.19	0.292714872064376
12.195	0.336282443099151
12.2116666666667	0.273289682309674
12.2261111111111	0.284832696197508
12.2316666666667	0.343696658270119
12.2455555555556	0.309638530513425
12.2491666666667	0.342709752310988
12.2608333333333	0.319398479057618
12.2641666666667	0.35042786132778
12.2791666666667	0.296551695075902
12.2833333333333	0.339028767706996
12.2975	0.310415151463747
12.3019444444444	0.353896281988174
12.3125	0.310267341130569
12.3225	0.300569710796104
12.3297222222222	0.305197391335248
12.3438888888889	0.390517233776915
12.3625	0.278026528400147
12.3663888888889	0.318422549184714
12.3791666666667	0.288503022643255
12.3969444444444	0.2983623215592
12.4016666666667	0.35002698539094
12.4183333333333	0.300225469690478
12.4263888888889	0.300075221681865
12.4294444444444	0.334925773404297
12.4388888888889	0.306836662743649
12.4413888888889	0.329176057624089
12.4569444444444	0.301151513070003
12.4605555555556	0.338429913123658
12.4705555555556	0.2982054111664
12.4791666666667	0.28822254528691
12.4852777777778	0.291166830224189
12.4961111111111	0.354458958522041
12.5013888888889	0.322029765446427
12.5072222222222	0.347129532383477
12.5161111111111	0.295283961106467
12.525	0.281540447694795
12.5336111111111	0.287450146483039
12.5383333333333	0.33810596135627
12.5566666666667	0.285049818849981
12.5786111111111	0.295675087530579
12.5813888888889	0.326647027990902
12.5905555555556	0.306022200656137
12.5969444444444	0.354159288465379
12.6111111111111	0.306460258050091
12.6158333333333	0.339825205751389
12.6269444444444	0.302578752886451
12.6369444444444	0.294560880550492
12.6605555555556	0.304793916088148
12.6630555555556	0.333169076519532
12.6736111111111	0.314888038157026
12.6797222222222	0.362959522390199
12.7063888888889	0.321889105573273
12.7147222222222	0.374891443248732
12.7366666666667	0.321948014060133
12.7438888888889	0.375066057395472
12.7608333333333	0.279883688776401
12.7680555555556	0.311915726552964
12.7808333333333	0.295423489383083
12.7838888888889	0.32273657890466
12.7994444444444	0.274172447017587
12.8025	0.295567685903833
12.8219444444444	0.273595350468096
12.8266666666667	0.316074300512064
12.8397222222222	0.280444510365736
12.8441666666667	0.297033885596836
12.8522222222222	0.274646181193948
12.8563888888889	0.307653448818431
12.8669444444444	0.297176577875373
12.8722222222222	0.338152445766848
12.8819444444444	0.262524956718501
12.8902777777778	0.244005505243283
12.8977777777778	0.251790907628941
12.9011111111111	0.29389686949466
12.9161111111111	0.274820876714681
12.9202777777778	0.318975477681807
12.9358333333333	0.262626110347163
12.9383333333333	0.293327769426138
12.9522222222222	0.280680020275586
12.9547222222222	0.3125819736076
12.9661111111111	0.28301629902365
12.9691666666667	0.319650141770133
12.9802777777778	0.281650819940385
12.9838888888889	0.325392935433094
12.9997222222222	0.265158134248935
13.0025	0.306927114377633
13.0141666666667	0.304435049529285
13.0163888888889	0.33558464845629
13.0327777777778	0.306570463823796
13.0605555555556	0.331391923877248
13.0630555555556	0.367032862587127
13.0761111111111	0.340147486282476
13.0825	0.406435374447476
13.0961111111111	0.37186879415404
13.1002777777778	0.415244436651982
13.1166666666667	0.373376998036246
13.1197222222222	0.409746486493322
13.1333333333333	0.367681403271671
13.1480555555556	0.362880936265316
13.1541666666667	0.431076812429527
13.1694444444444	0.328403511295637
13.1752777777778	0.326344583315542
13.1794444444444	0.383489246056769
13.1961111111111	0.332078929468192
13.2002777777778	0.384838970351741
13.2097222222222	0.321195565790653
13.2116666666667	0.341134240759892
13.2241666666667	0.310286705329407
13.2577777777778	0.342977995770717
13.2675	0.399712066645225
13.2816666666667	0.340402659392769
13.2863888888889	0.370054161174075
13.2977777777778	0.347848146132009
13.3077777777778	0.344451382535905
13.3166666666667	0.348445733652259
13.3188888888889	0.37797868382831
13.3305555555556	0.360157344783012
13.3333333333333	0.391552091019264
13.3494444444444	0.364209225226503
13.3522222222222	0.396933805913751
13.3580555555556	0.402316364652805
13.3644444444444	0.398085030828792
13.3672222222222	0.427216071990991
13.3844444444444	0.378540138324926
13.3877777777778	0.415024440933639
13.4055555555556	0.352133372571302
13.4155555555556	0.353869675336497
13.4180555555556	0.38645141839142
13.4341666666667	0.351296999994105
13.4375	0.389747258477492
13.4508333333333	0.351065054283406
13.4611111111111	0.355041883810639
13.4633333333333	0.383899578675074
13.4783333333333	0.352948939199642
13.495	0.351718373366968
13.4980555555556	0.389255429147283
13.5091666666667	0.349046135148011
13.5188888888889	0.338930254487853
13.5211111111111	0.36451730448216
13.5344444444444	0.347099512145338
13.5763888888889	0.35657363186904
13.5797222222222	0.400137660185514
13.5933333333333	0.344007564444279
13.5963888888889	0.381641064483826
13.6069444444444	0.366529994177363
13.6091666666667	0.395147097190222
13.6216666666667	0.367316863041129
13.6238888888889	0.396693258261084
13.6430555555556	0.366907903951532
13.6461111111111	0.410444733406127
13.6611111111111	0.374440489142593
13.6644444444444	0.419759181241485
13.6794444444444	0.381444500994355
13.6966666666667	0.381897473219407
13.7011111111111	0.443150820339874
13.7105555555556	0.413042118926388
13.7136111111111	0.446244787937612
13.725	0.380778722949291
13.7272222222222	0.407552000862424
13.7391666666667	0.376207189961413
13.7441666666667	0.43744425559002
13.7616666666667	0.40010186845954
13.7780555555556	0.394527238203121
13.7813888888889	0.438151687928492
13.7966666666667	0.401954130929528
13.8008333333333	0.448124538285398
13.8122222222222	0.416528688246316
13.8158333333333	0.453131965152586
13.8305555555556	0.405558944137091
13.8352777777778	0.453784769940803
13.8491666666667	0.389744494156623
13.8544444444444	0.439404782455739
13.8647222222222	0.384800173963487
13.8738888888889	0.369440796838575
13.8813888888889	0.372046886509921
13.8869444444444	0.442583020900479
13.8952777777778	0.359781308416157
13.8972222222222	0.37542865596782
13.9088888888889	0.329009648475637
13.9161111111111	0.334063407186832
13.9213888888889	0.411454556064133
13.9344444444444	0.346715104416219
13.9405555555556	0.3408896813052
13.9436111111111	0.383721532867025
13.9513888888889	0.3330843575133
13.9538888888889	0.362393125364768
13.9677777777778	0.304366223610462
13.9711111111111	0.343262909366402
13.9816666666667	0.335881606900308
13.9902777777778	0.340565139289627
13.9977777777778	0.442826597196174
14.0061111111111	0.468370328777059
14.0258333333333	0.442223281412002
14.0436111111111	0.43537886032944
14.0583333333333	0.308145655316302
14.0658333333333	0.361758242640295
14.0813888888889	0.357895062644705
14.0847222222222	0.414313914651306
14.0941666666667	0.387014047108785
14.0983333333333	0.444490793449315
14.1141666666667	0.387540834958589
14.1163888888889	0.424701404360274
14.1305555555556	0.407785547861337
14.1441666666667	0.411536919325187
14.1494444444444	0.493390632037531
14.1597222222222	0.445662278521922
14.1663888888889	0.516947639602428
14.1777777777778	0.447888195797198
14.1877777777778	0.430866306842962
14.1969444444444	0.43594233389928
14.2033333333333	0.529039629285403
14.2236111111111	0.436833964621908
14.2286111111111	0.515346824333378
14.2458333333333	0.384112157538617
14.2527777777778	0.493679769285887
14.2652777777778	0.431603907306016
14.2677777777778	0.470380381160535
14.2852777777778	0.434197253332453
14.2888888888889	0.496917049547768
14.2983333333333	0.420809209940657
14.3072222222222	0.400427471878029
14.3105555555556	0.458259947593366
14.3230555555556	0.419836515885322
14.3255555555556	0.463113461669906
14.3341666666667	0.445128554260926
14.3411111111111	0.522628752651467
14.3516666666667	0.451943929841619
14.3613888888889	0.434180335053096
14.3694444444444	0.503206978714147
14.3902777777778	0.460162910062781
14.3941666666667	0.525525822940462
14.4116666666667	0.444519096231648
14.4180555555556	0.444233052264426
14.4227777777778	0.525861735981938
14.4363888888889	0.46214294573376
14.4394444444444	0.509774930365577
14.4522222222222	0.460086852914159
14.4555555555556	0.495712617751714
14.4666666666667	0.456697428611267
14.4702777777778	0.513913447599919
14.4805555555556	0.469110302499004
14.4855555555556	0.538245087681602
14.5002777777778	0.452978483094107
14.5052777777778	0.528932815918765
14.5147222222222	0.450007474060342
14.5236111111111	0.426276918223195
14.5308333333333	0.431767553189928
14.5347222222222	0.50313430682996
14.5477777777778	0.458633397962025
14.5577777777778	0.448788108815616
14.5677777777778	0.453314426610859
14.57	0.492716081884907
14.5888888888889	0.456649730883907
14.6011111111111	0.455861283701697
14.6033333333333	0.493510071063628
14.6136111111111	0.464358860708366
14.6169444444444	0.509542775921265
14.6294444444444	0.4456004299875
14.6325	0.487933646134085
14.6483333333333	0.45743895270871
14.6519444444444	0.508933104321979
14.6633333333333	0.45090136586099
14.6736111111111	0.435516637882369
14.695	0.443174797655956
14.6980555555556	0.491081111382002
14.7083333333333	0.421838072551065
14.7169444444444	0.404100476739739
14.7227777777778	0.478968775485992
14.7322222222222	0.402394674150649
14.7358333333333	0.445863907644302
14.7511111111111	0.364233983687171
14.7702777777778	0.396811994761656
14.7777777777778	0.507139064552302
14.7863888888889	0.5309385558594
14.8052777777778	0.360054316990997
14.8172222222222	0.387358585556953
14.8230555555556	0.486868914599217
14.8380555555556	0.414209037629735
14.8422222222222	0.478616974610638
14.8538888888889	0.462975083368107
14.8563888888889	0.50180863158219
14.8755555555556	0.450303230527062
14.8786111111111	0.501307363826733
14.8966666666667	0.439065673119877
14.9033333333333	0.44004307472898
14.9061111111111	0.489301411723005
14.9263888888889	0.443758654449631
14.9302777777778	0.506799183815716
14.9466666666667	0.4288844361263
14.9716666666667	0.444300402271431
14.9741666666667	0.488055590098533
14.9861111111111	0.44332956364758
14.9961111111111	0.434332078893629
15.0080555555556	0.442237851426675
15.0122222222222	0.509832520911988
15.0275	0.461094788538627
15.0413888888889	0.454094152222915
15.0494444444444	0.456813301007443
15.0536111111111	0.521789185107849
15.0688888888889	0.46537815011688
15.0747222222222	0.539346074045561
15.085	0.464344922477981
15.0886111111111	0.506663625738597
15.1008333333333	0.439938360449787
15.1052777777778	0.466368426821198
15.1191666666667	0.431444801650095
15.1238888888889	0.501574774779357
15.1383333333333	0.464250764137894
15.1413888888889	0.507411306582391
15.1566666666667	0.463818573121344
15.1733333333333	0.458176351613442
15.1827777777778	0.562448100040598
15.1958333333333	0.489412294592267
15.1983333333333	0.522152369712931
15.2086111111111	0.469049931943694
15.2116666666667	0.512107749466441
15.2216666666667	0.478647548845029
15.2261111111111	0.539416903249343
15.2363888888889	0.468979404593817
15.2458333333333	0.449065716206174
15.2525	0.452393416672283
15.2566666666667	0.526137592943389
15.2697222222222	0.477415431583072
15.2744444444444	0.545874670349622
15.2847222222222	0.463252829672026
15.2869444444444	0.495652676064189
15.3005555555556	0.449400312995483
15.3052777777778	0.531634138085948
15.3172222222222	0.463688734684681
15.3233333333333	0.552975426901796
15.34	0.51359271404678
15.3552777777778	0.507358468627963
15.3691666666667	0.635908478025424
15.3922222222222	0.58551416253896
15.4019444444444	0.396975239116856
15.4052777777778	0.443548563008143
15.4166666666667	0.386416305623374
15.4247222222222	0.401185169880087
15.4294444444444	0.502868148150466
15.4469444444444	0.416689793475907
15.4561111111111	0.427501729155903
15.4588888888889	0.48821394549859
15.4680555555556	0.459117757735847
15.4708333333333	0.505874606689794
15.4847222222222	0.421344589113474
15.49	0.471009207741044
15.5008333333333	0.446315586846371
15.5108333333333	0.448660600043659
15.525	0.597470839938214
15.5341666666667	0.469988216769231
15.5452777777778	0.423844351150965
15.5588888888889	0.447202760322245
15.5613888888889	0.500112238281801
15.5766666666667	0.475537332400503
15.5802777777778	0.537547853358291
15.5888888888889	0.518167250592342
15.5925	0.570478061208863
15.6069444444444	0.507177237979583
15.6113888888889	0.573786249201941
15.625	0.521091229313477
15.6375	0.509100026558649
15.6408333333333	0.566053734430966
15.6502777777778	0.53085769271518
15.6583333333333	0.61461584916119
15.6694444444444	0.511913006299721
15.6805555555556	0.489107275931026
15.6902777777778	0.497037936410329
15.6980555555556	0.605078346814526
15.705	0.533085697092424
15.7183333333333	0.517264352771527
15.7255555555556	0.613170554020236
15.7386111111111	0.43302272535983
15.7425	0.487669617917589
15.7547222222222	0.452038575492377
15.76	0.533394507413647
15.7727777777778	0.42462554113008
15.7794444444444	0.475247485952526
15.795	0.412495387878199
15.8013888888889	0.418672669652256
15.805	0.485304612212492
15.8177777777778	0.445721530332996
15.8205555555556	0.488497724348136
15.8291666666667	0.46023688225084
15.8316666666667	0.496596794110879
15.8408333333333	0.457121639428511
15.8455555555556	0.520805269730523
15.8552777777778	0.462389978018773
15.8638888888889	0.446940451479662
15.8702777777778	0.489983233797783
15.8894444444444	0.469204088678286
15.8936111111111	0.537058639288077
15.9083333333333	0.462676806683994
15.9141666666667	0.515924507976912
15.9263888888889	0.477579401452108
15.9316666666667	0.554737296118265
15.9444444444444	0.479842251865499
15.9475	0.527124633742424
15.9586111111111	0.493675530061967
15.9627777777778	0.558563385681051
15.9783333333333	0.47512243777344
15.9825	0.514623237287164
15.9930555555556	0.490335381840051
16.0063888888889	0.492686979330518
16.0111111111111	0.5762887964896
16.0286111111111	0.506244481421959
16.0588888888889	0.517723136389876
16.0638888888889	0.600731989061146
16.0730555555556	0.535792176321358
16.0822222222222	0.623508977716885
16.0988888888889	0.489878238008462
16.1133333333333	0.502925536184048
16.1166666666667	0.566702954078242
16.1333333333333	0.508982109621861
16.1405555555556	0.506204105261997
16.1558333333333	0.515376864653373
16.1613888888889	0.605021789394833
16.1763888888889	0.481034611342185
16.1825	0.551935032962657
16.1927777777778	0.482200016780322
16.1963888888889	0.535906027013734
16.2058333333333	0.481335942194296
16.215	0.469695852168666
16.2327777777778	0.491934488754556
16.24	0.602767208757477
16.2475	0.628763871675233
16.2722222222222	0.577260155116491
16.3130555555556	0.548859943679041
16.3280555555556	0.404263322267376
16.3455555555556	0.45189547925839
16.3508333333333	0.550517700938812
16.3661111111111	0.496254728637247
16.3725	0.585714987613496
16.3838888888889	0.543997668086046
16.3869444444444	0.586694474509279
16.4038888888889	0.499174332486618
16.4080555555556	0.566896092198586
16.4127777777778	0.540371847661071
16.4152777777778	0.569832391586296
16.4347222222222	0.51296352767331
16.4375	0.560082848799581
16.4516666666667	0.49747626031618
16.4569444444444	0.57419061423316
16.4688888888889	0.483516421067851
16.4777777777778	0.463569893468531
16.4933333333333	0.480967518341572
16.4963888888889	0.536190913868918
16.515	0.483013884567878
16.5558333333333	0.503423915529176
16.5588888888889	0.55949889403902
16.5747222222222	0.496702536703786
16.5819444444444	0.493131804172922
16.5947222222222	0.503070235061369
16.6008333333333	0.607528139279754
16.6116666666667	0.51752490870955
16.6205555555556	0.493006474436022
16.6275	0.49746341300845
16.6311111111111	0.573661276908659
16.6461111111111	0.530766758261027
16.6494444444444	0.593238862965041
16.6611111111111	0.522985107909172
16.6638888888889	0.574495159528499
16.6766666666667	0.537495861075147
16.6797222222222	0.598038874293504
16.69	0.551451946347115
16.7008333333333	0.53923726203362
16.705	0.623010334458151
16.7225	0.550522923429146
16.7275	0.625003932210049
16.7413888888889	0.563242278612396
16.7547222222222	0.553352006999127
16.7586111111111	0.631564183140402
16.775	0.525286958101606
16.7772222222222	0.567820386216614
16.7913888888889	0.531618829235327
16.7941666666667	0.588348325779947
16.8044444444444	0.538031415939866
16.8091666666667	0.616148008068784
16.8258333333333	0.509930735544369
16.8319444444444	0.509212730595458
16.8513888888889	0.533304523057744
16.8541666666667	0.590716135894333
16.8730555555556	0.516909605766422
16.8758333333333	0.571503738621839
16.8927777777778	0.530567256387947
16.8958333333333	0.588314243341912
16.9125	0.540738978232611
16.92	0.647738335917204
16.9391666666667	0.508681740522089
16.9447222222222	0.595783154271274
16.9580555555556	0.527612844496531
16.965	0.518564938625431
16.9755555555556	0.520845890038448
16.9830555555556	0.629743118801297
16.9852777777778	0.642518365043799
16.9861111111111	0.632367395090888
16.9902777777778	0.640907102380737
17.0022222222222	0.481348775719063
17.005	0.519671442292282
17.0141666666667	0.47773697277718
17.0252777777778	0.47707890367375
17.0297222222222	0.559708780367764
17.0480555555556	0.47549818207159
17.0536111111111	0.539238501890111
17.0627777777778	0.494384228502366
17.0658333333333	0.542019476279204
17.0772222222222	0.457308949886709
17.0822222222222	0.44931013318627
17.0858333333333	0.521074265732786
17.1025	0.419386134685404
17.1188888888889	0.59349533662062
17.1216666666667	0.550749232327604
17.1275	0.563822811518001
17.1352777777778	0.498199150213541
17.1386111111111	0.531703091085951
17.1463888888889	0.458708967381074
17.1541666666667	0.440700474979469
17.1697222222222	0.585165429569209
17.1777777777778	0.504753941013046
17.1802777777778	0.541042077799347
17.19	0.481126220134399
17.1947222222222	0.473707683331579
17.2008333333333	0.47812024109464
17.2116666666667	0.6332167780341
17.2216666666667	0.533169552100112
17.2438888888889	0.566909920559755
17.2472222222222	0.631360911676605
17.2625	0.553429528386115
17.2666666666667	0.625167970489162
17.2755555555556	0.57457312164243
17.2791666666667	0.630896436059722
17.2958333333333	0.561685104630072
17.3005555555556	0.643038008356619
17.3122222222222	0.562612425815594
17.3227777777778	0.540561667110182
17.3255555555556	0.597007646637145
17.3352777777778	0.573874984440081
17.3483333333333	0.690015818672553
17.3547222222222	0.681038135602964
17.3683333333333	0.572398261929507
17.375	0.56243609272633
17.3888888888889	0.565654673149421
17.4025	0.699419017379871
17.4186111111111	0.514725640421716
17.4269444444444	0.640928032012411
17.4366666666667	0.519946022416118
17.4458333333333	0.48649977819294
17.4538888888889	0.496854877413561
17.4577777777778	0.58146274725204
17.4702777777778	0.547750326652526
17.4761111111111	0.636827215217007
17.4938888888889	0.492134454539759
17.4994444444444	0.562323616095604
17.5105555555556	0.501527461005072
17.5213888888889	0.492754148067757
17.5261111111111	0.588842335921996
17.5375	0.49016931893
17.5408333333333	0.547623809587577
17.5494444444444	0.497012626315477
17.5544444444444	0.580908315907205
17.5652777777778	0.497930394783481
17.5691666666667	0.565608432869119
17.585	0.420007914719175
17.5983333333333	0.453213186430744
17.6008333333333	0.515972227686177
17.6166666666667	0.473722874989114
17.6208333333333	0.561187950860003
17.6363888888889	0.468407570755236
17.6494444444444	0.482533607748817
17.6522222222222	0.550202640741553
17.6663888888889	0.503264037008062
17.6711111111111	0.595733313585733
17.6825	0.514257099783102
17.6861111111111	0.579902696217967
17.7027777777778	0.478174029090802
17.7094444444444	0.581259563107213
17.7208333333333	0.50764008506561
17.7297222222222	0.491917719223615
17.7366666666667	0.537473741738232
17.7547222222222	0.513225688933733
17.7719444444444	0.521826732972539
17.7747222222222	0.583519589783322
17.7927777777778	0.518937218383495
17.8266666666667	0.534157739702078
17.8308333333333	0.61723240690413
17.845	0.535557839534981
17.8480555555556	0.591815097264607
17.8663888888889	0.539187662303167
17.8702777777778	0.615318393314517
17.8883333333333	0.523949316083833
17.9044444444444	0.526862515282378
17.9066666666667	0.576062393463239
17.9227777777778	0.529245244837536
17.9261111111111	0.594136906199367
17.9425	0.498812814154302
17.9491666666667	0.559173412948489
17.96	0.493606215906215
17.9636111111111	0.558096745660595
17.9730555555556	0.491989219583591
17.9816666666667	0.47465437182974
17.9947222222222	0.49043308383315
18.0008333333333	0.598707730895427
18.015	0.498081400618375
18.0175	0.545180221624527
18.0272222222222	0.50392128718012
18.0363888888889	0.494211077326622
18.0444444444444	0.499754424502303
18.0469444444444	0.554882789769504
18.0636111111111	0.506372714113503
18.0666666666667	0.566914530643427
18.0825	0.511905957920071
18.0911111111111	0.511416109034567
18.0938888888889	0.56918048971697
18.1086111111111	0.532860740096481
18.1138888888889	0.623176410461824
18.1288888888889	0.539052411258258
18.1330555555556	0.611317219752809
18.1447222222222	0.579505666397001
18.1466666666667	0.61270336744748
18.1633333333333	0.53896045559113
18.1666666666667	0.600456637265598
18.1772222222222	0.528559468400463
18.1869444444444	0.50646855349904
18.1894444444444	0.558388638372531
18.2027777777778	0.513171456051673
18.2075	0.595537700051604
18.2222222222222	0.494860312011042
18.2266666666667	0.544831475447129
18.2469444444444	0.48026617678865
18.2591666666667	0.610839578808502
18.2811111111111	0.482797766457463
18.2833333333333	0.528833601350982
18.2969444444444	0.48863478123376
18.3127777777778	0.489616263640212
18.3161111111111	0.558792444683455
18.3272222222222	0.503751612029074
18.3308333333333	0.564086011252122
18.3475	0.478535981148045
18.3777777777778	0.492029121868885
18.3961111111111	0.489038970559847
18.4008333333333	0.577685644261059
18.4119444444444	0.484105757033966
18.4161111111111	0.54779348669673
18.4277777777778	0.463825272809423
18.4302777777778	0.509159841915665
18.4394444444444	0.470838856247813
18.4497222222222	0.462760590182604
18.4541666666667	0.550191483979077
18.4711111111111	0.467665116427803
18.4780555555556	0.531708932524602
18.4927777777778	0.479872520234167
18.5072222222222	0.47447756085888
18.5130555555556	0.57791918666031
18.5263888888889	0.485496055794162
18.5333333333333	0.556936932968505
18.5441666666667	0.466647300501744
18.5469444444444	0.509826320234737
18.5580555555556	0.444406505068919
18.5633333333333	0.531180731465476
18.5822222222222	0.408757959166302
18.5986111111111	0.431744346288053
18.6025	0.509538317556121
18.6175	0.475279007153414
18.62	0.518191285910937
18.6316666666667	0.461279481564866
18.6352777777778	0.519256154263502
18.6519444444444	0.455506025847665
18.6638888888889	0.57985536587686
18.6833333333333	0.484690479441387
18.6886111111111	0.563151016304992
18.7063888888889	0.414900492691974
18.7166666666667	0.420949279921647
18.7216666666667	0.515225571610976
18.7394444444444	0.335442063170245
18.7419444444444	0.383600428451214
18.7525	0.344101252306782
18.7663888888889	0.362903471016629
18.7691666666667	0.4254407327278
18.7872222222222	0.388019997076501
18.7966666666667	0.394360568663068
18.7991666666667	0.447748838117992
18.8086111111111	0.41970324465975
18.815	0.512967081438578
18.8291666666667	0.394556789749767
18.8352777777778	0.453325655423004
18.8455555555556	0.397641234710328
18.8552777777778	0.386236583499038


==> img/causal-time-resolved/causal-time-resolved-18-PMVDynHam.tsv <==
4.85527777777778	-0.94474554416756
4.88861111111111	-0.896645999857171
4.91777777777778	-0.881418268637454
4.98972222222222	-0.888382263066319
5.00416666666667	-0.913151745785463
5.0225	-0.833113623571574
5.03166666666667	-0.807813071142068
5.03583333333333	-0.814429962538483
5.0525	-0.760084073054198
5.05944444444444	-0.772925055021705
5.06083333333333	-0.768296399340553
5.08194444444445	-0.776190359330329
5.17027777777778	-0.758732099706243
5.1725	-0.767944784443003
5.21666666666667	-0.739644228983451
5.22055555555556	-0.755987524177016
5.235	-0.743639549086314
5.2375	-0.753855247918228
5.27916666666667	-0.753632977282518
5.28222222222222	-0.767563596369158
5.32027777777778	-0.774615127102287
5.32361111111111	-0.789550484002099
5.35	-0.781071607489036
5.38194444444445	-0.782853294357771
5.38805555555556	-0.793544251732285
5.40111111111111	-0.792408901909262
5.40333333333333	-0.801784383908632
5.43583333333333	-0.785519337378801
5.43805555555556	-0.794692588200146
5.45555555555556	-0.792678887080111
5.45805555555556	-0.803008966137913
5.47555555555556	-0.802784620493615
5.47777777777778	-0.811830863684875
5.53472222222222	-0.834137213794943
5.55888888888889	-0.891500990530684
5.60444444444445	-0.93165700179345
5.66666666666667	-0.960444693627871
5.73277777777778	-0.963594801544176
5.74833333333333	-0.944206995149873
5.77055555555556	-0.93379416698907
5.82055555555556	-0.891256609952659
5.82777777777778	-0.886279656445094
5.83055555555556	-0.892452661600039
5.86611111111111	-0.851407050256707
5.86833333333333	-0.857218942780019
5.90555555555556	-0.827112900683574
5.90777777777778	-0.834130489218182
5.92805555555556	-0.813625805479013
5.93027777777778	-0.820666093325684
5.96777777777778	-0.804601703717612
5.97083333333333	-0.816010109543807
5.98833333333333	-0.791700935482144
5.99055555555556	-0.799051753011412
6.00305555555556	-0.788647853563475
6.00555555555556	-0.798492083054363
6.01944444444445	-0.785899447645743
6.02138888888889	-0.793230026936826
6.04583333333333	-0.770923877500358
6.08527777777778	-0.753907133887729
6.08888888888889	-0.769254024907841
6.12222222222222	-0.724146921717921
6.12444444444445	-0.733227551042376
6.15861111111111	-0.705392258685741
6.16111111111111	-0.716938270652925
6.19305555555556	-0.676237681530303
6.19472222222222	-0.684149127313059
6.21083333333333	-0.670189493085637
6.21583333333333	-0.692529269252233
6.23111111111111	-0.601878192624209
6.23416666666667	-0.609108934196765
6.26055555555556	-0.535488474464053
6.26444444444444	-0.557162398455947
6.27611111111111	-0.533828289660846
6.27777777777778	-0.544387675505135
6.29944444444444	-0.517687538734886
6.30222222222222	-0.536050796428633
6.33055555555556	-0.513250251217485
6.34472222222222	-0.550388284465615
6.36444444444444	-0.531171165046686
6.36638888888889	-0.543480377553479
6.39055555555555	-0.514736919981782
6.40194444444445	-0.57059428556629
6.4175	-0.606467605919189
6.41861111111111	-0.601895769691012
6.43833333333333	-0.612842998166876
6.44111111111111	-0.628759588191468
6.45805555555556	-0.607041533327685
6.46055555555555	-0.618630355119791
6.46972222222222	-0.598060549665966
6.47333333333333	-0.61147917299834
6.51611111111111	-0.475170351393906
6.51861111111111	-0.488859117076931
6.52916666666667	-0.463481355492497
6.535	-0.495908532598687
6.56944444444445	-0.435228013875523
6.5725	-0.457813307353732
6.58972222222222	-0.413353955470733
6.59527777777778	-0.449495172060868
6.6225	-0.432999467292341
6.62472222222222	-0.451750772515368
6.64166666666667	-0.440877363855019
6.64388888888889	-0.45929333518102
6.665	-0.436278237378517
6.66916666666667	-0.469972103486409
6.68194444444444	-0.463909876579372
6.68388888888889	-0.479950696603506
6.69305555555556	-0.472077540951094
6.69527777777778	-0.488882702887757
6.70833333333333	-0.470543131994614
6.71083333333333	-0.488454686919791
6.72861111111111	-0.469128789315242
6.75472222222222	-0.458766403728255
6.75777777777778	-0.482716868346994
6.77472222222222	-0.47913572903289
6.77722222222222	-0.497980863876833
6.79722222222222	-0.483099527016918
6.79888888888889	-0.494986935845276
6.81166666666667	-0.490016556870668
6.82833333333333	-0.535677637307288
6.84555555555556	-0.539128129900007
6.84777777777778	-0.553392327843454
6.88805555555556	-0.557557558564014
6.89027777777778	-0.570616538281207
6.92472222222222	-0.593722329245306
6.94166666666667	-0.622011578097606
6.95611111111111	-0.616102693439824
6.95833333333333	-0.624963719970182
6.97666666666667	-0.624513998287938
6.97888888888889	-0.633548305659254
7.00777777777778	-0.642693682924481
7.01305555555556	-0.651850376469145
7.07166666666667	-0.659560547109372
7.08805555555556	-0.697222902794898
7.11305555555555	-0.72143063108901
7.16666666666667	-0.67202696364274
7.17055555555556	-0.680000677882994
7.18416666666667	-0.67699264638178
7.18638888888889	-0.683261860547518
7.205	-0.673743539164246
7.2075	-0.68007408796591
7.22944444444445	-0.653180864723726
7.23416666666667	-0.656971823435622
7.24972222222222	-0.629543657937948
7.25222222222222	-0.634395771848045
7.29277777777778	-0.563651332214302
7.30611111111111	-0.588551938895552
7.32388888888889	-0.537109503977071
7.35527777777778	-0.478178205645229
7.37361111111111	-0.50928027505454
7.40416666666667	-0.509188487896541
7.42666666666667	-0.412859068621668
7.43	-0.417268670226353
7.44138888888889	-0.381157493825761
7.44388888888889	-0.387291656890763
7.47194444444445	-0.300744166552942
7.47527777777778	-0.312455606231328
7.49277777777778	-0.258904816322779
7.49611111111111	-0.27110154207298
7.52083333333333	-0.18445658799515
7.52666666666667	-0.206602640244693
7.53666666666667	-0.165031356213127
7.54138888888889	-0.178689645219048
7.55305555555556	-0.12727018304205
7.55638888888889	-0.139874248898604
7.56833333333334	-0.0985906725874628
7.57277777777778	-0.11883336231142
7.60583333333333	-0.0318586657664852
7.60944444444445	-0.0536518401061024
7.62666666666667	0.0178788241922945
7.62888888888889	0.00549297054587328
7.64055555555555	0.0386421303234386
7.64333333333333	0.0204569421148051
7.66027777777778	0.0659349297217702
7.66972222222222	0.0141712122058131
7.68472222222222	0.165255872255567
7.69027777777778	0.14843428888955
7.72361111111111	0.369721538891067
7.73444444444445	0.289034489062491
7.75	0.254816318601712
7.75888888888889	0.288966305233114
7.76166666666667	0.264095103102285
7.78111111111111	0.304151947108856
7.78527777777778	0.265806299240253
7.80972222222222	0.332704253750418
7.81333333333333	0.299684698609287
7.82138888888889	0.322405397081379
7.82722222222222	0.27692912819839
7.8425	0.322877981141357
7.84638888888889	0.29171438792363
7.865	0.359535971367823
7.87111111111111	0.311953916508369
7.89111111111111	0.385058924574764
7.89333333333333	0.364425435412144
7.90805555555556	0.409288265920843
7.92694444444444	0.350599553692426
7.93027777777778	0.310277874005322
7.93583333333333	0.307762998562797
7.94972222222222	0.339602004060495
7.95611111111111	0.295024974863299
7.96416666666667	0.339082227008038
7.97222222222222	0.303083720502482
7.98583333333333	0.395157420592138
7.99	0.368720406809484
8.01444444444445	0.494691543108438
8.02055555555556	0.46318587634708
8.02944444444444	0.502899160150651
8.03472222222222	0.452903767224388
8.05027777777778	0.57027171394547
8.06333333333333	0.546909676433163
8.07055555555556	0.462475273480301
8.08083333333333	0.554144571394744
8.08861111111111	0.573181326212936
8.09916666666667	0.470961363665243
8.11333333333333	0.510052284840526
8.1175	0.469161631808667
8.13	0.485460469533276
8.13416666666667	0.44891170202305
8.15305555555556	0.485228312102905
8.16194444444444	0.41147126033459
8.18027777777778	0.472452940128509
8.18777777777778	0.416027990557463
8.20111111111111	0.508009783496838
8.20472222222222	0.480022848479592
8.21305555555556	0.521639888279648
8.21666666666667	0.490605048262438
8.22722222222222	0.521487955256223
8.23388888888889	0.467549979286485
8.24888888888889	0.526813260549623
8.26444444444445	0.52093391265095
8.26666666666667	0.496411841126701
8.285	0.515944055794943
8.28805555555556	0.487281928369715
8.30138888888889	0.521808552845592
8.30444444444445	0.494705443690382
8.31916666666667	0.53250077853771
8.32277777777778	0.499599334920646
8.33583333333333	0.540729562596262
8.34	0.506267672771823
8.35138888888889	0.539022385853777
8.355	0.510110034858393
8.37305555555556	0.541901171455617
8.37722222222222	0.505629003553587
8.39555555555556	0.539250106784028
8.40916666666667	0.544422455844668
8.41138888888889	0.523254033007543
8.43527777777778	0.557120906007366
8.44527777777778	0.557027768961351
8.44861111111111	0.526176434780126
8.46861111111111	0.567548152600644
8.48388888888889	0.564944087040899
8.48611111111111	0.543222674461223
8.49888888888889	0.566298054195023
8.50333333333333	0.530723240293973
8.51833333333333	0.579148161671235
8.52444444444444	0.530906914526042
8.54222222222222	0.580837448941409
8.55277777777778	0.530354523139792
8.56444444444444	0.564071763747219
8.57388888888889	0.570956178364085
8.57722222222222	0.543695428089084
8.59583333333333	0.562733039186579
8.59972222222222	0.532675585248825
8.6275	0.549344557581922
8.63361111111111	0.513353289557493
8.64416666666667	0.528371676641232
8.64805555555555	0.505727568135381
8.68222222222222	0.52284714639994
8.68472222222222	0.506659037579333
8.73166666666667	0.535463289589124
8.73472222222222	0.517117088531968
8.76111111111111	0.540441610748712
8.76361111111111	0.526174983899736
8.78722222222222	0.548542375693803
8.81583333333333	0.542825534660768
8.81833333333334	0.528830688537642
8.83444444444445	0.544202792336101
8.83777777777778	0.529760809946662
8.84944444444444	0.556883193500806
8.85361111111111	0.541810168395553
8.87	0.585679722407654
8.87611111111111	0.587914278026869
8.88	0.565852618998004
8.895	0.591713862663003
8.90305555555556	0.595096476209616
8.90611111111111	0.577478581457783
8.9175	0.601032138219406
8.92722222222222	0.606442739941283
8.93138888888889	0.582808452699844
8.94861111111111	0.622162374714271
8.98805555555556	0.61430480827476
8.99138888888889	0.595646469116275
9.00722222222222	0.609404645688048
9.01027777777778	0.594081608646842
9.03694444444444	0.610839509540945
9.04111111111111	0.589704913272215
9.055	0.623519034224806
9.06194444444445	0.601152196225854
9.07305555555556	0.630039775572119
9.07694444444445	0.614376709069905
9.09194444444444	0.642999308773863
9.10694444444444	0.636789861342614
9.11222222222222	0.607327312011918
9.12972222222222	0.63938852465456
9.13444444444444	0.614076835061329
9.15083333333333	0.652124643496585
9.16	0.647892912955985
9.16416666666667	0.621872208529506
9.17305555555556	0.639459745225235
9.17666666666667	0.623844453532381
9.1875	0.62579194985782
9.18972222222222	0.614213184725255
9.20388888888889	0.627415709459147
9.20694444444445	0.61181806146519
9.24194444444445	0.625596869323893
9.24444444444444	0.61225197283936
9.25888888888889	0.634711432026265
9.26333333333334	0.613701618831541
9.275	0.650171570828235
9.27722222222222	0.639304552789131
9.29305555555556	0.643883907244252
9.29666666666667	0.624215769454644
9.31194444444445	0.658099043768683
9.315	0.641273917078607
9.34444444444444	0.64144875160116
9.35333333333334	0.608715733819913
9.37027777777778	0.638420681224616
9.39555555555556	0.635615616777628
9.39861111111111	0.621699636522088
9.42361111111111	0.63691018267188
9.44083333333333	0.599857122835466
9.45694444444445	0.620113904093998
9.46027777777778	0.609856834292906
9.47916666666667	0.632001674065805
9.4925	0.606849253085777
9.54055555555556	0.63200144510424
9.55055555555556	0.663322494615581
9.55833333333333	0.664517326212064
9.56277777777778	0.646248702309855
9.57583333333334	0.674957994259504
9.58194444444445	0.658322242850652
9.59111111111111	0.698044604517619
9.5975	0.679324586204416
9.60916666666667	0.70899025540184
9.61583333333333	0.688887475210795
9.64416666666667	0.672487904773497
9.64944444444444	0.655350227356276
9.65888888888889	0.679408807635578
9.66472222222222	0.66678362958875
9.67583333333333	0.682630044219316
9.69333333333334	0.668013597340394
9.69833333333333	0.652504049390281
9.71055555555555	0.663297537469166
9.71944444444444	0.661671752088669
9.73277777777778	0.618792209771698
9.74694444444444	0.606576085828351
9.75861111111111	0.606174646640067
9.775	0.624379324171922
9.78722222222222	0.609567510521142
9.80416666666667	0.606839794664552
9.81527777777778	0.629896891982952
9.83527777777778	0.617845758985307
9.85055555555556	0.639722475220459
9.87555555555556	0.626746546354116
9.91222222222222	0.62212956016684
9.92027777777778	0.607498549988829
9.93694444444445	0.601967766305016
9.96388888888889	0.615019974799267
9.99472222222222	0.597869895442926
10.0394444444444	0.617513560692263
10.0677777777778	0.613640440694255
10.1188888888889	0.620686132715139
10.1277777777778	0.63698372074915
10.1444444444444	0.642356401411366
10.1661111111111	0.634484617052628
10.1791666666667	0.660463765901397
10.2	0.633987871759942
10.2116666666667	0.632016530024636
10.2213888888889	0.61463098881714
10.2372222222222	0.618837715579026
10.245	0.599046641750743
10.2613888888889	0.585934802577643
10.3002777777778	0.631392269187643
10.335	0.640519482817066
10.3544444444444	0.662364254646299
10.3647222222222	0.64666207360608
10.3752777777778	0.644755728317104
10.3877777777778	0.656167448157575
10.4172222222222	0.659161498407499
10.4225	0.666603393927794
10.4383333333333	0.662303125080015
10.4433333333333	0.670527333176157
10.5355555555556	0.691590547378816
10.5397222222222	0.701913986535786
10.5538888888889	0.694786409239061
10.5586111111111	0.702228747650611
10.57	0.698309554171502
10.5897222222222	0.721611819301735
10.6102777777778	0.71179841298266
10.6158333333333	0.724285767568514
10.635	0.715378486969524
10.6383333333333	0.723633768997857
10.6572222222222	0.71266982370852
10.6686111111111	0.731382004121848
10.6775	0.727725364527686
10.68	0.732661016498213
10.7047222222222	0.708141949974383
10.7094444444444	0.716839783172247
10.7244444444444	0.703991238297352
10.745	0.712604241311443
10.7508333333333	0.727329611635188
10.7663888888889	0.738764014299012
10.7777777777778	0.723692695347005
10.7827777777778	0.734186639707477
10.7969444444444	0.718253489027138
10.8027777777778	0.731646233419944
10.8169444444444	0.713839657588746
10.8208333333333	0.725103106341336
10.8497222222222	0.726284084440461
10.8580555555556	0.746024347416068
10.8658333333333	0.731003475077941
10.8680555555556	0.735200206051214
10.8805555555556	0.724533282099404
10.8888888888889	0.725872153754484
10.8925	0.739135097492753
10.9208333333333	0.734553059673498
10.925	0.749849062859631
10.9466666666667	0.73596474154138
10.9533333333333	0.759832745203244
10.9691666666667	0.712136602159035
10.9822222222222	0.754130022061229
10.9911111111111	0.762095201228867
11.0433333333333	0.758143086974243
11.0575	0.701426657642468
11.0658333333333	0.728361597624101
11.0830555555556	0.742455738507637
11.0977777777778	0.77693985875106
11.1116666666667	0.770386525774306
11.1208333333333	0.788947767852061
11.1352777777778	0.762453200683421
11.1588888888889	0.761759710819593
11.18	0.818631443809572
11.1941666666667	0.800697546786385
11.1994444444444	0.809826548359482
11.2113888888889	0.783552405366532
11.2241666666667	0.776077220402076
11.2425	0.793418669562129
11.2466666666667	0.809834057639563
11.2602777777778	0.738059417491364
11.2625	0.749865503676986
11.2744444444444	0.737558954019217
11.2777777777778	0.759816184699623
11.2938888888889	0.748460515170247
11.2963888888889	0.765930677829434
11.3136111111111	0.752754768289556
11.3263888888889	0.763046933235348
11.3344444444444	0.813150036522025
11.3491666666667	0.848125948048818
11.3588888888889	0.820586268217575
11.3658333333333	0.845427840192279
11.3763888888889	0.820076312589801
11.3836111111111	0.850093046126251
11.4038888888889	0.795222324056052
11.4136111111111	0.79869532548954
11.4213888888889	0.842374631272165
11.4363888888889	0.774514126754955
11.4458333333333	0.824992604686518
11.4563888888889	0.747866912417781
11.4602777777778	0.760511068000415
11.4719444444444	0.744485926098552
11.4802777777778	0.787043935546759
11.4927777777778	0.775220814023534
11.4963888888889	0.798202522626827
11.5072222222222	0.777573658456742
11.5105555555556	0.798182034932356
11.5275	0.762202982242218
11.5347222222222	0.801353841499854
11.5444444444444	0.772730517350876
11.5525	0.767334229841971
11.5597222222222	0.793365668631356
11.5730555555556	0.782184540298939
11.5863888888889	0.787789473355758
11.5891666666667	0.812790518964274
11.605	0.789584007484883
11.6122222222222	0.792348534735876
11.6144444444444	0.813810842514354
11.6283333333333	0.803733953010372
11.6405555555556	0.807104730900086
11.6455555555556	0.85099213456667
11.6583333333333	0.829509684041444
11.6616666666667	0.85622696492397
11.6763888888889	0.827426985344786
11.6808333333333	0.864017399673671
11.7005555555556	0.845395730538453
11.72	0.845120906294571
11.7241666666667	0.881958740339588
11.7375	0.81789331722327
11.7433333333333	0.813310535412914
11.7472222222222	0.831613377866642
11.7577777777778	0.811570381174057
11.7602777777778	0.821242885215732
11.7716666666667	0.819523718152926
11.7938888888889	0.832864171410204
11.7997222222222	0.873667423206484
11.8188888888889	0.833238348630875
11.8336111111111	0.840508344297621
11.8358333333333	0.853910922788234
11.8566666666667	0.839747049639318
11.8716666666667	0.84449766435268
11.875	0.858398270330159
11.8955555555556	0.843147147667906
11.9061111111111	0.863092297679025
11.9213888888889	0.861612570788679
11.9236111111111	0.869836813428037
11.9358333333333	0.856216186173747
11.9388888888889	0.867203605866067
11.955	0.866287235169874
11.9575	0.875860191038615
11.9733333333333	0.855722006553911
11.9802777777778	0.864177023988542
11.9958333333333	0.859544396878075
11.9980555555556	0.868946729925813
12.0188888888889	0.856260607849062
12.0333333333333	0.860328163551262
12.0369444444444	0.876551823557648
12.0563888888889	0.880180961166033
12.0588888888889	0.890528495034296
12.0766666666667	0.87823872769621
12.0980555555556	0.878159579955994
12.1022222222222	0.896882634349126
12.1172222222222	0.869690163760588
12.1205555555556	0.88494423685389
12.1491666666667	0.881904792328321
12.1655555555556	0.92121006071741
12.1758333333333	0.886657853233828
12.1794444444444	0.899208478830975
12.19	0.886289713400959
12.195	0.908782207711809
12.2127777777778	0.873719166648787
12.2261111111111	0.881898507737155
12.2316666666667	0.912610129751318
12.2455555555556	0.902590694488449
12.2491666666667	0.919318989358466
12.2608333333333	0.911465198040162
12.2641666666667	0.927041121522809
12.2791666666667	0.894019775606033
12.2833333333333	0.915805042643917
12.2975	0.905946471600917
12.3019444444444	0.928356148679573
12.3147222222222	0.901945538261501
12.3297222222222	0.902838290548768
12.3436111111111	0.949407012894905
12.3625	0.888066215552815
12.3663888888889	0.908815631061952
12.3788888888889	0.893144540408539
12.3969444444444	0.89898741270575
12.4016666666667	0.925351809213346
12.4205555555556	0.899593544824068
12.4263888888889	0.900237637049283
12.4294444444444	0.917813411094848
12.4388888888889	0.900969631258718
12.4413888888889	0.911923086550857
12.4569444444444	0.899909271317327
12.4605555555556	0.918705455970393
12.4772222222222	0.888877042627254
12.4852777777778	0.890970998633048
12.4961111111111	0.923487997537539
12.5013888888889	0.907275770535584
12.5072222222222	0.919524643200557
12.5233333333333	0.886363345330228
12.5336111111111	0.888906787062009
12.5383333333333	0.913994951964035
12.5558333333333	0.885317898651781
12.5786111111111	0.89074245534945
12.5813888888889	0.906311472002642
12.5905555555556	0.895843295410675
12.5969444444444	0.920506824682771
12.6122222222222	0.901601710595553
12.6158333333333	0.918946171915842
12.6272222222222	0.896985933598263
12.6377777777778	0.892555998477235
12.6605555555556	0.897891159475378
12.6630555555556	0.912342916778066
12.6736111111111	0.904302001493384
12.6797222222222	0.929384785697973
12.7063888888889	0.915591382696121
12.7147222222222	0.940728331380399
12.7366666666667	0.917424464121961
12.7438888888889	0.942013677275273
12.7619444444444	0.881410656273339
12.7680555555556	0.897658495072704
12.7808333333333	0.891281319701381
12.7838888888889	0.904216377594498
12.7988888888889	0.873967731741349
12.8025	0.883832138757256
12.8219444444444	0.871666359226285
12.8266666666667	0.891748323357618
12.8419444444444	0.874048174020842
12.8441666666667	0.883048346859812
12.8522222222222	0.868866516241617
12.8563888888889	0.884115244014609
12.8669444444444	0.888050077287431
12.8722222222222	0.909453019335732
12.8816666666667	0.859449899699555
12.89	0.846915524587903
12.8977777777778	0.852691449871703
12.9011111111111	0.875111499593068
12.9161111111111	0.869764002890062
12.9202777777778	0.893109355070479
12.9358333333333	0.86111104899479
12.9383333333333	0.877821575659585
12.9522222222222	0.876296729483489
12.9547222222222	0.893898695348785
12.9661111111111	0.877532956602757
12.9691666666667	0.897806804247622
12.9802777777778	0.877333547728359
12.9838888888889	0.902213525575963
12.9997222222222	0.86753310116098
13.0025	0.891933664586485
13.0141666666667	0.89996850468761
13.0163888888889	0.918139587449978
13.0325	0.904880827320049
13.0605555555556	0.925483279506899
13.0630555555556	0.945552982861503
13.0761111111111	0.933132593175895
13.0825	0.9718270179612
13.0961111111111	0.964587761386262
13.1002777777778	0.989177002205572
13.1166666666667	0.968799181854678
13.1197222222222	0.987961689730316
13.1333333333333	0.963175537614188
13.1480555555556	0.959790966628429
13.1541666666667	0.997495038877631
13.1686111111111	0.932845613523508
13.1752777777778	0.931869715090706
13.1794444444444	0.963885659234606
13.1961111111111	0.935484595796478
13.2002777777778	0.96468743907182
13.2097222222222	0.922500312606441
13.2116666666667	0.932886220028632
13.2227777777778	0.9170358799064
13.2577777777778	0.941025980789796
13.2675	0.972327684483815
13.2838888888889	0.940001318177018
13.2863888888889	0.957252262188415
13.3052777777778	0.944091204938122
13.3166666666667	0.946674894482388
13.3188888888889	0.962430327559371
13.3305555555556	0.954271582262052
13.3333333333333	0.971077689132802
13.3494444444444	0.960529577986833
13.3672222222222	1.00376991623209
13.3844444444444	0.973620071785337
13.3877777777778	0.992064360820244
13.4058333333333	0.951559968101709
13.4155555555556	0.952656055984388
13.4180555555556	0.969915494086628
13.4341666666667	0.94912096139991
13.4375	0.969427804025525
13.4511111111111	0.948815177208957
13.4611111111111	0.953387504940299
13.4636111111111	0.968664018559473
13.4783333333333	0.949623795831897
13.495	0.948302707976556
13.4980555555556	0.968031811452221
13.5091666666667	0.943397152510752
13.5191666666667	0.937893744401698
13.5211111111111	0.951581925947057
13.5333333333333	0.942875102787479
13.5763888888889	0.949663153961655
13.5797222222222	0.973632680273155
13.5933333333333	0.939475488455344
13.5963888888889	0.960545030706047
13.6069444444444	0.959176317515279
13.6091666666667	0.975598194180936
13.6216666666667	0.962290322045337
13.6238888888889	0.978587830740832
13.6430555555556	0.963734766093744
13.6461111111111	0.988201552726391
13.6611111111111	0.970145459319355
13.6644444444444	0.995959617580137
13.68	0.977623188907458
13.6966666666667	0.978642393285266
13.7011111111111	1.0131523649225
13.7105555555556	1.00110489393652
13.7136111111111	1.02015874573664
13.725	0.979393005704438
13.7272222222222	0.993919466275273
13.7391666666667	0.97667878663508
13.7452777777778	1.01194442220423
13.7780555555556	0.992489365032288
13.7813888888889	1.01573264767259
13.7966666666667	0.998051509601645
13.8008333333333	1.02251941749177
13.8122222222222	1.00962347770337
13.8158333333333	1.02889393348501
13.8305555555556	1.00300401483473
13.8352777777778	1.02732100704532
13.8497222222222	0.988398851962415
13.8544444444444	1.01510807943526
13.8736111111111	0.973427041770389
13.8813888888889	0.974376454576653
13.8869444444444	1.01288647882267
13.8952777777778	0.956375145450256
13.8972222222222	0.963928575102809
13.9072222222222	0.938113512593794
13.9161111111111	0.942882205986049
13.9213888888889	0.987540130049027
13.9363888888889	0.948796371116106
13.9436111111111	0.97280627077858
13.9513888888889	0.936275370992043
13.9538888888889	0.951923653976923
13.9663888888889	0.915857315703597
13.9711111111111	0.940013506813798
13.9902777777778	0.946674286160846
14.0055555555556	1.0259216033058
14.0252777777778	1.01342255597964
14.0436111111111	1.01296828658293
14.0583333333333	0.941297059870486
14.0658333333333	0.973349310916571
14.0813888888889	0.972153628832363
14.0847222222222	1.00506048046837
14.0941666666667	0.991681978567666
14.0983333333333	1.02575436144807
14.1141666666667	0.996859007806886
14.1163888888889	1.01857920855354
14.1441666666667	1.01471331693001
14.1494444444444	1.06331250591887
14.1597222222222	1.03967199418696
14.1663888888889	1.08425741064564
14.1783333333333	1.04609313249396
14.1894444444444	1.03707750433779
14.1969444444444	1.03920682376107
14.2033333333333	1.09547813485533
14.2236111111111	1.04251451041441
14.2286111111111	1.08865949619907
14.2458333333333	0.998105343927651
14.2527777777778	1.06551305953402
14.2652777777778	1.0374818813065
14.2677777777778	1.06083424322616
14.2852777777778	1.04192355618079
14.2888888888889	1.07895368670211
14.2980555555556	1.0261924013372
14.3066666666667	1.0126958251687
14.3105555555556	1.04806656545777
14.3230555555556	1.02705384199102
14.3255555555556	1.05319478784673
14.3341666666667	1.04669938001119
14.3411111111111	1.0943848411378
14.3519444444444	1.05387916328268
14.3619444444444	1.04443133423585
14.3694444444444	1.08543840469608
14.3902777777778	1.06438081179
14.3941666666667	1.10298019372315
14.4052777777778	1.06044355015448
14.4152777777778	1.05071932231451
14.4227777777778	1.10047942935657
14.4363888888889	1.06490468650754
14.4394444444444	1.09327021790756
14.4522222222222	1.06441170413841
14.4555555555556	1.08540403614046
14.4666666666667	1.06071003101515
14.4702777777778	1.09464039500589
14.4805555555556	1.07006233597293
14.4855555555556	1.11154067875266
14.5002777777778	1.06122154180052
14.5052777777778	1.10621638022304
14.5230555555556	1.04031482029686
14.5308333333333	1.04427711621101
14.5347222222222	1.08681109897352
14.5583333333333	1.05697551696645
14.5677777777778	1.05896412308557
14.57	1.08179856288695
14.5963888888889	1.05898708498375
14.6033333333333	1.08069754514891
14.6136111111111	1.06277332296595
14.6169444444444	1.08863078579213
14.6294444444444	1.04923410368598
14.6325	1.07338335596672
14.6483333333333	1.060907177622
14.6519444444444	1.08976893061602
14.6636111111111	1.05189188191572
14.6741666666667	1.04197894303848
14.695	1.0444392981873
14.6980555555556	1.07169041649813
14.7111111111111	1.01627884887963
14.7180555555556	1.01208002206832
14.7227777777778	1.05635448012767
14.7322222222222	1.00562383045933
14.7358333333333	1.03050215911395
14.7502777777778	0.979974647686113
14.7702777777778	1.00451771066645
14.7777777777778	1.07058405403411
14.7863888888889	1.08753545770805
14.805	0.984088317001124
14.8172222222222	1.00285215376221
14.8230555555556	1.06248281776587
14.8380555555556	1.02229017709773
14.8422222222222	1.06073755554261
14.8538888888889	1.06301819825869
14.8563888888889	1.08626446176136
14.8755555555556	1.05482493331155
14.8786111111111	1.08442561713353
14.8961111111111	1.04498764553822
14.9033333333333	1.04577069760804
14.9061111111111	1.07479569482965
14.9263888888889	1.04838892206982
14.9302777777778	1.08540083037795
14.9463888888889	1.03628893913399
14.9716666666667	1.04691043492015
14.9741666666667	1.07256119348902
14.9852777777778	1.04530343896582
14.995	1.03896042817672
15.0080555555556	1.04482401509435
15.0122222222222	1.08458737594048
15.0302777777778	1.05874456583618
15.0494444444444	1.05734472762715
15.0536111111111	1.09501795558511
15.0688888888889	1.06513667075399
15.0747222222222	1.10770075294094
15.085	1.06289627841379
15.0886111111111	1.08712230525013
15.1002777777778	1.04750328969012
15.1052777777778	1.06167149078929
15.1191666666667	1.03891337059276
15.1238888888889	1.07955979047872
15.1383333333333	1.06656000514918
15.1413888888889	1.09114532363687
15.1575	1.06568121727546
15.1733333333333	1.06023645091725
15.1827777777778	1.12222216034762
15.1958333333333	1.08847117410077
15.1983333333333	1.10727863794828
15.2086111111111	1.07146705124839
15.2116666666667	1.09555134348483
15.2216666666667	1.07768302297585
15.2261111111111	1.11341561215768
15.2366666666667	1.06909823777155
15.2463888888889	1.05741220597093
15.2525	1.05937451579643
15.2566666666667	1.10317723622042
15.2697222222222	1.0775756412014
15.2744444444444	1.1185087953358
15.2847222222222	1.06551185822108
15.2869444444444	1.08469974861359
15.3005555555556	1.0582420447443
15.3052777777778	1.10844965021206
15.3172222222222	1.06859452240469
15.3233333333333	1.12342269723362
15.3552777777778	1.10979103619439
15.3691666666667	1.19182717262823
15.3922222222222	1.15673707937352
15.4019444444444	1.03197613242244
15.4052777777778	1.05858201372468
15.4161111111111	1.02253851632116
15.4247222222222	1.03411755498197
15.4294444444444	1.09673081816501
15.4480555555556	1.04210318831121
15.4561111111111	1.05033791463935
15.4588888888889	1.08744097211462
15.4680555555556	1.06989290423087
15.4708333333333	1.09817538039669
15.4875	1.04111929220996
15.49	1.0724448063904
15.5005555555556	1.05997948993576
15.5108333333333	1.06386166500625
15.525	1.15707857867612
15.5347222222222	1.07763500895866
15.5480555555556	1.05037716279694
15.5588888888889	1.06472089477187
15.5613888888889	1.09669268643109
15.5766666666667	1.08534467044638
15.5802777777778	1.12265599773558
15.5888888888889	1.11745190427942
15.5925	1.14945360765807
15.6069444444444	1.11418567352086
15.6113888888889	1.15298231253925
15.6255555555556	1.12466055299605
15.6375	1.11622109860109
15.6408333333333	1.14912954539539
15.6502777777778	1.12877438746299
15.6583333333333	1.17869105941097
15.6691666666667	1.11820855547403
15.6802777777778	1.10272943652874
15.6902777777778	1.10615571041187
15.6980555555556	1.16918006922372
15.705	1.12534519542078
15.7183333333333	1.12538434855295
15.7255555555556	1.18107526027
15.7386111111111	1.05150254091892
15.7425	1.08302911043575
15.7547222222222	1.06797522937319
15.76	1.11678498455388
15.7722222222222	1.04517152098922
15.7761111111111	1.03972051456194
15.7794444444444	1.07367259186829
15.7944444444444	1.03290906772386
15.8013888888889	1.03804246071975
15.805	1.07771729933723
15.8177777777778	1.05649940246547
15.8205555555556	1.08150037747624
15.8291666666667	1.06665797504016
15.8316666666667	1.08794314812445
15.8408333333333	1.06474173070087
15.8455555555556	1.10202685192361
15.8552777777778	1.06878500025342
15.8638888888889	1.06065679464992
15.8702777777778	1.08621722605168
15.8894444444444	1.07629642931019
15.8936111111111	1.11627662658399
15.9083333333333	1.07058669429909
15.9141666666667	1.10258731289638
15.9263888888889	1.08262713501964
15.9316666666667	1.12894577948404
15.9444444444444	1.08637865794926
15.9475	1.11462030505139
15.9586111111111	1.09863369362001
15.9627777777778	1.13764502150636
15.9802777777778	1.08449637595483
15.9825	1.10933764654678
15.9922222222222	1.09632053502793
16.0063888888889	1.09989320637545
16.0111111111111	1.15058165510257
16.0288888888889	1.11278355422952
16.0588888888889	1.12052159818314
16.0638888888889	1.17051361562599
16.0730555555556	1.13161435487406
16.0822222222222	1.18528465105434
16.0986111111111	1.10666069510589
16.1133333333333	1.11451276640821
16.1166666666667	1.15240640738354
16.1333333333333	1.11749018661062
16.1558333333333	1.12121157716676
16.1613888888889	1.17466355353364
16.1758333333333	1.09433502297068
16.1825	1.1364413298689
16.1927777777778	1.09234520819355
16.1963888888889	1.12451000210007
16.2125	1.08613213384134
16.2327777777778	1.10166744668271
16.24	1.16828015139155
16.2483333333333	1.18537596595751
16.2713888888889	1.15468285535777
16.3130555555556	1.13807707146672
16.3280555555556	1.05271705187202
16.3455555555556	1.08053537645505
16.3508333333333	1.13844118486773
16.3661111111111	1.11206404228444
16.3725	1.16407177182596
16.3838888888889	1.14950757956398
16.3869444444444	1.17448375155793
16.4038888888889	1.11358331507612
16.4080555555556	1.15263185094935
16.4127777777778	1.13631895648869
16.4152777777778	1.15344267035522
16.4347222222222	1.12428089297575
16.4375	1.1511521450726
16.4516666666667	1.10717898478928
16.4569444444444	1.15182632721607
16.4691666666667	1.09330801109178
16.4780555555556	1.08070097977945
16.4933333333333	1.09129102195282
16.4963888888889	1.12371953184834
16.515	1.09192808353803
16.5558333333333	1.10500449011631
16.5588888888889	1.13880543913264
16.5747222222222	1.1003730204442
16.5947222222222	1.10612268681649
16.6008333333333	1.1713676923236
16.6113888888889	1.1172125599451
16.6205555555556	1.1024187074542
16.6275	1.10618597984276
16.6311111111111	1.15354090135973
16.6461111111111	1.13294308926454
16.6494444444444	1.17182859219534
16.6611111111111	1.12675973636996
16.6638888888889	1.15886262491641
16.6766666666667	1.14196990333439
16.6797222222222	1.18014327035582
16.6894444444444	1.15400194014224
16.7008333333333	1.14703332582244
16.705	1.19914240041201
16.7227777777778	1.15747671266597
16.7275	1.20390198861352
16.7416666666667	1.1679194872084
16.7547222222222	1.16165086239281
16.7586111111111	1.20968375935961
16.775	1.13772064362884
16.7772222222222	1.16340989726871
16.7913888888889	1.14319361871761
16.7941666666667	1.17837678662841
16.8044444444444	1.14612057505245
16.8091666666667	1.19418203683862
16.8255555555556	1.12775273345779
16.8513888888889	1.14298435137838
16.8541666666667	1.17804209811968
16.8730555555556	1.12933651643679
16.8758333333333	1.16259957358068
16.8927777777778	1.1405498858105
16.8958333333333	1.17560742758524
16.9125	1.14883878373345
16.92	1.21264444598388
16.9391666666667	1.12579355673968
16.9447222222222	1.17760098590967
16.9580555555556	1.13953655903726
16.9755555555556	1.13239694896995
16.9830555555556	1.19579930371798
16.9852777777778	1.20373339139788
16.9861111111111	1.19683021095641
16.9902777777778	1.20145716935171
17.0022222222222	1.10105798775571
17.005	1.12285298848753
17.0141666666667	1.09647403898525
17.0252777777778	1.09595888327624
17.0297222222222	1.14512127762537
17.0475	1.09180050063153
17.0536111111111	1.12997043697077
17.0627777777778	1.10127627007808
17.0658333333333	1.12975270824613
17.0797222222222	1.06900543314624
17.0858333333333	1.11225640137136
17.1016666666667	1.0417255098926
17.1188888888889	1.15501229936041
17.1216666666667	1.12921523441917
17.1275	1.13843778909948
17.1352777777778	1.09943388794698
17.1386111111111	1.12064096605686
17.1538888888889	1.06789619604191
17.1697222222222	1.15955717414765
17.1777777777778	1.1106686448337
17.1802777777778	1.13330391635817
17.19	1.09790546177119
17.2008333333333	1.09781956663628
17.2116666666667	1.1962496439439
17.2216666666667	1.13364450273899
17.2333333333333	1.16851121077652
17.2438888888889	1.17426145925964
17.2472222222222	1.21210701340503
17.2625	1.15926468537729
17.2666666666667	1.2028530419542
17.2755555555556	1.17374346198728
17.2791666666667	1.20887079904324
17.2958333333333	1.17002784372782
17.3005555555556	1.2186928784644
17.3122222222222	1.16742010673272
17.3227777777778	1.15233948356635
17.3255555555556	1.18647910282737
17.3352777777778	1.17498685519165
17.3477777777778	1.2483226579813
17.3686111111111	1.18713036389553
17.3888888888889	1.17490267266916
17.4022222222222	1.25712934343449
17.4186111111111	1.13797724718654
17.4269444444444	1.21436455114661
17.4366666666667	1.13502200489027
17.4458333333333	1.11308995786464
17.4538888888889	1.11945180065599
17.4577777777778	1.17113374377471
17.4702777777778	1.15587860218574
17.4761111111111	1.20978777804163
17.4936111111111	1.11308808809893
17.4994444444444	1.15604587318277
17.5105555555556	1.11524673589182
17.5213888888889	1.11022399301106
17.5261111111111	1.1698464093016
17.5375	1.10347448644722
17.5408333333333	1.13885378221185
17.5494444444444	1.10893851398089
17.5544444444444	1.16183106013894
17.5652777777778	1.11186746037052
17.5691666666667	1.1540423097908
17.5847222222222	1.0501410699886
17.5983333333333	1.07606096973829
17.6008333333333	1.11559420557827
17.6166666666667	1.08990982124763
17.6208333333333	1.14528770083457
17.6361111111111	1.08673821120971
17.6494444444444	1.09867697202428
17.6522222222222	1.14152374668513
17.6663888888889	1.11345792184061
17.6711111111111	1.17216709482092
17.6825	1.12263195805922
17.6861111111111	1.16418282852443
17.7033333333333	1.09771476465613
17.7094444444444	1.16348253984509
17.7205555555556	1.11941905360241
17.7291666666667	1.10965664749114
17.735	1.11346558735313
17.7366666666667	1.13891999039375
17.7552777777778	1.12434635360034
17.7719444444444	1.13049039492392
17.7747222222222	1.16901622424314
17.7925	1.12856624904211
17.8266666666667	1.1387768784972
17.8308333333333	1.19044681115637
17.845	1.14041558562109
17.8480555555556	1.1753274721313
17.8663888888889	1.14670665611312
17.8702777777778	1.19353747109305
17.8891666666667	1.13324434954512
17.9044444444444	1.1350288212039
17.9066666666667	1.16534987892978
17.9227777777778	1.13561089782329
17.9261111111111	1.17566420323218
17.9425	1.11120017888752
17.9491666666667	1.14828059560669
17.96	1.10374078667038
17.9636111111111	1.14353391362693
17.9811111111111	1.09219559324176
17.9947222222222	1.10358409848525
18.0008333333333	1.17103226790515
18.015	1.10878469601288
18.0175	1.13790159912563
18.0272222222222	1.11294127035008
18.0366666666667	1.10731270950397
18.0444444444444	1.1108102981323
18.0469444444444	1.14476446674048
18.0636111111111	1.11455309025197
18.0666666666667	1.15188514605524
18.0822222222222	1.1197376494782
18.0911111111111	1.11975632097852
18.0938888888889	1.15505581602815
18.1086111111111	1.13576971341892
18.1138888888889	1.19174191758567
18.1288888888889	1.14333719551991
18.1330555555556	1.18757562810988
18.1447222222222	1.17649749505182
18.1466666666667	1.19662911739582
18.1633333333333	1.14445383347932
18.1666666666667	1.18115600609828
18.1836111111111	1.11884712568738
18.1894444444444	1.14846823412437
18.2027777777778	1.11962536790256
18.2075	1.17000931911419
18.2222222222222	1.10555819465731
18.2266666666667	1.13580545607419
18.2469444444444	1.09311943675115
18.2591666666667	1.17385214616877
18.2811111111111	1.09802182737049
18.2833333333333	1.12609511424104
18.2972222222222	1.09873368856662
18.3127777777778	1.09843565109522
18.3161111111111	1.14087311674413
18.3272222222222	1.10625151338981
18.3308333333333	1.14328662786057
18.3475	1.08967360622117
18.3783333333333	1.09627909696804
18.3961111111111	1.09222178557322
18.4008333333333	1.1469228721986
18.4119444444444	1.08560972974381
18.4161111111111	1.12476229600092
18.4277777777778	1.07250414784167
18.4302777777778	1.10044462579485
18.4391666666667	1.07827844130141
18.4497222222222	1.07379399443546
18.4541666666667	1.12753860849267
18.4711111111111	1.0769874425549
18.4780555555556	1.11612818396872
18.4927777777778	1.08566029166843
18.5072222222222	1.08103333850828
18.5130555555556	1.14432719231901
18.525	1.09124315691274
18.5288888888889	1.08545008424733
18.5333333333333	1.13307679288167
18.5441666666667	1.07214832240902
18.5469444444444	1.09766287847058
18.5580555555556	1.05495134083342
18.5633333333333	1.10794259228489
18.5819444444444	1.02774126416149
18.5986111111111	1.04285256864351
18.6025	1.09018512919745
18.6175	1.07728185845112
18.62	1.10290112070075
18.6316666666667	1.0645686068504
18.6352777777778	1.09885281524576
18.6519444444444	1.06153809804325
18.6627777777778	1.136551055096
18.6833333333333	1.09139048992391
18.6886111111111	1.13675987678566
18.705	1.02996218022979
18.7166666666667	1.03223301550465
18.7219444444444	1.08846133953292
18.7394444444444	0.958563423476203
18.7419444444444	0.987171924085544
18.7519444444444	0.962479021530644
18.7663888888889	0.978904629119391
18.7691666666667	1.01773087750972
18.7872222222222	0.997436672374629
18.7966666666667	1.00234770957164
18.7991666666667	1.03517809550914
18.8086111111111	1.01880657746855
18.815	1.0774318922894
18.8286111111111	1.0047745590762
18.8352777777778	1.04017397206253
18.8455555555556	1.00383601603631
18.8552777777778	0.99726609327746


==> img/causal-time-resolved/causal-time-resolved-2-cabinDynSet.tsv <==
4.85527777777778	22.3851960077568
5.16666666666667	22.3562439047606
5.33333333333333	22.3104930622359
5.5	22.3408923949951
5.66666666666667	22.4029058076006
6	22.3256421141535
6.33333333333333	22.4029058076006
6.5	22.4186622330618
6.66666666666667	22.3256421141535
6.83333333333333	22.4186622330618
7	22.5483578780123
7.16666666666667	22.5650253637887
7.33333333333333	22.6845321740937
7.47166666666667	22.8175227951021
nan	nan
7.47222222222222	23.7685529953633
7.83333333333333	24.0242772353612
8	24.0242772353612
8.16666666666667	24.1189899168419
8.33333333333334	24.2705302072111
8.5	24.2894727435072
8.83333333333334	24.5736107879493
9.16666666666667	24.5736107879493
9.33333333333334	24.6304383968377
9.66666666666667	24.8388062960954
9.83333333333334	25.0282316590568
10.1666666666667	25.2176570220182
10.3611111111111	25.29474619076
10.5	25.169928297839
10.8333333333333	25.1366435263934
11	25.0367892120565
11.1666666666667	25.1033587549478
11.3333333333333	24.9036501262742
11.5	24.9369348977198
11.6666666666667	24.7871534262146
11.8333333333333	24.7871534262146
12	24.753868654769
12.1666666666667	24.6540143404321
12.3333333333333	24.5874447975409
12.5	24.6540143404321
12.6666666666667	24.6040871832637
12.8333333333333	24.7372262690461
13	24.4210209403129
13.1666666666667	24.4709480974813
13.5	24.5375176403725
13.6666666666667	24.3544513974217
13.8333333333333	24.487590483204
14	24.321166625976
14.1666666666667	24.2213123116392
14.3333333333333	24.1713851544708
14.5	24.1713851544708
14.6666666666667	24.321166625976
14.8333333333333	24.2046699259164
15.1666666666667	24.2878818545304
15.3333333333333	24.0881732258568
15.5	24.1381003830252
15.8333333333333	24.2712394688077
16	24.1381003830252
16.1666666666667	24.1713851544708
16.3333333333333	24.1713851544708
16.5	24.2213123116392
16.6277777777778	24.0355712366527
16.8333333333333	24.0410692491013
17	24.1880275401936
17.1441666666667	24.0355712366527
18.4166666666667	24.0355712366527
18.5166666666667	24.0465672615498
18.6666666666667	24.1214579973024
18.8333333333333	24.0548884544112
18.8552777777778	24.0636534442252


==> img/causal-time-resolved/causal-time-resolved-20-P--hvac-Dyn.tsv <==
4.85527777777778	7.68355868218021
4.87777777777778	0.808289074999134
4.89666666666667	1.54107681696752
4.92833333333333	1.23238343585428
4.93083333333333	2.01293730674709
4.94222222222222	1.20033355181133
4.95166666666667	1.10725195880256
4.98944444444444	1.00989487687699
5.00111111111111	2.17724685781891
5.01472222222222	0.2168512833317
5.02	0.138015769371407
5.03138888888889	0.311470549477328
5.03555555555556	1.26223057897226
5.05222222222222	0.0746006169868565
5.05916666666667	1.15327204110149
5.06083333333333	0.505441246363361
5.06916666666667	0.611949523788429
5.08916666666667	0.528883213143725
5.17	0.507902386087082
5.17222222222222	1.27748140327789
5.1725	0.686861651374215
5.19416666666667	0.43281935599132
5.21638888888889	0.461444693945822
5.22027777777778	1.35890480110153
5.22055555555556	0.765923085408406
5.23472222222222	0.442316791197797
5.23722222222222	1.22249681375227
5.2375	0.631161390007087
5.25777777777778	0.573897965505349
5.27888888888889	0.579639948750469
5.28194444444444	1.42422145096802
5.28222222222222	0.833404949886393
5.29861111111111	0.654158071912207
5.30472222222222	0.645098478397792
5.32	0.667737135467252
5.32333333333333	1.53862964299077
5.32361111111111	0.947693421929106
5.34222222222222	0.554732211520591
5.36222222222222	0.612219494550654
5.38555555555556	0.611339479278172
5.38777777777778	1.3911513053501
5.38805555555556	0.80187857575168
5.40083333333333	0.625009350875274
5.40305555555556	1.38719890069557
5.40333333333333	0.796259540320694
5.41916666666667	0.506411987034131
5.43555555555556	0.540102288538421
5.43777777777778	1.3218250010372
5.43805555555556	0.732639250015556
5.45527777777778	0.571269575218608
5.45777777777778	1.36380287402729
5.45805555555556	0.773328138701302
5.47027777777778	0.638114281489091
5.4775	1.38060445836577
5.47777777777778	0.79053043211297
5.49777777777778	0.693532282290864
5.53444444444445	0.704442166216282
5.54916666666667	1.92287865369887
5.56694444444445	1.82030626968092
5.59388888888889	1.8339226147307
5.67972222222222	1.7739289604783
5.7325	1.75458045592807
5.74694444444444	0.570335975974544
5.75611111111111	1.39652727998559
5.75638888888889	0.808001631153893
5.76833333333333	0.64275253730548
5.77027777777778	1.36860779826338
5.77944444444444	0.600758086995665
5.79222222222222	0.54712064202851
5.79444444444444	1.32028990359644
5.79472222222222	0.730093769919009
5.80972222222222	0.516281979949898
5.81555555555556	0.502622757200687
5.8275	0.525637197213001
5.83027777777778	1.33843732764372
5.83055555555556	0.746953616103003
5.84888888888889	0.407015444516421
5.86583333333333	0.451262552665266
5.86805555555556	1.22318256863475
5.86833333333333	0.632731338858239
5.8825	0.447744902076625
5.88916666666667	0.427248949629227
5.90527777777778	0.455273518648671
5.9075	1.22864479198183
5.90777777777778	0.63844195383518
5.92	0.427911899176802
5.93	1.16565888579845
5.93027777777778	0.57627085627783
5.9375	0.495728480057444
5.9675	0.509627799833119
5.97055555555556	1.35088189994838
5.98555555555556	0.358939725301035
5.99027777777778	1.12479494334844
5.99055555555556	0.536042873896807
6.00277777777778	0.461839047279369
6.00527777777778	1.25199730426105
6.00555555555556	0.661191951225192
6.01805555555556	0.414854894806542
6.02111111111111	1.14724776054775
6.03083333333333	0.405315029188188
6.03916666666667	0.360926149110316
6.05722222222222	0.394109629768082
6.085	0.39646970237505
6.08861111111111	1.27350526092386
6.09944444444444	0.262817788193296
6.10138888888889	0.973924932090739
6.10166666666667	0.379758989029877
6.11111111111111	0.235003761600986
6.11583333333333	0.216246011523978
6.12194444444444	0.223185293442512
6.12416666666667	1.00033106037451
6.12444444444445	0.410618056158039
6.14166666666667	0.273433555597943
6.1475	0.264193416670931
6.15833333333333	0.27680145207033
6.16083333333333	1.06774639767733
6.16111111111111	0.476616642097238
6.18333333333333	0.156838964426225
6.19277777777778	0.187361101468266
6.19444444444445	0.915036052981815
6.19472222222222	0.325221082113504
6.21055555555555	0.231776918604361
6.21555555555556	1.17043132660996
6.22083333333333	0
6.23083333333333	0
6.23111111111111	0.611999999999998
6.23416666666667	0
6.26027777777778	0
6.26055555555556	0.611999999999998
6.26444444444444	0
6.27583333333333	0
6.27611111111111	0.611999999999998
6.27777777777778	0
6.29916666666667	0
6.29944444444444	0.611999999999998
6.30222222222222	0.012156018073572
6.30305555555556	0
6.33027777777778	0.000951190116264655
6.34444444444444	1.00375879696006
6.35416666666667	0.150778876626195
6.36416666666667	0.0723813518925205
6.36611111111111	0.81721375758341
6.36638888888889	0.226572499611564
6.39027777777778	0.0614289304144471
6.39972222222222	1.19473045833451
6.40527777777778	1.25601147625726
6.41722222222222	1.17617462015021
6.42194444444445	0.47611317351253
6.43805555555556	0.561363229081277
6.44083333333333	1.3573586886115
6.455	0.313759634860954
6.46027777777778	1.07885137866722
6.46944444444444	0.23633354462984
6.47305555555556	1.03730934989024
6.48111111111111	0
6.49111111111111	0.706731371294079
6.49388888888889	0
6.51583333333333	0
6.51611111111111	0.611999999999998
6.51861111111111	0
6.52888888888889	0
6.53472222222222	0.652498635364211
6.53583333333333	0.0248806392905649
6.5375	0
6.56916666666667	0
6.57222222222222	0.706973911474265
6.57638888888889	0
6.58944444444445	0
6.595	0.643312388380135
6.59611111111111	0.0126382868521695
6.60638888888889	0.0865895667174996
6.62222222222222	0.0814068798691352
6.62444444444445	0.85343749366265
6.62472222222222	0.263198418290489
6.64138888888889	0.118707485359003
6.64361111111111	0.888837817861297
6.64388888888889	0.298658126493041
6.66472222222222	0.0742930532943618
6.66888888888889	1.01776194707651
6.66916666666667	0.426343334887903
6.68166666666667	0.23775409201777
6.68361111111111	0.970283883674949
6.69277777777778	0.208111552507201
6.695	0.958519395996934
6.70805555555556	0.0948992441313585
6.71055555555555	0.879588364273221
6.71083333333333	0.288609454891141
6.72638888888889	0.114804545300032
6.75444444444445	0.141776636527304
6.7575	0.969317159375102
6.75777777777778	0.376913292333391
6.77444444444444	0.213757475763373
6.77694444444445	0.989195361442547
6.77722222222222	0.396773565415984
6.79694444444445	0.155271766795988
6.79861111111111	0.877531473946895
6.79888888888889	0.28696275836521
6.81138888888889	0.240632252347705
6.81416666666667	1.02540500736443
6.81444444444444	0.431408558894926
6.81888888888889	0.455989430155679
6.825	0.42363473369943
6.82805555555555	1.21327558013884
6.82833333333333	0.617631321841962
6.84527777777778	0.393307306945278
6.8475	1.14328528454003
6.84777777777778	0.550328826923007
6.85916666666667	0.426740392415329
6.86722222222222	0.391859867833745
6.88777777777778	0.401140417973618
6.89	1.14647173308206
6.89027777777778	0.552499575395785
6.89555555555556	0.577996366339214
6.91027777777778	0.499242256983468
6.92444444444444	0.489911367517596
6.92694444444444	1.24781656643888
6.92722222222222	0.652847019722291
6.93833333333333	0.506127285351749
6.94138888888889	1.26738922160046
6.94166666666667	0.669618196232776
6.95583333333333	0.408561229455135
6.95805555555556	1.13660800045373
6.95833333333333	0.540932396213666
6.97027777777778	0.473057060781318
6.97888888888889	0.783776384679111
6.99416666666667	0.512820027874174
7.00777777777778	0.481588455384294
7.01027777777778	0.812606595267955
7.02861111111111	0.522444321948385
7.03333333333333	0.512600440320774
7.04916666666667	0.530578409701626
7.07166666666667	0.504105849508296
7.08527777777778	1.51143629636227
7.09916666666667	1.36906259963917
7.10416666666667	1.36063238745275
7.11305555555555	1.38217566961527
7.12722222222222	0.285223393172625
7.1375	0.793629767083168
7.15222222222222	0.363050257216628
7.15805555555556	0.322972225666692
7.1675	0.35291481611841
7.17055555555556	0.799606209930175
7.18416666666667	0.408048213610055
7.18638888888889	0.694343524462077
7.205	0.312771175590637
7.2075	0.664127349278978
7.22333333333333	0.190801329130274
7.23388888888889	0.542948466106896
7.24944444444445	0.0682482861185605
7.25222222222222	0.385867654802301
7.26444444444444	0.000629385226542212
7.29277777777778	0
7.30611111111111	0.833309236373381
7.31305555555556	0.000698063499665835
7.35833333333333	0
7.37111111111111	0.546957127374412
7.38666666666667	0.417438468727589
7.40416666666667	0.397266054240163
7.40972222222222	0
7.47194444444445	0
7.47222222222222	0.436485786931694
7.47527777777778	0.081245354558245
7.49277777777778	0.326677817971568
7.4975	0
7.52083333333333	0.52615504864184
7.52833333333333	0
7.53666666666667	0.434144908656567
7.54138888888889	0.0819611991321949
7.55305555555556	0.638136225437869
7.55638888888889	0.30437652344099
7.56833333333334	0.571735151633632
7.57277777777778	0.129743032868515
7.58833333333333	0.552551477456365
7.59472222222222	0.601962291770459
7.60583333333333	0.600180501142582
7.60944444444445	0.207965886264706
7.62666666666667	0.900633880186977
7.64333333333333	0.429969326347155
7.66027777777778	0.72834144695322
7.66972222222222	0.0249021298119381
7.68388888888889	1.77054378806116
7.69027777777778	1.25224218540328
7.71555555555556	1.79461584770188
7.73527777777778	1.03250311285309
7.74027777777778	0.999580106914525
7.75	1.06877712900005
7.75111111111111	1.17816219664962
7.76388888888889	0.730429438918506
7.78111111111111	0.812988624933482
7.78527777777778	0.496549266354855
7.80583333333333	0.919988440948281
7.82722222222222	0.399704058239838
7.8425	0.792004741881257
7.84638888888889	0.511398700308362
7.86361111111111	0.937364705530708
7.87111111111111	0.494958943960718
7.88694444444445	0.950056997060319
7.89333333333333	0.796032522168463
7.90805555555556	0.955653631081685
7.91861111111111	0.179420216768783
7.93333333333333	0
7.94944444444445	0.614325429428785
7.95611111111111	0.199972994346105
7.96416666666667	0.717532857741269
7.97222222222222	0.422451035697581
7.98583333333333	1.24340814937705
7.99	0.922051503977183
8.00777777777778	1.38996401679747
8.0175	1.38316252323281
8.02055555555556	1.12416447157269
8.02944444444444	1.40111278436948
8.03472222222222	1.1052257377417
8.04833333333334	2.41307631471286
8.05388888888889	2.48292906850653
8.06333333333333	2.39797616306098
8.07055555555556	1.84881588890103
8.08861111111111	2.83826884570419
8.12277777777778	1.25586742738554
8.16194444444444	0.334835654972167
8.18	0.832549530944299
8.18777777777778	0.435535026527155
8.19972222222222	1.30433028709514
8.20472222222222	1.17286971726485
8.21305555555556	1.39159374107726
8.23388888888889	0.972190221009161
8.24444444444444	1.27201346059247
8.26444444444445	1.20661659307394
8.28805555555556	0.883528073291959
8.30138888888889	1.04056853309025
8.30444444444445	0.918382147389501
8.31916666666667	1.12108650227632
8.32277777777778	0.978169312594627
8.33583333333333	1.23478393092425
8.34	1.08931140083285
8.35138888888889	1.15844560869634
8.355	1.02469144144437
8.35833333333333	1.06869214718995
8.37305555555556	1.0110337478569
8.38138888888889	0.822802580680531
8.3875	0.814554649210333
8.40916666666667	0.877677038714737
8.41138888888889	0.787624091504469
8.43916666666667	0.966790444960218
8.44861111111111	0.833289682695877
8.47111111111111	1.05333825425393
8.48388888888889	1.05229828559549
8.48611111111111	0.959200371140934
8.49888888888889	1.04566558826632
8.50333333333333	0.888168620160808
8.51833333333333	1.21394783412352
8.52444444444444	1.01946933574912
8.54722222222222	1.28912923099368
8.55277777777778	1.10158780164992
8.57416666666667	1.19054542534991
8.58	1.08570966242449
8.58583333333333	1.07731702060487
8.59583333333333	1.09735966133769
8.61166666666667	0.706964500575339
8.6175	0.68515510985269
8.6275	0.719323561222264
8.65916666666667	0.494296246219832
8.68222222222222	0.536624982498754
8.68472222222222	0.490817149270285
8.70277777777778	0.561249567917208
8.73166666666667	0.598501457877386
8.73472222222222	0.553663616102689
8.75277777777778	0.629417995355176
8.76111111111111	0.64311938733082
8.76361111111111	0.610404913197979
8.78722222222222	0.677185607810529
8.79888888888889	0.540148600212127
8.805	0.531616309067342
8.81583333333333	0.556580787004098
8.81861111111111	0.539665079652671
8.85388888888889	0.753919369480048
8.86805555555556	0.970041955208373
8.87611111111111	0.987584827291556
8.88	0.949369959698092
8.90305555555556	1.01553941443243
8.90611111111111	0.991382185740612
8.92055555555556	1.14061948805415
8.92722222222222	1.15750146657532
8.93388888888889	1.12574044163964
8.95194444444445	1.39407521820876
8.97	1.3862457395416
8.98805555555556	1.40169109545873
9.02305555555555	1.13361869538064
9.04111111111111	1.09471874060779
9.05333333333333	1.23033725817554
9.05722222222222	1.24696670319951
9.06194444444445	1.2118195200129
9.07888888888889	1.32701020151628
9.0925	1.51243724230226
9.09777777777778	1.52207298187027
9.10694444444444	1.51468292267964
9.11222222222222	1.4647311934325
9.12972222222222	1.52105956372931
9.13444444444444	1.4850051496561
9.15222222222222	1.75338273652944
9.16416666666667	1.70211296294533
9.17666666666667	1.7429176405216
9.18972222222222	1.45659837261271
9.20833333333334	1.41310494404514
9.21916666666667	1.29160086712368
9.225	1.27684604774656
9.24194444444445	1.29212340566947
9.245	1.27912686283748
9.25555555555556	1.38829013840971
9.25888888888889	1.40224640505
9.26333333333334	1.38163172070976
9.275	1.65123475948544
9.29777777777778	1.59031611927812
9.31194444444445	1.89047332707318
9.33	1.78578239435937
9.34444444444444	1.78731863549278
9.35333333333334	1.76962520905785
9.36666666666667	1.64783468100918
9.40305555555556	1.67229368169191
9.41333333333333	1.63465421711639
9.42694444444444	1.633871015311
9.45527777777778	1.13361140232588
9.47388888888889	1.17298463443901
9.54083333333334	1.2278715110232
9.5625	1.30592929593282
9.60861111111111	2.57892461097226
9.61694444444445	2.61327877869331
9.6325	2.54496328981913
9.64944444444444	2.59232767378564
9.67277777777778	2.99779883637324
9.70194444444445	3.0572173337444
9.72527777777778	3.21958912170177
9.73583333333334	2.66290751657704
9.75444444444445	2.43209737809331
9.77888888888889	2.63785935489867
9.79916666666667	2.360712068347
9.82166666666667	2.78183185505276
9.83055555555556	2.68181550332588
9.85944444444445	3.06682915719823
9.87666666666667	2.89642427064297
9.88083333333334	2.88740429479886
9.88638888888889	2.89737982570818
9.89027777777778	2.97122354789757
9.90555555555556	2.84477445006248
9.91166666666667	2.99888619390541
9.94027777777778	2.40455737786538
9.94666666666667	2.51011438918404
9.96	2.42804701911525
9.96388888888889	2.5349352232895
9.99416666666667	2.0042490943893
9.99916666666667	1.97205160672803
10.0036111111111	2.07287213695057
10.0166666666667	1.92167072335075
10.0191666666667	2.00924671581148
10.0369444444444	1.99191160858227
10.0516666666667	2.00383756582372
10.0541666666667	2.10229297439794
10.0716666666667	1.9178828119453
10.1116666666667	1.97395952356439
10.1211111111111	2.26853921380151
10.1263888888889	2.29343303160536
10.1347222222222	2.27972588613327
10.1433333333333	2.43970627655685
10.1602777777778	2.45052772910685
10.1883333333333	3.03016683261985
10.205	2.75847042335274
10.2116666666667	2.94151978871587
10.2272222222222	2.52418083428737
10.2372222222222	2.69006267316729
10.2477777777778	2.26136735642245
10.2522222222222	2.41376849504033
10.2725	1.90697900028578
10.2827777777778	1.93973670186946
10.2902777777778	2.30625123100467
10.3125	2.16703599054341
10.3202777777778	2.30663089407774
10.335	2.25975548816034
10.3544444444444	2.71709570064175
10.3752777777778	2.38607804673903
10.3813888888889	2.727238685845
10.3988888888889	2.57338201560903
10.4058333333333	2.56802848389206
10.4172222222222	2.59916996773629
10.4225	2.96201241086786
10.4383333333333	2.65671285379876
10.4433333333333	2.99985987065835
10.4633333333333	2.73812328936518
10.4877777777778	2.80415080448951
10.4905555555556	3.05735409037833
10.51	2.88232719797283
10.5355555555556	2.9155171255592
10.5397222222222	3.29208130672272
10.5555555555556	2.9541548576231
10.5586111111111	3.21979375712494
10.57	3.01171360437916
10.5747222222222	3.3896542453797
10.5869444444444	3.23709722032871
10.5897222222222	3.4721787422078
10.6102777777778	3.19138035647586
10.6158333333333	3.6820976868383
10.6325	3.28736239439504
10.6383333333333	3.5803139971178
10.6605555555556	3.22779373495876
10.6686111111111	3.88992850230702
10.6916666666667	3.39984787184953
10.6941666666667	3.62157991538014
10.7058333333333	3.26431466836548
10.7094444444444	3.58097492348709
10.7283333333333	3.09618042580844
10.745	3.11650744418958
10.7491666666667	3.53033665746656
10.7627777777778	3.39369649835044
10.7663888888889	3.70695703356832
10.7777777777778	3.35949589570009
10.7827777777778	3.76213415318957
10.7977777777778	3.25501025214771
10.8027777777778	3.70486337422742
10.8169444444444	3.17970822049842
10.8208333333333	3.53365887216795
10.835	3.29315348542569
10.8411111111111	3.26034028465575
10.8497222222222	3.26491733552283
10.8580555555556	3.99939514608553
10.8816666666667	3.29223438390419
10.8922222222222	4.05316384924272
10.8925	3.45402063149999
10.9052777777778	3.39738443327069
10.9205555555556	3.39326606172841
10.9247222222222	4.19324091897241
10.925	3.59315383876566
10.9463888888889	3.41421341034445
10.9530555555556	4.32345729163382
10.9533333333333	3.72150828936594
10.9727777777778	3.03990657060624
10.9861111111111	4.17446914373334
10.9944444444444	4.23131086106316
11.0136111111111	4.1968757754374
11.0430555555556	4.20124808750232
11.0619444444444	2.67730840075174
11.0655555555556	3.47702257273215
11.0658333333333	2.87988279877997
11.0827777777778	2.92013137710828
11.0866666666667	3.70704542116568
11.0869444444444	3.1069284444812
11.0975	3.95238590215399
11.0977777777778	3.3538130972561
11.1027777777778	3.37674480688121
11.1113888888889	3.34308735089699
11.1158333333333	4.12667013757053
11.1161111111111	3.52475733392485
11.1208333333333	3.9549760066592
11.1366666666667	3.37715823979716
11.1436111111111	3.32667772298019
11.1586111111111	3.36234539534946
11.16	4.02960196565137
11.1602777777778	3.43096712580099
11.1725	4.30681135815291
11.1788888888889	4.37762518954606
11.1938888888889	4.31701081231562
11.1991666666667	5.15144876721686
11.1994444444444	4.55018598266956
11.2136111111111	4.3694884869818
11.2197222222222	4.35215925478595
11.2283333333333	4.36942632978908
11.2422222222222	4.68017209160764
11.2463888888889	5.52298043335861
11.26	4.09597738140569
11.2622222222222	4.78628872047033
11.2741666666667	3.92982931054782
11.2775	4.73024571817259
11.2777777777778	4.13475168098771
11.2936111111111	3.91679539998372
11.2961111111111	4.67423825244636
11.2963888888889	4.07997757489996
11.3102777777778	3.84802966801078
11.3166666666667	3.82499297955242
11.3261111111111	3.84664522833118
11.3488888888889	5.59185351622197
11.3491666666667	4.99441519189094
11.3586111111111	4.83960222281378
11.3655555555556	5.77397101891606
11.3761111111111	5.0227641388947
11.3833333333333	6.01387660399499
11.3836111111111	5.41337147094793
11.4075	4.87444357695457
11.4211111111111	5.97491273078668
11.4361111111111	4.60721515112495
11.4455555555556	5.69257433259746
11.4547222222222	4.25958332085392
11.46	4.79600111555032
11.4741666666667	3.7811070025491
11.48	4.71159559539753
11.4802777777778	4.11526045585543
11.4925	3.93567535129337
11.4961111111111	4.74275227864856
11.4963888888889	4.14601712976005
11.5069444444444	3.89858624982861
11.5102777777778	4.68519711979469
11.5105555555556	4.088744102906
11.5275	3.57920626400241
11.5344444444444	4.50073651949987
11.5488888888889	3.47171445562109
11.5569444444444	3.41787077844571
11.5594444444444	4.20943771253113
11.5597222222222	3.61899033660016
11.5738888888889	3.43993472411257
11.5861111111111	3.41607197926341
11.5888888888889	4.23749826982863
11.5891666666667	3.64739728360267
11.61	3.34099983520618
11.6141666666667	4.12335776997515
11.6144444444444	3.53483212592016
11.6402777777778	3.40133535386744
11.6452777777778	4.41723199098096
11.6455555555556	3.82541821611274
11.6580555555556	3.73143803955355
11.6613888888889	4.58370299460039
11.6616666666667	3.99404396813251
11.6761111111111	3.76738633788328
11.6802777777778	4.69384761523341
11.6805555555556	4.11258829640553
11.6866666666667	4.16367492985666
11.7033333333333	4.10324348929567
11.7197222222222	4.11531137714086
11.7238888888889	5.07260790155458
11.7377777777778	3.82350853712582
11.7469444444444	4.6564512523701
11.7563888888889	3.65867052030552
11.76	4.38146731341183
11.7602777777778	3.78870920387495
11.7805555555556	3.48399895794378
11.7936111111111	3.49752905196337
11.7994444444444	4.58651180698723
11.7997222222222	3.99337519524702
11.8227777777778	3.47726698007529
11.8333333333333	3.49636090042128
11.8355555555556	4.29639548778449
11.8358333333333	3.7099442451828
11.8558333333333	3.46426858475975
11.8616666666667	3.45501630212363
11.8713888888889	3.46798124225047
11.8747222222222	4.36567006250819
11.875	3.77741786105931
11.8930555555556	3.43072207329245
11.8997222222222	4.28517867653845
11.9	3.69746678780962
11.9066666666667	3.73157880705087
11.9211111111111	3.67285824463087
11.9233333333333	4.46407470846591
11.9236111111111	3.87677847344089
11.9355555555556	3.67192794789112
11.9386111111111	4.51412516897443
11.9388888888889	3.92423495336239
11.9547222222222	3.81531967275846
11.9572222222222	4.62896675047721
11.9575	4.04119483513312
11.9716666666667	3.73177898960228
11.98	4.46046004044304
11.9802777777778	3.87476034727624
11.9955555555556	3.73338345599661
11.9977777777778	4.52581696068998
11.9980555555556	3.93887727750857
12.0147222222222	3.69087381564444
12.0216666666667	3.66942935881451
12.0330555555556	3.68863107955979
12.0366666666667	4.63578811479885
12.0369444444444	4.0490331748931
12.04	3.99714748968902
12.0455555555556	4.01947162889378
12.0561111111111	4.00321966477237
12.0586111111111	4.83737618524482
12.0588888888889	4.25184776649485
12.0769444444444	4.07938464037206
12.0841666666667	4.07112913289852
12.0977777777778	4.09920792700829
12.1019444444444	5.11629600752908
12.1155555555556	4.08487874009582
12.1202777777778	4.96016906701491
12.1205555555556	4.37350990089645
12.1352777777778	4.18104671659764
12.1411111111111	4.15576835421871
12.1488888888889	4.16006990719961
12.1652777777778	5.53391965537637
12.1755555555556	4.43075530666437
12.1791666666667	5.30596840242473
12.1897222222222	4.41764192812015
12.1947222222222	5.4755261889305
12.2144444444444	4.1678093905051
12.2188888888889	4.15889487675339
12.2258333333333	4.18272600268968
12.2313888888889	5.39721793532166
12.2316666666667	4.81767535708941
12.2452777777778	4.52942606023325
12.2488888888889	5.47404833930543
12.2605555555556	4.70495688861135
12.2638888888889	5.63499777818899
12.2788888888889	4.51302379961497
12.2830555555556	5.54321346758861
12.2833333333333	4.95878839190607
12.2972222222222	4.67289498823268
12.3016666666667	5.7318050352483
12.3019444444444	5.14652318520423
12.3155555555556	4.64841261586505
12.3294444444444	4.56901255492054
12.3488888888889	6.36106410830912
12.3622222222222	4.57213654291909
12.3661111111111	5.53716575821964
12.3725	4.72037477889392
12.3825	4.49235517706538
12.3966666666667	4.45989535881296
12.4013888888889	5.59350230565491
12.4177777777778	4.48658427931695
12.4261111111111	4.4181776653418
12.4291666666667	5.3614578269239
12.4294444444444	4.780374176955
12.4386111111111	4.49902846907282
12.4411111111111	5.30999661518445
12.4413888888889	4.72298139049611
12.4566666666667	4.38437419901325
12.4602777777778	5.35698292553584
12.4605555555556	4.77276995974095
12.485	4.15411293198354
12.49	5.28942427028569
12.4902777777778	4.7033704483649
12.4958333333333	5.46215205600508
12.5011111111111	4.58294082908557
12.5069444444444	5.47636669122125
12.5202777777778	4.22293034013662
12.5333333333333	4.14090216691114
12.5380555555556	5.26570264306293
12.5383333333333	4.68105235279052
12.5641666666667	4.08872590767658
12.5783333333333	4.11661102623773
12.5811111111111	5.02781470108769
12.5902777777778	4.2692646106208
12.5966666666667	5.41957653207128
12.6069444444444	4.48769877363345
12.6155555555556	5.34475048187835
12.6158333333333	4.76032073342937
12.6372222222222	4.28833267860609
12.6602777777778	4.32394158125199
12.6627777777778	5.20984411803894
12.6733333333333	4.4711161749952
12.6794444444444	5.63061737291567
12.6808333333333	4.98712867155096
12.7061111111111	4.76540398637486
12.7144444444444	6.06197791489741
12.715	5.4558871349403
12.7363888888889	5.07145294702618
12.7436111111111	6.34407022155859
12.7647222222222	4.73108835981366
12.7677777777778	5.64347605089648
12.7680555555556	5.05997675134146
12.7805555555556	4.88095728232581
12.7836111111111	5.75296808939486
12.7988888888889	4.63799481714191
12.8022222222222	5.418867303458
12.8025	4.83318546076439
12.8216666666667	4.51130969672921
12.8263888888889	5.54227060528237
12.8266666666667	4.9527625167765
12.8416666666667	4.61635272186918
12.8438888888889	5.41259170750574
12.8519444444444	4.62072346668545
12.8561111111111	5.56132728521695
12.8563888888889	4.971208396502
12.8666666666667	4.91742703582295
12.8719444444444	6.00425510380339
12.8911111111111	4.40751960832054
12.9008333333333	5.41392254103385
12.9011111111111	4.83509281032088
12.9158333333333	4.62255696172643
12.92	5.67993778659484
12.9355555555556	4.48265559269409
12.9380555555556	5.36754003541791
12.9383333333333	4.78929697387717
12.9519444444444	4.5997653307864
12.9544444444444	5.50928332595482
12.9658333333333	4.60602875957575
12.9688888888889	5.56509725179925
12.98	4.56358864307755
12.9836111111111	5.59314893721194
12.9994444444444	4.2477565682516
13.0022222222222	5.21681843127884
13.0025	4.64322790868578
13.0138888888889	4.48215826393273
13.0161111111111	5.37282118352111
13.0277777777778	4.46260278470861
13.0380555555556	4.35219396605702
13.0602777777778	4.40070654659842
13.0627777777778	5.3557722320705
13.0758333333333	4.5054393230506
13.0822222222222	5.86723604074126
13.0825	5.28225692258426
13.0958333333333	4.98178944973205
13.1	6.08430306159175
13.1122222222222	5.23655970936794
13.1194444444444	6.16299580603339
13.1197222222222	5.58686069049493
13.1341666666667	5.20973167739145
13.1477777777778	5.14682306614705
13.1538888888889	6.54575063084532
13.1730555555556	4.80417840487574
13.1791666666667	5.94895333021359
13.1958333333333	4.75478659892034
13.2	5.87439420908634
13.2086111111111	4.66246360695189
13.2113888888889	5.37402006376256
13.2252777777778	4.2662251403621
13.2325	4.21908430437056
13.2575	4.23649025232076
13.2672222222222	5.47888272991097
13.2808333333333	4.28632122469681
13.2861111111111	5.13258450152197
13.2863888888889	4.55630158143831
13.3011111111111	4.25111742253119
13.3163888888889	4.19981755189978
13.3186111111111	5.09227429886353
13.3188888888889	4.51849536458925
13.3302777777778	4.3581555083026
13.3330555555556	5.279720735756
13.3333333333333	4.70063775964817
13.3477777777778	4.46824503426953
13.3519444444444	5.39249897425326
13.3522222222222	4.81502515343543
13.3641666666667	4.93322319323903
13.3669444444444	5.87154689714105
13.3672222222222	5.29336532295352
13.3841666666667	4.95376471744444
13.3875	5.95166631001236
13.3877777777778	5.37252231227598
13.4111111111111	4.73894696875241
13.4177777777778	5.6668682752546
13.4180555555556	5.09194045414671
13.4338888888889	4.74145862192681
13.4372222222222	5.73390503053991
13.4508333333333	4.76634930025929
13.455	4.75242824631772
13.4608333333333	4.76496731725202
13.4630555555556	5.65175188320605
13.4633333333333	5.07710871183736
13.4794444444444	4.76591106606666
13.4947222222222	4.71449456919584
13.4977777777778	5.70036134269929
13.4980555555556	5.12293129164737
13.5188888888889	4.62856103519339
13.5208333333333	5.47152555094265
13.5211111111111	4.89714212969615
13.5325	4.73283443290972
13.5411111111111	4.7081088888453
13.5761111111111	4.77125191199063
13.5794444444444	5.83627267554033
13.5930555555556	4.72464960676495
13.5961111111111	5.70106732121047
13.6066666666667	4.98594978904153
13.6088888888889	5.87289600718171
13.6091666666667	5.29926788825301
13.6213888888889	5.04828365279671
13.6236111111111	5.94235208232365
13.6238888888889	5.36988903759545
13.6427777777778	5.08261626989893
13.6458333333333	6.13904370964727
13.6461111111111	5.56872238522458
13.6608333333333	5.24682521862421
13.6641666666667	6.32408092396164
13.6644444444444	5.7518578723042
13.6802777777778	5.33976136640165
13.6869444444444	5.28253691366869
13.6963888888889	5.28361280522479
13.7008333333333	6.55320420488613
13.7102777777778	5.75185399281009
13.7133333333333	6.71214122703885
13.7247222222222	5.49934094021433
13.7269444444444	6.35317467266812
13.7388888888889	5.4144122970371
13.7438888888889	6.66616178311298
13.7441666666667	6.08664606841065
13.7625	5.75430707675846
13.7777777777778	5.70377532360937
13.7811111111111	6.77159611832673
13.7813888888889	6.1973722230237
13.7963888888889	5.92145744890349
13.8005555555556	7.03606996279607
13.8119444444444	6.24138314388063
13.8155555555556	7.25709930137285
13.8158333333333	6.67622787191329
13.8302777777778	6.32180485065637
13.835	7.48283040079475
13.8477777777778	6.41289137734325
13.8541666666667	7.53671563353649
13.8619444444444	6.57942619487378
13.8811111111111	6.25729431282286
13.8866666666667	7.6378843584902
13.9069444444444	5.84356607986583
13.9158333333333	5.7164513084334
13.9211111111111	7.10490933204806
13.9377777777778	5.71353858754811
13.9430555555556	6.67644767679685
13.9511111111111	5.54101878025619
13.9536111111111	6.39636432192255
13.9686111111111	4.92777711396768
13.9708333333333	5.8546797384417
13.9711111111111	5.28733975961967
13.99	4.94352370293703
14.01	7.22994376829372
14.0261111111111	7.22569014281896
14.0433333333333	7.32064029383309
14.0633333333333	4.93755358275667
14.0655555555556	5.9313465622244
14.0658333333333	5.3723197306101
14.0811111111111	5.06211070840035
14.0844444444444	6.21324220297136
14.0938888888889	5.31348731194547
14.0980555555556	6.50344163315922
14.1125	5.28570633215023
14.1161111111111	6.20627958924289
14.1163888888889	5.64215423647827
14.1311111111111	5.39679561918515
14.1438888888889	5.36137425417873
14.1491666666667	6.88157293553628
14.1594444444444	5.90696835753123
14.1661111111111	7.40197414101417
14.1769444444444	6.19366391378935
14.185	5.96464215314908
14.1897222222222	5.93828073481005
14.1966666666667	5.96242045365431
14.2030555555556	7.68146673515986
14.2233333333333	6.20439751256916
14.2283333333333	7.67365827307429
14.2455555555556	5.63647582390168
14.2525	7.37709961005586
14.265	6.12852285871548
14.2675	7.10196465204274
14.2677777777778	6.53513503384467
14.285	6.06751306137429
14.2886111111111	7.32373157581761
14.3072222222222	5.60914863883963
14.3102777777778	6.76418454585943
14.3211111111111	5.76524325536413
14.3252777777778	6.72331620254847
14.3338888888889	5.93888907207047
14.3408333333333	7.40950724214247
14.3586111111111	5.8786439321911
14.3691666666667	7.11752171393497
14.3694444444444	6.55726157729229
14.39	6.12414913438007
14.3938888888889	7.43486618342069
14.3941666666667	6.87132971511669
14.4177777777778	5.97780656363993
14.4225	7.46339829095718
14.4361111111111	6.29382477123365
14.4391666666667	7.38380640485504
14.4477777777778	6.45670332585765
14.4552777777778	7.26034187299658
14.4663888888889	6.29335360859459
14.47	7.49486442217276
14.4802777777778	6.49521168817385
14.4852777777778	7.86609747399773
14.4980555555556	6.49972288269503
14.505	7.84326457200408
14.5291666666667	6.01291619787165
14.5344444444444	7.34236149056371
14.5525	6.18277083604416
14.5675	6.0943629100642
14.5697222222222	7.08858717658112
14.57	6.52858406173178
14.6008333333333	6.09333399518738
14.6030555555556	7.07163439096934
14.6133333333333	6.25159574309332
14.6166666666667	7.33562215290771
14.6291666666667	6.13128991215929
14.6322222222222	7.15941439150198
14.6325	6.58779334821199
14.6480555555556	6.29037300891614
14.6516666666667	7.44460365496611
14.6519444444444	6.87395052816794
14.6738888888889	6.1420626692885
14.6947222222222	6.17901969409813
14.6977777777778	7.28654577617155
14.7177777777778	5.75694285944095
14.7225	7.13189088292554
14.7319444444444	5.77853507155958
14.7355555555556	6.79138921189935
14.7444444444444	5.43097473660698
14.7611111111111	5.04737752782439
14.7880555555556	7.51911344353057
14.8105555555556	4.8423828982172
14.8227777777778	6.54175554978697
14.8377777777778	5.17125112927386
14.8419444444444	6.42601922305094
14.8422222222222	5.85639150133945
14.8536111111111	5.697342918745
14.8561111111111	6.69905457403121
14.8563888888889	6.13396919535883
14.8752777777778	5.63452705473266
14.8783333333333	6.7677659938953
14.8972222222222	5.53645002513204
14.9058333333333	6.60131413579784
14.9061111111111	6.04028395515651
14.9261111111111	5.53533382046698
14.93	6.8044014055595
14.9472222222222	5.38707309683839
14.9547222222222	5.31089103361751
14.9713888888889	5.34078527099053
14.9738888888889	6.38040490292355
14.9841666666667	5.43038078734276
14.9936111111111	5.21252902738113
14.9991666666667	5.18028549619274
15.0066666666667	5.18492662782502
15.0119444444444	6.51376605307946
15.0122222222222	5.94645906875334
15.0305555555556	5.457407754357
15.0375	5.40486528923464
15.0491666666667	5.41529740732495
15.0533333333333	6.72925875456696
15.0686111111111	5.68499768866405
15.0744444444444	7.14218424162047
15.0847222222222	5.88799636416172
15.0883333333333	6.93514896204231
15.0977777777778	5.78158565965269
15.105	6.48254757957016
15.1188888888889	5.47939314214567
15.1236111111111	6.82037667741833
15.1238888888889	6.24814051705145
15.1380555555556	5.91177387005738
15.1411111111111	6.96951310064382
15.1416666666667	6.39110330506296
15.1577777777778	6.00996088841723
15.1652777777778	5.95651435976716
15.1730555555556	5.97485380434815
15.1825	7.94971203780632
15.1919444444444	6.91178752870533
15.1980555555556	7.70962087371174
15.2083333333333	6.68291013358678
15.2113888888889	7.7402859031185
15.2213888888889	6.89983979562874
15.2258333333333	8.19086055674557
15.235	7.0501448141445
15.2522222222222	6.71163323861135
15.2563888888889	8.10750238095358
15.2694444444444	7.13065797629787
15.2741666666667	8.50336767394252
15.2844444444444	7.15036839368631
15.2866666666667	8.05876923009548
15.3002777777778	6.92995848854851
15.305	8.40666294352259
15.3169444444444	7.15548158729527
15.3230555555556	8.7488734481202
15.3238888888889	8.13226328421966
15.3416666666667	7.81616364199666
15.355	7.78239234288253
15.3633333333333	9.87310678246855
15.3769444444444	10.4740204308625
15.3919444444444	10.4550866241485
15.4016666666667	7.75137154236759
15.405	8.69357656315314
15.4191666666667	7.01116485723717
15.4291666666667	8.50382219502348
15.4477777777778	6.67791758132484
15.4558333333333	6.55621458600769
15.4586111111111	7.72584725378848
15.4677777777778	6.77672862768688
15.4705555555556	7.8206329342786
15.4838888888889	6.18328845988653
15.4897222222222	7.1190958465871
15.49	6.56169434677532
15.5105555555556	5.94539228060165
15.5247222222222	8.38443244611064
15.5347222222222	6.37133748843552
15.5519444444444	5.5760472558304
15.5611111111111	6.69695329187614
15.5613888888889	6.14268459390508
15.5763888888889	5.77434563339839
15.58	7.00569184683905
15.5886111111111	6.2632581888869
15.5922222222222	7.43462953018232
15.6066666666667	6.27223805028462
15.6111111111111	7.60903293397022
15.6119444444444	7.01398738940716
15.6372222222222	6.44932833816019
15.6405555555556	7.66445739245293
15.65	6.83435140045908
15.6580555555556	8.52667235991839
15.6755555555556	6.70062416810164
15.6811111111111	6.63265366346888
15.69	6.65616930862319
15.6977777777778	8.54891140000154
15.705	7.31735057927423
15.7180555555556	7.12952715742693
15.7252777777778	8.9207590850589
15.7383333333333	6.49918229027686
15.7422222222222	7.58860122666282
15.7544444444444	6.45792077685307
15.7597222222222	7.88866160355298
15.7727777777778	6.06132179341058
15.7791666666667	7.03872375348197
15.8011111111111	5.42753641929191
15.8047222222222	6.66576099493663
15.8175	5.58348068108565
15.8202777777778	6.59082857287835
15.8288888888889	5.6870733831193
15.8313888888889	6.63409546809505
15.8405555555556	5.62765153126557
15.8452777777778	6.89390507981796
15.8644444444444	5.42207811023897
15.87	6.38990598060835
15.8702777777778	5.83018878359051
15.8891666666667	5.53645232738437
15.8933333333333	6.86133444406442
15.9066666666667	5.57660927108922
15.9138888888889	6.63501368521363
15.9261111111111	5.65629114550309
15.9313888888889	7.10254978077744
15.9441666666667	5.77852044159705
15.9472222222222	6.85348786920753
15.9583333333333	5.94260410129761
15.9625	7.2452157863799
15.98	5.76151529867958
15.9822222222222	6.75767981795012
15.9825	6.19964422319157
16.0061111111111	5.81921289544255
16.0108333333333	7.32705167146644
16.0263888888889	6.11316229002663
16.0358333333333	5.99302277336171
16.0586111111111	6.04270354609851
16.0636111111111	7.58178433914847
16.0727777777778	6.44758210974749
16.0819444444444	8.16857194067032
16.1002777777778	6.09654772759487
16.1052777777778	6.04987746361505
16.1130555555556	6.08370962027047
16.1163888888889	7.34789266571181
16.13	6.27319700261241
16.1394444444444	6.10485689044459
16.145	6.089858704521
16.1555555555556	6.10517217601014
16.1611111111111	7.7234570453618
16.1772222222222	5.83255666890613
16.1822222222222	7.16732089969737
16.1925	5.83692257893072
16.1961111111111	6.95859184639649
16.2041666666667	5.83358237782655
16.2211111111111	5.41803133856785
16.2325	5.44159658855961
16.2480555555556	7.92588245500984
16.2530555555556	7.99150961833599
16.2694444444444	7.94734597046051
16.3127777777778	8.07185459158412
16.3352777777778	5.37843247419772
16.3452777777778	5.43610399895374
16.3505555555556	7.05792850668065
16.3658333333333	5.88847708484271
16.3722222222222	7.49303710162009
16.3836111111111	6.57987465526552
16.3866666666667	7.64871929078012
16.4036111111111	6.21812195501262
16.415	7.6705657561019
16.4152777777778	7.09574418637294
16.4344444444444	6.53583894272913
16.4372222222222	7.62840904528222
16.4513888888889	6.45512090132734
16.4566666666667	7.89940840624027
16.4783333333333	6.0739613774026
16.4836111111111	6.04595695616849
16.4930555555556	6.07292583448953
16.4961111111111	7.23842464256384
16.5130555555556	6.16284559039108
16.5191666666667	6.12674364595124
16.5555555555556	6.2477939033018
16.5586111111111	7.4470248088965
16.5588888888889	6.88943211658559
16.585	6.23199624235383
16.5944444444444	6.27683512913698
16.6005555555556	8.10216443354076
16.6111111111111	6.72999768991471
16.6272222222222	6.33357452842579
16.6308333333333	7.73013661857699
16.6458333333333	6.77396041295254
16.6491666666667	8.04165872464069
16.6608333333333	6.80387339734188
16.6636111111111	7.92260559883481
16.6763888888889	6.96561463015452
16.6794444444444	8.19616517372217
16.6797222222222	7.64254979597365
16.7005555555556	7.00922627944716
16.7047222222222	8.52239667914945
16.7213888888889	7.29884426469423
16.7272222222222	8.67562736620243
16.7275	8.12485090829524
16.7544444444444	7.40778164955043
16.7583333333333	8.86302297908023
16.7747222222222	7.25595747572248
16.7769444444444	8.25603064783815
16.7911111111111	7.21459248697634
16.7938888888889	8.38519795072331
16.8041666666667	7.29757654970434
16.8088888888889	8.73925454221312
16.8288888888889	6.88440117733724
16.8352777777778	6.83210450823993
16.8511111111111	6.85171296737735
16.8538888888889	8.03938090920656
16.8727777777778	6.6503482199127
16.8755555555556	7.79007096761714
16.8925	6.72566258512807
16.8955555555556	7.92045289144004
16.9122222222222	6.8829525640281
16.9247222222222	8.77822045364153
16.9388888888889	6.86247282823089
16.9444444444444	8.38996010782642
16.9541666666667	7.26235536388943
16.9752777777778	6.91863267001915
16.99	9.21734938176607
17.0019444444444	6.98639037641507
17.0047222222222	7.93890498047933
17.0086111111111	7.1198784929833
17.025	6.66358326036078
17.0294444444444	8.12720678120889
17.05	6.56909076632386
17.0533333333333	7.81368671484354
17.0625	6.7937396481453
17.0655555555556	7.87502946165164
17.0763888888889	6.39067690418145
17.0855555555556	7.46313995251069
17.1063888888889	5.47659285738878
17.1186111111111	7.98326545698807
17.1213888888889	7.02195287531334
17.1272222222222	7.7981698142291
17.135	6.5578683874417
17.1383333333333	7.46092545362803
17.1577777777778	5.52049802959328
17.1694444444444	7.60464895004471
17.1775	6.21087725883018
17.18	7.1449928237179
17.2005555555556	5.57272187530222
17.2113888888889	8.01939241131664
17.2236111111111	6.47168569286985
17.2436111111111	6.76137407443002
17.2469444444444	8.09454832496027
17.2622222222222	6.90711434160139
17.2663888888889	8.30907015654269
17.2752777777778	7.33090876393427
17.2788888888889	8.55200107783169
17.2955555555556	7.40421263977496
17.3002777777778	8.94094537289309
17.3225	7.40607675179234
17.3252777777778	8.59150626847019
17.335	7.87716020315754
17.3533333333333	10.4211775464896
17.3661111111111	8.82171906427299
17.3738888888889	8.62778217042573
17.3886111111111	8.68955468177
17.4038888888889	11.3947403737925
17.4183333333333	8.85370963594571
17.4266666666667	10.8789630590612
17.4505555555556	8.47005125889088
17.4575	9.94190189586861
17.47	9.06532438920938
17.4758333333333	10.7116151650746
17.4952777777778	8.52494957463122
17.4991666666667	9.81929111844038
17.5211111111111	8.30027851150957
17.5258333333333	9.91133255476059
17.5372222222222	8.30431096477102
17.5405555555556	9.45623052287253
17.5491666666667	8.2950688278803
17.5541666666667	9.76385814596967
17.565	8.28016804614237
17.5688888888889	9.5547509646592
17.5877777777778	7.04774139276472
17.5919444444444	6.99936612619718
17.5980555555556	7.01727927253064
17.6005555555556	8.20918947946692
17.6163888888889	6.98607583492387
17.6205555555556	8.46580712354471
17.6363888888889	6.75341593956734
17.6491666666667	6.60732482386944
17.6519444444444	7.86944778777889
17.6661111111111	6.75592293435988
17.6708333333333	8.33299817184009
17.6822222222222	6.92889843046279
17.6858333333333	8.19265266112833
17.7044444444444	6.33906804564796
17.7091666666667	7.98906449943583
17.7286111111111	6.3110961976669
17.7363888888889	7.21867336406854
17.7366666666667	6.67638804124152
17.7558333333333	6.27036417298485
17.7716666666667	6.21025416859196
17.7744444444444	7.44185667856468
17.7747222222222	6.89410262239537
17.8019444444444	6.12298919336055
17.8263888888889	6.1499829767879
17.8305555555556	7.66710893950584
17.8447222222222	6.36010575463499
17.8477777777778	7.54369864942865
17.8480555555556	6.98673025149391
17.8661111111111	6.45457569002302
17.87	7.88774176381117
17.8925	6.37093463168634
17.8972222222222	6.3468048699457
17.9041666666667	6.35752379018822
17.9063888888889	7.45196422834504
17.9225	6.44816809996854
17.9258333333333	7.73471820005037
17.9458333333333	6.07797946880198
17.9488888888889	7.32540707254064
17.9597222222222	6.05070772322358
17.9633333333333	7.30458607769985
17.9744444444444	5.90577234936001
17.9825	5.62901969337505
17.9944444444444	5.58873745818955
18.0005555555556	7.38019527509053
18.0147222222222	5.78429104388335
18.0172222222222	6.836891541476
18.0308333333333	5.68485480611777
18.0441666666667	5.56257485125689
18.0466666666667	6.71618109065173
18.0633333333333	5.64500509178382
18.0663888888889	6.86982383870401
18.0666666666667	6.31563710658643
18.0908333333333	5.66067369681768
18.0936111111111	6.86839881598434
18.0938888888889	6.31846230537654
18.1083333333333	6.02593231872464
18.1136111111111	7.66234087999334
18.1286111111111	6.3973966489031
18.1327777777778	7.78910108259882
18.1330555555556	7.24674305209372
18.1444444444444	7.09522352794277
18.1463888888889	8.05393150450656
18.1630555555556	6.91058976568549
18.1663888888889	8.19312530935064
18.1841666666667	6.74380812693819
18.1891666666667	7.82870342799234
18.2025	6.83334862150395
18.2072222222222	8.35031118254462
18.2219444444444	6.78193900442754
18.2263888888889	7.85733708325106
18.2266666666667	7.30228169060819
18.2513888888889	6.47465011733088
18.2588888888889	8.56953241576738
18.2808333333333	6.72571074065312
18.2830555555556	7.76888335968119
18.2833333333333	7.21757282569039
18.2977777777778	6.7300785569685
18.3125	6.62759884126376
18.3158333333333	7.95922537377196
18.3269444444444	6.89619596008816
18.3305555555556	8.14238108700791
18.3469444444444	6.67374996833777
18.3544444444444	6.58120671967211
18.3805555555556	6.6068085629486
18.3958333333333	6.52915073262678
18.4005555555556	8.12347257408428
18.4116666666667	6.68377344659739
18.4158333333333	7.96196982157588
18.4275	6.50198709878887
18.43	7.53544383032868
18.4494444444444	6.32121943684967
18.4538888888889	7.86154119808284
18.4744444444444	6.36899985563683
18.4777777777778	7.66371160893932
18.4780555555556	7.10943482514032
18.5069444444444	6.44273534656023
18.5127777777778	8.23934819786766
18.5255555555556	6.82801603707063
18.5330555555556	8.17800516164626
18.5430555555556	6.79898261690517
18.5466666666667	7.77932237978257
18.5577777777778	6.47823929517483
18.5630555555556	8.00400696486204
18.5752777777778	6.27912083457131
18.5930555555556	5.8917265610711
18.6022222222222	7.32430151977548
18.6025	6.76694711291765
18.6172222222222	6.47504620501502
18.6197222222222	7.52284804293718
18.6313888888889	6.43473849345423
18.635	7.65936820791725
18.6516666666667	6.47240399579398
18.6636111111111	8.7883263581358
18.6830555555556	7.4025755602386
18.6883333333333	8.98443168193761
18.7086111111111	6.87217064480428
18.7213888888889	8.4804407916748
18.7391666666667	5.96338551175512
18.7416666666667	6.96369224190465
18.7552777777778	5.61421917039784
18.7661111111111	5.49593198653902
18.7688888888889	6.6909793232798
18.7691666666667	6.13961077329227
18.7963888888889	5.4667445166899
18.7988888888889	6.59306099454512
18.8083333333333	5.74458892520138
18.8147222222222	7.43047039280377
18.8283333333333	5.62525186205212
18.835	6.72847864108223
18.8552777777778	5.24279531844287


==> img/causal-time-resolved/causal-time-resolved-21-P--hvac-Static.tsv <==
4.85527777777778	0.896782601368095
5.855	0.896782601368095
5.85527777777778	0.317564121413085
6.855	0.317564121413085
6.85527777777778	-6.7771956935303e-09
7.855	-6.7771956935303e-09
7.85527777777778	0.824155403072471
8.855	0.824155403072471
8.85527777777778	1.68639270186526
9.855	1.68639270186526
9.85527777777778	2.75245688003363
10.855	2.75245688003363
10.8552777777778	3.99534594378751
11.855	3.99534594378751
11.8552777777778	4.48279258999781
12.855	4.48279258999781
12.8552777777778	5.10550283226183
13.855	5.10550283226183
13.8552777777778	6.2053864651029
14.855	6.2053864651029
14.8552777777778	6.70501098697417
15.855	6.70501098697417
15.8552777777778	6.77766362643215
16.855	6.77766362643215
16.8552777777778	7.56942497194866
17.855	7.56942497194866
17.8552777777778	6.58565744511788
18.8552777777778	6.58565744511788


==> img/causal-time-resolved/causal-time-resolved-22-P--hvac-Dyn.tsv <==
4.85527777777778	0
8.04611111111111	0
8.06333333333333	1.16206491902898
8.07305555555556	0
8.08861111111111	1.67456452213192
8.09777777777778	0
8.11333333333333	0.663936857938509
8.11694444444445	0
8.13	0.0723331862932035
8.13055555555556	0
8.25555555555556	0
8.25916666666667	0.489940798296594
8.26666666666667	0
8.285	0.07425134218526
8.28555555555556	0
8.30055555555556	0
8.30138888888889	0.0183964131987757
8.30166666666667	0
8.31444444444444	0
8.31916666666667	0.122548237738776
8.32	0
8.32972222222222	0
8.33583333333333	0.232356434144148
8.3375	0
8.3475	0.00175207874288574
8.35138888888889	0.132054459801338
8.3525	0
8.36583333333333	0.000593204794480329
8.37305555555556	0.103723032424114
8.37388888888889	0
8.43361111111111	0
8.44527777777778	0.0921381288470613
8.44583333333333	0
8.46277777777778	0
8.48361111111111	0.201927140194279
8.485	0
8.49888888888889	0.120463243323595
8.49972222222222	0
8.51222222222222	0
8.51833333333333	0.243460792527344
8.52	0
8.53222222222222	0
8.54722222222222	0.468728366178947
8.55027777777778	0
8.55972222222222	0
8.57416666666667	0.385398007539113
8.57666666666667	0
8.59583333333333	0.295701751079019
8.59805555555556	0
8.91388888888889	0
8.92722222222222	0.221426080731664
8.93555555555556	0
8.95	0.479940090505394
8.955	0.504129128566767
8.97083333333333	0.483771001247359
8.98805555555556	0.513277491361503
8.99138888888889	0.163962560090535
9.00722222222222	0.379981010282059
9.01027777777778	0.0809219055816257
9.03694444444444	0.297755633709095
9.04	0
9.05722222222222	0.410204082942982
9.0625	0
9.07361111111111	0.451582619974378
9.07694444444445	0.154916278363668
9.09583333333333	0.717794359748407
9.10694444444444	0.696851127778825
9.11222222222222	0.151351934092563
9.12972222222222	0.722012091789708
9.13444444444444	0.254071443142184
9.155	0.961620171716145
9.16416666666667	0.487836437044294
9.17305555555556	0.796130195237524
9.18972222222222	0.412066888451999
9.20388888888889	0.627818512378724
9.20694444444445	0.327191917905807
9.22444444444444	0.492079489768084
9.23111111111111	0.51061672899262
9.24194444444445	0.507120667793348
9.24444444444444	0.25025057816692
9.25888888888889	0.594940231393341
9.26333333333334	0.200372557685959
9.275	0.805552267139046
9.27722222222222	0.621601517339318
9.29305555555556	0.829618275831145
9.29666666666667	0.476934227032295
9.31194444444445	1.08515453245122
9.315	0.803289478308628
9.32916666666667	0.973515522587405
9.34444444444444	1.00369970304721
9.35333333333334	0.350467300969502
9.37138888888889	0.907409760916781
9.37666666666667	0.919908838742714
9.39555555555556	0.880166199596527
9.39861111111111	0.613082406405802
9.42361111111111	0.875722791744
9.44083333333333	0.16871978126284
9.45694444444445	0.389660095911356
9.46027777777778	0.153370264660186
9.48027777777778	0.435486010333957
9.48666666666667	0
9.54027777777778	0.000119172965938219
9.55361111111111	0.548234402109678
9.56277777777778	0.276703963233881
9.57722222222222	0.837313280733163
9.58194444444445	0.576441124075615
9.61194444444445	1.79790195684208
9.61583333333333	1.5481700243979
9.64416666666667	1.76631783996474
9.64944444444444	1.46718253223641
9.67861111111111	2.21250400964646
9.68416666666667	2.24684913139591
9.69333333333334	2.23083147271385
9.69833333333333	1.9699807076516
9.71944444444444	2.38102329061115
9.7325	1.84701873727769
9.75861111111111	1.51589218843566
9.775	1.80405645670387
9.80416666666667	1.47827765144534
9.81694444444445	1.89173987733963
9.83416666666667	1.76534504462222
9.85472222222222	2.20087751417514
9.85944444444445	2.07303820294639
9.86611111111111	2.13020940935548
9.87583333333333	2.1144085305204
9.88638888888889	2.1273667895094
9.88888888888889	2.07247894804122
9.89777777777778	2.05040946534677
9.90555555555556	2.05851991688647
9.94666666666667	1.55203604020035
9.96	1.64339766847043
9.99361111111111	1.25707785573035
10.0191666666667	1.13666328113687
10.0444444444444	1.26117743577929
10.0666666666667	1.17503937854854
10.1116666666667	1.23546514223171
10.1188888888889	1.18870674041302
10.1319444444444	1.51729770451024
10.1508333333333	1.69052009463449
10.1602777777778	1.70428908351915
10.1661111111111	1.6670092814388
10.1841666666667	2.16965495124009
10.2225	1.7748820078298
10.2275	1.75564638812093
10.2372222222222	1.76247194619561
10.2683333333333	1.17377743350044
10.2827777777778	1.21124664094223
10.2908333333333	1.20630173224396
10.305	1.43920225199752
10.3113888888889	1.45229235001044
10.3202777777778	1.43878056724241
10.3394444444444	1.50368230030877
10.3544444444444	1.81043670164604
10.3658333333333	1.68098168315912
10.3711111111111	1.66424778258665
10.3775	1.67232497943356
10.3963888888889	1.83156192624732
10.4383333333333	1.8967742592701
10.4555555555556	1.9814830917398
10.4877777777778	2.0389689900362
10.5	2.11498561273967
10.5355555555556	2.14233688590924
10.5397222222222	2.19183607762357
10.5555555555556	2.16555841073927
10.5586111111111	2.2007193368922
10.57	2.184990520113
10.5897222222222	2.44356066625756
10.6102777777778	2.41582318082926
10.6158333333333	2.47979423291977
10.635	2.49172020291343
10.6383333333333	2.53320732486633
10.6605555555556	2.44893615049408
10.6805555555556	2.66003914610645
10.7247222222222	2.31982709523843
10.745	2.33330562934275
10.7663888888889	2.60976950537984
10.7969444444444	2.448859308027
10.8030555555556	2.51888439699406
10.8169444444444	2.35709795733762
10.8291666666667	2.4601107470001
10.8497222222222	2.48662133450121
10.8580555555556	2.61333458554301
10.8658333333333	2.54143793626823
10.8680555555556	2.56873433470728
10.8838888888889	2.50607107043388
10.8925	2.59395227937912
10.8983333333333	2.57300552248568
10.9208333333333	2.59972967958641
10.925	2.7058736215698
10.9466666666667	2.62154423873259
10.9533333333333	2.79947470144601
10.9713888888889	2.25600408151059
10.9894444444444	2.62790757717771
11	2.63935159756997
11.0138888888889	2.61380927856572
11.0433333333333	2.6050782403763
11.0622222222222	1.90209739548065
11.1208333333333	2.6931258637553
11.1361111111111	2.56670850130977
11.1427777777778	2.55621932402134
11.1588888888889	2.56384203326397
11.1827777777778	3.51723981269009
11.1872222222222	3.55173631385006
11.1941666666667	3.52883603110998
11.1994444444444	3.62019782896713
11.2125	3.51826962885693
11.2283333333333	3.53799435337039
11.2466666666667	4.00582213307237
11.2602777777778	3.23640246696892
11.2625	3.31569707129518
11.2744444444444	3.0980160010961
11.2777777777778	3.27260663584251
11.2938888888889	3.08980983832485
11.2963888888889	3.23261383386642
11.3102777777778	3.0218884971969
11.3166666666667	3.00413514399707
11.3263888888889	3.02876172745669
11.3491666666667	4.10112539288173
11.3588888888889	3.96352413494505
11.3658333333333	4.25529143126517
11.3763888888889	4.14220360001164
11.3836111111111	4.48706186790617
11.4069444444444	4.00731672820957
11.4213888888889	4.44982007321121
11.4363888888889	3.7282725463355
11.4458333333333	4.17486321546725
11.4572222222222	3.24737524204729
11.4738888888889	2.94705582653736
11.4802777777778	3.25603615832213
11.4927777777778	3.09287442524057
11.4963888888889	3.28319968780118
11.5072222222222	3.05480139097205
11.5105555555556	3.2316850888043
11.5261111111111	2.7719974607614
11.5347222222222	3.06736393958112
11.5536111111111	2.60922494242196
11.5597222222222	2.80400454903993
11.5738888888889	2.62662278751605
11.5863888888889	2.60601355760873
11.5891666666667	2.83978050518462
11.6063888888889	2.53974016785641
11.6144444444444	2.73509458480602
11.6291666666667	2.60312331954746
11.6405555555556	2.59016842819893
11.6455555555556	3.04192236844842
11.6583333333333	2.91082060587152
11.6616666666667	3.19646767942312
11.6763888888889	2.93548509378728
11.6827777777778	3.34460736268609
11.7030555555556	3.25977357532925
11.72	3.27379128983294
11.7241666666667	3.67359102073307
11.74	2.927182823195
11.7472222222222	3.27311553576086
11.7577777777778	2.79113286708452
11.7602777777778	2.99495133026576
11.7758333333333	2.67113221112151
11.7819444444444	2.656016046372
11.7938888888889	2.67536508751733
11.7997222222222	3.22091118557737
11.8191666666667	2.65874369550506
11.8244444444444	2.64778296746776
11.8336111111111	2.67443753673491
11.8358333333333	2.91264323916548
11.8533333333333	2.65399139579387
11.86	2.63112975773763
11.8716666666667	2.64769140881895
11.875	2.99335382093508
11.8969444444444	2.58929142342958
11.9	2.91194634401003
11.9058333333333	2.93233342218181
11.9213888888889	2.84166597416344
11.9236111111111	3.07371867109499
11.9358333333333	2.84307220927232
11.9388888888889	3.13517657068407
11.955	2.9800757537174
11.9575	3.23873793183987
11.9761111111111	2.85820092133999
11.9802777777778	3.07083266466792
11.9958333333333	2.90076098156792
11.9980555555556	3.14124002838964
12.0144444444444	2.85991980176896
12.0211111111111	2.83551912262624
12.0330555555556	2.85846404035295
12.0366666666667	3.63604968765593
12.0369444444444	3.03652178340328
12.0561111111111	3.16645588654998
12.0586111111111	3.88797216641493
12.0588888888889	3.28887340187009
12.0780555555556	3.22927159270947
12.0977777777778	3.25271944529027
12.1019444444444	4.06854530037624
12.1127777777778	3.23697160683914
12.1202777777778	3.94451045319391
12.1205555555556	3.34552960674404
12.1377777777778	3.31198875910433
12.1488888888889	3.31547549260521
12.1652777777778	4.44348301472332
12.1755555555556	3.50304145586318
12.1791666666667	4.23829964677011
12.1897222222222	3.5015075808827
12.1947222222222	4.35542893159018
12.195	3.75602388114089
12.2133333333333	3.31677346374198
12.2258333333333	3.33347127839896
12.2313888888889	4.26851896709051
12.2316666666667	3.6771108797337
12.2452777777778	3.62387682823575
12.2488888888889	4.41685225260171
12.2491666666667	3.81891723675056
12.2605555555556	3.79245269247778
12.2638888888889	4.57888608735164
12.2772222222222	3.64190313924648
12.2830555555556	4.45892143341535
12.2833333333333	3.86190829632516
12.2972222222222	3.76998515666892
12.3016666666667	4.62855289384967
12.3019444444444	4.03120832802333
12.3155555555556	3.74005391401387
12.3213888888889	3.70060831887831
12.3294444444444	3.70560724552794
12.3325	4.51454702558008
12.3480555555556	4.95096913680884
12.3622222222222	3.66543850628083
12.3661111111111	4.46823393623969
12.3663888888889	3.87104223658911
12.3797222222222	3.62508418487462
12.3863888888889	3.58998114251537
12.3966666666667	3.58961827273544
12.4013888888889	4.48051720121287
12.4125	3.66595980678809
12.4261111111111	3.55996258520762
12.4291666666667	4.34755275720985
12.4294444444444	3.75196036584402
12.4386111111111	3.56043765550087
12.4411111111111	4.27052147085806
12.4413888888889	3.67113312026565
12.4566666666667	3.50867435223553
12.4602777777778	4.31147033197134
12.4605555555556	3.71414290093418
12.4813888888889	3.3070598586553
12.4958333333333	4.2801175562094
12.4961111111111	3.67705134744842
12.5038888888889	4.20962903988829
12.5041666666667	3.60634957436468
12.5069444444444	4.28410771894174
12.5072222222222	3.6796515298513
12.5241666666667	3.30547823160917
12.5333333333333	3.30091178073314
12.5380555555556	4.18103988684425
12.5383333333333	3.58336626435746
12.5547222222222	3.27728799148997
12.5622222222222	3.24583063907429
12.5783333333333	3.26589533987023
12.5811111111111	4.0360259825169
12.5902777777778	3.34475206869959
12.5966666666667	4.24236079993733
12.5969444444444	3.6407235251745
12.6119444444444	3.5047588187785
12.6155555555556	4.30747458861827
12.6241666666667	3.5491809897674
12.6355555555556	3.43423730246509
12.6602777777778	3.46217038710554
12.6627777777778	4.22179895216555
12.6630555555556	3.62727283179145
12.6733333333333	3.55410410831573
12.6794444444444	4.45774211932707
12.6808333333333	3.82770000854409
12.6897222222222	3.92807105291196
12.7061111111111	3.90131502007588
12.7144444444444	4.85548320095045
12.7147222222222	4.25282932269894
12.7211111111111	4.2646272662306
12.7363888888889	4.1952810050644
12.7436111111111	5.13350978331609
12.7438888888889	4.53086272523924
12.7625	3.86549077665674
12.7677777777778	4.62131114821274
12.7680555555556	4.02396221770436
12.7805555555556	3.96218337630223
12.7836111111111	4.70338983683231
12.7966666666667	3.77018053464198
12.8022222222222	4.43271032009302
12.8025	3.83345400465192
12.8216666666667	3.63938604355077
12.8263888888889	4.4516876408214
12.8266666666667	3.85041937748614
12.8416666666667	3.72894854844814
12.8438888888889	4.43547134038908
12.8519444444444	3.70393769636049
12.8522222222222	4.31219728671719
12.8563888888889	3.87066222267639
12.8666666666667	3.98552271430938
12.8719444444444	4.86815719385241
12.8886111111111	3.56449339202329
12.8925	3.54188116946554
12.8975	3.55672868587071
12.9008333333333	4.38991594536976
12.9011111111111	3.79652995371815
12.9158333333333	3.73110572789676
12.92	4.59302081054077
12.9327777777778	3.63033606411715
12.9380555555556	4.36452327872078
12.9383333333333	3.77197541211956
12.9519444444444	3.71114980355893
12.9544444444444	4.49915559472666
12.9658333333333	3.6928252761551
12.9688888888889	4.50719883469017
12.98	3.63875126671001
12.9836111111111	4.50091619654436
12.9994444444444	3.36449116735243
13.0022222222222	4.19126513012082
13.0025	3.60243532558734
13.0138888888889	3.56549087495127
13.0161111111111	4.35108854678481
13.0163888888889	3.76305640675965
13.0286111111111	3.53762546276779
13.0380555555556	3.48269534086943
13.0602777777778	3.52753644273307
13.0627777777778	4.34582443165574
13.0630555555556	3.75817032796424
13.0758333333333	3.59257265250919
13.0822222222222	4.65489796287442
13.0827777777778	4.05052116079089
13.0877777777778	4.08842354414743
13.0958333333333	4.04946511330103
13.1	4.96261544318347
13.1002777777778	4.36979439586196
13.1163888888889	4.2584213329946
13.1194444444444	5.09364458223476
13.1197222222222	4.5027533380519
13.1341666666667	4.27764976298188
13.1477777777778	4.24693667754633
13.1538888888889	5.32373086112105
13.1716666666667	3.91600580795037
13.1791666666667	4.83629027435535
13.1794444444444	4.24579956504717
13.1958333333333	3.84252517072917
13.2	4.75307106973897
13.2055555555556	3.82879318373586
13.2113888888889	4.31504941866503
13.2230555555556	3.3943183607181
13.2302777777778	3.35265813995688
13.2575	3.36622721566963
13.2672222222222	4.34181581747617
13.2783333333333	3.42821480136623
13.2861111111111	4.13304645818999
13.2863888888889	3.54189727933397
13.3011111111111	3.36571520623887
13.3163888888889	3.33774585862787
13.3186111111111	4.11176746925963
13.3188888888889	3.52187825839808
13.3302777777778	3.4469005172789
13.3330555555556	4.23856168648996
13.3333333333333	3.64564722237279
13.3491666666667	3.57034377738766
13.3519444444444	4.37106439727947
13.3522222222222	3.77895966719424
13.3641666666667	4.01460971073682
13.3669444444444	4.82350575094314
13.3672222222222	4.23146460389849
13.3841666666667	4.05367134344112
13.3875	4.88311194209155
13.3877777777778	4.2897064066474
13.4094444444444	3.8566699263488
13.4177777777778	4.6530558050223
13.4180555555556	4.06238446354623
13.4338888888889	3.83615765283272
13.4372222222222	4.66412134647151
13.4375	4.07061081442391
13.4508333333333	3.84590954593937
13.4608333333333	3.88637542999215
13.4630555555556	4.65796901432877
13.4633333333333	4.06752987292361
13.4791666666667	3.8660624775797
13.4947222222222	3.83339585895735
13.4977777777778	4.65685078456532
13.4980555555556	4.06442781029261
13.5188888888889	3.75050279235167
13.5208333333333	4.49660403043056
13.5211111111111	3.90646512846187
13.5333333333333	3.81407996830311
13.5761111111111	3.88784191888787
13.5794444444444	4.7710046527341
13.5930555555556	3.80047101483318
13.5961111111111	4.63129479002842
13.5963888888889	4.04080720446566
13.6005555555556	4.0553833785341
13.6066666666667	4.04129550005203
13.6088888888889	4.82876090110942
13.6091666666667	4.24094868156918
13.6213888888889	4.12484927474551
13.6236111111111	4.90993195601129
13.6238888888889	4.32217797345472
13.6427777777778	4.17997842339081
13.6458333333333	5.06792255831675
13.6461111111111	4.48185391365032
13.6608333333333	4.31336700863613
13.6641666666667	5.21803654214719
13.6644444444444	4.63109472994787
13.6808333333333	4.40040594811112
13.6872222222222	4.37040779907929
13.6963888888889	4.37228584527431
13.7008333333333	5.38930931059331
13.7102777777778	4.7216533324534
13.7133333333333	5.55614922023734
13.7247222222222	4.5226122858616
13.7269444444444	5.27640539780942
13.7388888888889	4.45830844770324
13.7438888888889	5.46054258430301
13.7441666666667	4.86836769077282
13.7502777777778	4.90723113540622
13.7777777777778	4.77558950986278
13.7811111111111	5.65620498638418
13.7813888888889	5.06652971242187
13.7963888888889	4.95763316659052
13.8005555555556	5.86794348432467
13.8008333333333	5.27492358866812
13.8119444444444	5.23688997871484
13.8155555555556	6.09300201143574
13.8158333333333	5.49951603415046
13.8302777777778	5.34978265043782
13.835	6.28084017832565
13.8447222222222	5.46564664289046
13.8541666666667	6.32783878834877
13.8544444444444	5.73426687567915
13.8677777777778	5.36878930538373
13.8811111111111	5.31743955854052
13.8866666666667	6.39337353697412
13.895	5.18300341220158
13.8969444444444	5.84705564644452
13.8983333333333	5.18109198149083
13.9158333333333	4.7896402483792
13.9211111111111	5.88772886063342
13.9213888888889	5.29837204322495
13.9402777777778	4.73278693195125
13.9430555555556	5.59103932368383
13.9483333333333	4.68586052606833
13.9536111111111	5.26710113450211
13.9686111111111	3.99562839854528
13.9708333333333	4.80897357860558
13.9711111111111	4.22567549801758
13.99	4.03892655360957
14.0088888888889	5.70808061098904
14.0258333333333	5.70367165422943
14.0433333333333	5.77213699449825
14.0633333333333	4.03509313385539
14.0655555555556	4.89549340558582
14.0658333333333	4.31793789889991
14.0811111111111	4.11677601948585
14.0844444444444	5.07793681123912
14.0938888888889	4.29982079224918
14.0980555555556	5.29133753024425
14.1108333333333	4.36061093662029
14.1161111111111	5.15063171280403
14.1163888888889	4.57002273208179
14.1319444444444	4.45518175244523
14.1438888888889	4.4469633114885
14.1491666666667	5.65535593436492
14.1594444444444	4.86683699007477
14.1661111111111	6.07445601279808
14.1663888888889	5.48294328121071
14.1813888888889	5.05895229530782
14.1877777777778	5.00913102830092
14.1966666666667	5.02702591771375
14.2030555555556	6.36949676027261
14.2033333333333	5.78296952419554
14.2233333333333	5.24580059604309
14.2283333333333	6.42753527456334
14.2455555555556	4.66207171149482
14.2525	6.0360545082895
14.2633333333333	5.13876290594298
14.2675	5.95311081091784
14.2677777777778	5.37171593212225
14.285	5.10426766224655
14.2886111111111	6.14544934058469
14.3072222222222	4.64593235472564
14.3102777777778	5.62516406709556
14.3105555555556	5.0482942336453
14.3227777777778	4.7139376859927
14.3252777777778	5.59544021523165
14.3338888888889	4.90973325903787
14.3408333333333	6.1103585593059
14.3577777777778	4.92584851170545
14.3691666666667	5.95302522155442
14.3694444444444	5.37577301992456
14.39	5.16081867904046
14.3938888888889	6.24068170755368
14.3941666666667	5.66112285716288
14.4177777777778	5.02414488782759
14.4225	6.22549285669383
14.4361111111111	5.27142476992397
14.4391666666667	6.2052051778657
14.4394444444444	5.62426225632315
14.4530555555556	5.28645752760465
14.4552777777778	6.14050214584202
14.4663888888889	5.27545343773585
14.47	6.28088333001504
14.4802777777778	5.43640359362004
14.4852777777778	6.56312042357465
14.5	5.41325191946294
14.505	6.56074116853732
14.5119444444444	5.51974000588698
14.5286111111111	5.05246284598301
14.5344444444444	6.14440159721963
14.5347222222222	5.56541721675841
14.5519444444444	5.20506857834425
14.5675	5.13621971558601
14.5697222222222	5.99781877367006
14.57	5.41981848898967
14.6008333333333	5.1379345677496
14.6030555555556	5.986478912723
14.6133333333333	5.23081544082247
14.6166666666667	6.14540003333124
14.6291666666667	5.12034125949778
14.6322222222222	5.99727175056558
14.6325	5.4111000973253
14.6480555555556	5.31173084869538
14.6516666666667	6.26900935761686
14.6638888888889	5.29184766863313
14.6727777777778	5.18727517002016
14.6947222222222	5.2233511424076
14.6977777777778	6.15186536642103
14.71	4.95307992903503
14.7177777777778	4.80616169914918
14.7225	5.91698677293149
14.7319444444444	4.72156435760919
14.7355555555556	5.57643807627326
14.7408333333333	4.60853316505533
14.7563888888889	4.13267966550081
14.77	4.1760732334354
14.7880555555556	5.97454877363353
14.8097222222222	3.9520993951619
14.8227777777778	5.30335327815439
14.8377777777778	4.20063782068277
14.8419444444444	5.23778915433615
14.8422222222222	4.65388276792281
14.8469444444444	4.71543633401483
14.8536111111111	4.69919367653631
14.8561111111111	5.57888132796704
14.8563888888889	4.99866980733989
14.8752777777778	4.69233528575919
14.8783333333333	5.64585911603812
14.8786111111111	5.06598358295061
14.9030555555556	4.56944266167083
14.9058333333333	5.50405839187135
14.9061111111111	4.92577068600219
14.9261111111111	4.59463828199399
14.93	5.63823349381504
14.9302777777778	5.05625858025308
14.9530555555556	4.39029850781366
14.9713888888889	4.41492782997351
14.9738888888889	5.30582624632098
14.9741666666667	4.72669570069224
15.0016666666667	4.26325784891818
15.0119444444444	5.35017655708959
15.0122222222222	4.76734307035973
15.0313888888889	4.51250755068184
15.0383333333333	4.48488661393906
15.0491666666667	4.49098801694456
15.0533333333333	5.55718571003821
15.0536111111111	4.97363021732102
15.0686111111111	4.71483618457132
15.0744444444444	5.87495344398064
15.0825	4.92796317289535
15.0883333333333	5.73018592449763
15.1030555555556	4.62655995158703
15.105	5.41806976715799
15.1052777777778	4.83611907100788
15.1188888888889	4.51899210531202
15.1236111111111	5.60039928548553
15.1238888888889	5.01411163240324
15.1380555555556	4.92689721112884
15.1411111111111	5.82972825325836
15.1413888888889	5.24511688230962
15.1591666666667	5.03510150501271
15.1666666666667	5.00925265395741
15.1730555555556	5.03030183438415
15.1825	6.52819444528084
15.1827777777778	5.93215317795523
15.1955555555556	5.72470931163274
15.1980555555556	6.56611952219148
15.2083333333333	5.66366884278997
15.2113888888889	6.56051729440867
15.2213888888889	5.84489109427735
15.2258333333333	6.91454589319762
15.2261111111111	6.32978420471272
15.2394444444444	5.81575652039574
15.2522222222222	5.73889620206156
15.2563888888889	6.87732653829501
15.2566666666667	6.29862647199253
15.2694444444444	6.07802989257569
15.2741666666667	7.20706694359696
15.2830555555556	6.11713582001419
15.2866666666667	6.86179371636891
15.3002777777778	5.90949101621291
15.305	7.1166325458178
15.3169444444444	6.07593668156079
15.3230555555556	7.36496792321533
15.3238888888889	6.75028431939351
15.3316666666667	6.84824291084086
15.355	6.7573803938476
15.3761111111111	8.77561643423293
15.3919444444444	8.74974633119812
15.4016666666667	6.54552098656789
15.405	7.35586678885353
15.4180555555556	5.96676639659217
15.4291666666667	7.17568214504107
15.4469444444444	5.66948718804304
15.4558333333333	5.5631812007767
15.4586111111111	6.55777777041703
15.4677777777778	5.6913707629844
15.4705555555556	6.59277398844678
15.4830555555556	5.18855596183014
15.4897222222222	5.98177058281612
15.49	5.40712663861067
15.5105555555556	4.98150260058208
15.5247222222222	6.82862233169631
15.5336111111111	5.32973058367709
15.5525	4.64056263268204
15.5611111111111	5.59563758609829
15.5613888888889	5.02271822634706
15.5758333333333	4.7999180343426
15.58	5.82041729972584
15.5886111111111	5.19852616890279
15.5922222222222	6.20000581284582
15.5925	5.61745178276401
15.6066666666667	5.27669087229447
15.6111111111111	6.37139202208577
15.6113888888889	5.78819222635115
15.6238888888889	5.57964919822697
15.6372222222222	5.48348144535144
15.6405555555556	6.49369408339394
15.65	5.75921972196875
15.6580555555556	7.09199060088194
15.6752777777778	5.7072302457273
15.6808333333333	5.66290186648038
15.69	5.68138381938821
15.6977777777778	7.1359140682853
15.705	6.10295755932995
15.7180555555556	6.13899871709821
15.7252777777778	7.5342142211485
15.7383333333333	5.42614481763544
15.7422222222222	6.33254988321314
15.7544444444444	5.42248610495343
15.7597222222222	6.58465479518308
15.7716666666667	5.07738972142505
15.7791666666667	5.86166934378205
15.8002777777778	4.48892352879673
15.8047222222222	5.50950435328205
15.8175	4.58710008077709
15.8202777777778	5.4549309737603
15.8288888888889	4.6624312539791
15.8313888888889	5.49266290315023
15.8405555555556	4.61560783556762
15.8452777777778	5.65294187893308
15.8619444444444	4.51217796376753
15.87	5.33898793351689
15.8702777777778	4.76140797759199
15.8891666666667	4.59746619113654
15.8933333333333	5.67997532230721
15.905	4.6342306431277
15.9138888888889	5.49847758513202
15.9261111111111	4.66834534883653
15.9313888888889	5.8408261786748
15.9441666666667	4.77227362596988
15.9472222222222	5.69610286728539
15.9583333333333	4.93932632251834
15.9625	6.02251050662679
15.98	4.79704074781913
15.9822222222222	5.66896921396642
15.9825	5.09357300654115
15.9925	4.91522166643178
16.0061111111111	4.87194583028677
16.0108333333333	6.09073014682403
16.0244444444444	5.15367590651379
16.0347222222222	5.0451732458964
16.0586111111111	5.08328917710191
16.0636111111111	6.3212166424302
16.0727777777778	5.34862970452472
16.0819444444444	6.70765531023203
16.0991666666667	5.14112012127011
16.1044444444444	5.10035186085826
16.1130555555556	5.12934321132659
16.1163888888889	6.17997911000973
16.1277777777778	5.30252948573082
16.1380555555556	5.14499287691265
16.1438888888889	5.13062680239178
16.1555555555556	5.14371553615114
16.1611111111111	6.43044591458616
16.1758333333333	4.87971611342583
16.1822222222222	5.93751678251736
16.1925	4.78529093789148
16.1961111111111	5.73374323077919
16.1963888888889	5.14926482092779
16.2191666666667	4.48575198718947
16.2325	4.50562998941786
16.2475	6.35475934796536
16.2525	6.40088568891202
16.2697222222222	6.35163934077418
16.3127777777778	6.41926977238806
16.3202777777778	4.93479580443707
16.3344444444444	4.44056526248815
16.3452777777778	4.49033168489782
16.3505555555556	5.77511861203899
16.3508333333333	5.19337421901576
16.3658333333333	4.8886765424836
16.3722222222222	6.1640123547694
16.3725	5.57586974318492
16.3769444444444	5.60206356560631
16.3836111111111	5.52282272507567
16.3866666666667	6.45163596830528
16.4036111111111	5.24136613795043
16.415	6.40716617347157
16.4152777777778	5.81985783129624
16.4344444444444	5.56603465264532
16.4372222222222	6.49465754471435
16.4513888888889	5.44543367088727
16.4566666666667	6.60470432495281
16.4680555555556	5.40700829827009
16.4847222222222	5.09710585823367
16.4961111111111	6.09675353528581
16.4963888888889	5.51836265174042
16.5111111111111	5.20948824743153
16.5166666666667	5.16836890684768
16.5555555555556	5.2906580295512
16.5586111111111	6.30239434438127
16.5697222222222	5.42552471225605
16.5794444444444	5.27935377753143
16.5944444444444	5.31944582236643
16.6005555555556	6.77417400201728
16.6091666666667	5.72854390190036
16.6266666666667	5.37096839746322
16.6308333333333	6.53438868824182
16.6311111111111	5.96398581611929
16.6458333333333	5.74269361872475
16.6491666666667	6.81840795500895
16.6608333333333	5.73647695579334
16.6636111111111	6.70465548664782
16.6638888888889	6.1317397900884
16.6763888888889	5.91330150243529
16.6794444444444	6.96914196861538
16.6797222222222	6.39889773467286
16.7005555555556	5.99419751964335
16.7047222222222	7.24361788479534
16.705	6.67196001570758
16.7233333333333	6.22387766301709
16.7272222222222	7.40210294155474
16.7275	6.83482433206795
16.7544444444444	6.38523077408912
16.7583333333333	7.58897992215298
16.7747222222222	6.19279352395702
16.7769444444444	7.06838856467558
16.7772222222222	6.49489616159759
16.7911111111111	6.16327949338594
16.7938888888889	7.17072062360119
16.8041666666667	6.19918715168996
16.8088888888889	7.38745666754725
16.825	5.94222496516985
16.8325	5.83635982986045
16.8511111111111	5.84417947570883
16.8538888888889	6.85467426569303
16.8727777777778	5.63564232564649
16.8755555555556	6.61075918065765
16.8758333333333	6.03753184875711
16.8925	5.71052610621087
16.8955555555556	6.72559567108247
16.8958333333333	6.15126127497006
16.9122222222222	5.86159144830943
16.9197222222222	7.3372034244604
16.9388888888889	5.81630305455504
16.9444444444444	7.05023646636315
16.9472222222222	6.34379034627681
16.9602777777778	5.99997498580163
16.9752777777778	5.9194117238829
16.99	7.64220083147478
17.0019444444444	5.88727379045513
17.0047222222222	6.72275153905711
17.005	6.13626870590895
17.025	5.6723108882112
17.0294444444444	6.86137895227173
17.0413888888889	5.74918828783293
17.05	5.57553635123752
17.0533333333333	6.62020250470546
17.0625	5.70741133263244
17.0655555555556	6.63593045175
17.075	5.39964990081662
17.0819444444444	5.16754593037689
17.0855555555556	6.25601033327035
17.1063888888889	4.5199673650149
17.1186111111111	6.46967085937142
17.1213888888889	5.61100938580889
17.1272222222222	6.33308069286321
17.135	5.27506991709294
17.1383333333333	6.09049529563709
17.1577777777778	4.56647788897675
17.1694444444444	6.21890018886555
17.1775	5.05027181014991
17.18	5.88748718405213
17.1833333333333	5.11166782386858
17.2005555555556	4.61945605401431
17.2113888888889	6.5231126447241
17.2216666666667	5.25591690582991
17.2436111111111	5.7912432255253
17.2469444444444	6.89866223425362
17.2622222222222	5.86367207864798
17.2663888888889	7.02753151481546
17.2752777777778	6.20021428628352
17.2788888888889	7.24842489434924
17.2791666666667	6.67988914627219
17.2955555555556	6.36954305750646
17.3002777777778	7.6249082025117
17.3005555555556	7.04966334944735
17.3225	6.38059458776803
17.3252777777778	7.39275667079068
17.335	6.76419300282328
17.3508333333333	8.68853712535267
17.3644444444444	7.70493573477015
17.3730555555556	7.57645464382074
17.3886111111111	7.61296154468212
17.4038888888889	9.66726306719626
17.4183333333333	7.71631181502983
17.4266666666667	9.32159987451947
17.4502777777778	7.39492707424127
17.4575	8.61409374114924
17.4577777777778	8.04334797996151
17.47	7.90574289633974
17.4758333333333	9.24450606165756
17.4941666666667	7.45363507850653
17.4991666666667	8.52937463118107
17.4994444444444	7.95889838621344
17.5211111111111	7.22892794310302
17.5258333333333	8.54422431643568
17.5372222222222	7.13976096474561
17.5405555555556	8.12326144062612
17.5491666666667	7.12017696163435
17.5541666666667	8.34022247096873
17.565	7.11367989414832
17.5688888888889	8.19362393527087
17.5866666666667	6.01845847563721
17.5913888888889	5.97082775907129
17.5980555555556	5.99870426379086
17.6005555555556	7.02542558867241
17.6163888888889	5.93493466918503
17.6205555555556	7.16319365791684
17.6352777777778	5.73717747169203
17.6491666666667	5.61214398134297
17.6519444444444	6.68996309388571
17.6661111111111	5.70542399773912
17.6708333333333	7.00582723241059
17.6822222222222	5.82351119926362
17.6858333333333	6.90063357638592
17.7044444444444	5.32919047757349
17.7091666666667	6.68490506591074
17.7277777777778	5.31563805126765
17.7363888888889	6.13096279421363
17.7366666666667	5.56863127167795
17.7561111111111	5.27046848860893
17.7716666666667	5.23004171212185
17.7744444444444	6.2813289099047
17.7747222222222	5.714922261624
17.8016666666667	5.15069058285719
17.8263888888889	5.1743134238085
17.8305555555556	6.42477397869992
17.8447222222222	5.32477019887136
17.8477777777778	6.34079515529375
17.8480555555556	5.76774889509516
17.8661111111111	5.45889600294997
17.87	6.65094094519796
17.8702777777778	6.07911130731775
17.8916666666667	5.38600758709819
17.8966666666667	5.36368770777118
17.9041666666667	5.37409301910915
17.9063888888889	6.32613955706149
17.9066666666667	5.76037935851788
17.9225	5.43298561353905
17.9258333333333	6.5198447773069
17.9413888888889	5.19110670164582
17.9488888888889	6.14505426233958
17.9597222222222	4.99387963728252
17.9633333333333	6.05181948974312
17.9822222222222	4.65770388100848
17.9872222222222	4.62873646169073
17.9944444444444	4.63638614190823
18.0005555555556	6.07923687796893
18.0147222222222	4.75789679378146
18.0172222222222	5.67957311048867
18.0288888888889	4.72903912658049
18.0441666666667	4.61171286245323
18.0466666666667	5.60432723585528
18.0469444444444	5.03731467474313
18.0633333333333	4.66396820556482
18.0663888888889	5.70631322061894
18.0666666666667	5.13498409647919
18.0908333333333	4.70933497554702
18.0936111111111	5.74009167655203
18.0938888888889	5.17171083389293
18.1083333333333	5.02551992868179
18.1136111111111	6.35934114002138
18.1286111111111	5.37431291230401
18.1327777777778	6.53352852391289
18.1330555555556	5.97594060680534
18.1377777777778	6.05609838674178
18.1444444444444	6.02613986559989
18.1463888888889	6.88788771583251
18.1466666666667	6.31637236306966
18.1630555555556	5.89207879062808
18.1663888888889	6.96976413795448
18.1666666666667	6.39221949277892
18.1866666666667	5.69347547524744
18.1891666666667	6.66549937932368
18.2025	5.78747590794944
18.2072222222222	7.03332541668984
18.2208333333333	5.76628878454576
18.2263888888889	6.66370383705115
18.2266666666667	6.09161037698675
18.2513888888889	5.48165424743669
18.2588888888889	7.13436820071087
18.2625	6.30559695389066
18.2647222222222	7.05182633566905
18.2808333333333	5.7077387285444
18.2830555555556	6.62395408395904
18.2833333333333	6.05470254611321
18.2980555555556	5.69653847744014
18.3125	5.63058396644773
18.3158333333333	6.74690656452777
18.3269444444444	5.81225177071377
18.3305555555556	6.86750825444024
18.3458333333333	5.67203633300699
18.3536111111111	5.59303999588902
18.3805555555556	5.61251237315948
18.3958333333333	5.53941115534737
18.4005555555556	6.83841484986993
18.4116666666667	5.59069642655076
18.4158333333333	6.66358753566721
18.4269444444444	5.45816098338942
18.43	6.34373043969302
18.4302777777778	5.7688616207286
18.4494444444444	5.33232756254228
18.4538888888889	6.59491383213854
18.4694444444444	5.44885723549662
18.4777777777778	6.46484038934267
18.4780555555556	5.89326002491357
18.5069444444444	5.45998521425739
18.5127777777778	6.8954171083453
18.5286111111111	5.69177872619067
18.5330555555556	6.89641751668579
18.5438888888889	5.65219676733108
18.5466666666667	6.55025383156068
18.5577777777778	5.42014570058553
18.5630555555556	6.66404256985391
18.5744444444444	5.25322813310024
18.5922222222222	4.92696153193744
18.6022222222222	6.10982992609799
18.6025	5.53547180570797
18.6080555555556	5.57472760703876
18.6172222222222	5.45521910425543
18.6197222222222	6.36772054067757
18.6305555555556	5.42583227037018
18.635	6.42918155525162
18.6352777777778	5.84961465920852
18.6516666666667	5.46860007464311
18.6619444444444	7.15131421095982
18.6638888888889	6.63808092756077
18.6830555555556	6.3996697824268
18.6883333333333	7.66426683157972
18.7016666666667	6.02591934539212
18.7163888888889	5.85287993745047
18.7213888888889	7.17085425940821
18.7377777777778	5.03938791797312
18.7416666666667	5.80539271096221
18.7547222222222	4.62413972915212
18.7661111111111	4.54823368175398
18.7688888888889	5.56731186233396
18.7825	4.65253796914635
18.7963888888889	4.52829520203935
18.7988888888889	5.49727454527189
18.8083333333333	4.71882075916961
18.8147222222222	6.0759133400932
18.8272222222222	4.6545104079237
18.835	5.56633471731751
18.8352777777778	4.99243930000634
18.8552777777778	4.29525016451352


==> img/causal-time-resolved/causal-time-resolved-23-P--hvac-Static.tsv <==
4.85527777777778	-6.72611122354283e-09
8.855	-6.81574974237265e-09
8.85527777777778	0.710311089644659
9.855	0.710311089644659
9.85527777777778	1.90079658239274
10.855	1.90079658239274
10.8552777777778	2.98165412731645
11.855	2.98165412731645
11.8552777777778	3.52053091932595
12.855	3.52053091932595
12.8552777777778	4.11330319841999
13.855	4.11330319841999
13.8552777777778	5.10689404833823
14.855	5.10689404833823
14.8552777777778	5.58834782287014
15.855	5.58834782287014
15.8552777777778	5.65003625165779
16.855	5.65003625165779
16.8552777777778	6.39305514605753
17.855	6.39305514605753
17.8552777777778	5.48300140821082
18.8552777777778	5.48300140821082


==> img/causal-time-resolved/causal-time-resolved-24-PMVDynG-hlich.tsv <==
4.85527777777778	2.9131666666666
4.87944444444445	0.0575903677982446
4.895	0.387615763715733
4.9	0.401634892546635
4.915	0.325084645880416
4.92861111111111	0.310852740112157
4.93111111111111	0.511610619273654
4.94777777777778	0.277830105820204
4.96805555555556	0.297479625835695
4.98972222222222	0.288400494702429
5.00138888888889	0.853865575307708
5.00888888888889	0
5.17027777777778	0
5.1725	0.18779346443198
5.18	0
5.21777777777778	0
5.22055555555556	0.214166172212028
5.22833333333334	0
5.2375	0.139512987145356
5.25388888888889	0.0390739737099075
5.27916666666667	0.0587084922706467
5.28222222222222	0.341615030854207
5.29805555555556	0.1291391993934
5.30388888888889	0.121580582560881
5.32027777777778	0.157845114204235
5.32361111111111	0.471926986138204
5.34166666666667	0.0363837456582594
5.36111111111111	0.106253190348237
5.38583333333333	0.104856950306058
5.38805555555556	0.318556109197022
5.40111111111111	0.111047132020698
5.40333333333333	0.306821900964028
5.42277777777778	0.00188403123590319
5.43583333333333	0.042414758183817
5.43805555555556	0.254469418797225
5.45555555555556	0.0608148070630108
5.45805555555556	0.286891578015819
5.47555555555556	0.0984076581219107
5.47777777777778	0.299737006827762
5.49666666666667	0.181931388833693
5.53472222222222	0.189726082214882
5.54805555555556	0.787168453378765
5.56555555555556	0.679265378773788
5.58722222222222	0.691382154483755
5.67055555555556	0.618736327947985
5.73277777777778	0.614083037991431
5.74527777777778	0.0627792498016682
5.75694444444445	0.318217651972581
5.76861111111111	0.135906949608913
5.77055555555556	0.276705616839092
5.78611111111111	0.0482523143911848
5.79527777777778	0.242622407189767
5.81333333333333	0.0110859115063136
5.82777777777778	0.0406621501313396
5.83055555555556	0.268632559708124
5.84055555555556	0
5.86666666666667	0
5.86833333333333	0.13877803653045
5.87805555555556	0
5.90583333333333	0
5.90777777777778	0.163241195283263
5.91611111111111	0
5.92888888888889	0
5.93027777777778	0.0989263800084785
5.93694444444445	0
5.96777777777778	0.02757844371083
5.97083333333333	0.301540005547114
5.97916666666667	0
5.98972222222222	0
5.99055555555556	0.0582648380201896
6.00333333333333	0
6.00555555555556	0.193131849009063
6.01361111111111	0
6.02138888888889	0.0876523603041193
6.02555555555556	0
7.10388888888889	0
7.10944444444445	0.0944102421608157
7.11527777777778	0
7.67805555555556	0
7.68472222222222	0.801565800634581
7.69027777777778	0.295325819924845
7.71222222222222	1.29064830031
7.72361111111111	1.27106639922357
7.73777777777778	0.147850128705056
7.75888888888889	0.598739129073845
7.76166666666667	0.232769939969494
7.78111111111111	0.458887900389183
7.78611111111111	0
7.80972222222222	0.615680325077395
7.81333333333333	0.153763054659699
7.82138888888889	0.364619360119132
7.82916666666667	0.00166875316396542
7.8425	0.506529651469968
7.84638888888889	0.0710272372189102
7.865	0.666358101460812
7.87138888888889	0
7.89111111111111	0.722047659490457
7.89333333333333	0.436569352886387
7.90805555555556	0.674201243530419
7.91666666666667	0
7.94111111111111	0
7.94972222222222	0.267611014848693
7.95861111111111	0
7.96416666666667	0.394942662541315
7.97277777777778	0
7.98583333333333	0.971214101039852
7.99	0.494037086112506
8.00944444444444	1.13458884035516
8.02055555555556	0.735416569230967
8.02944444444444	1.09087191642159
8.03472222222222	0.636760359688452
8.05111111111111	2.2244811995438
8.06333333333333	2.14703838470803
8.07055555555556	1.34769118870315
8.08861111111111	2.6067396536179
8.09916666666667	1.67453327368082
8.11333333333333	1.50524669017461
8.13416666666667	0.536811481321919
8.13638888888889	0.600134135458607
8.14305555555556	0.514295502497358
8.15305555555556	0.52009438053916
8.1625	0
8.18027777777778	0.657969207688261
8.18777777777778	0.0413147584697526
8.2	1.10762111951889
8.20472222222222	0.870105990096306
8.21305555555556	1.16883409802514
8.21666666666667	0.893181695086295
8.22722222222222	1.07467973262763
8.23388888888889	0.611294900455988
8.24722222222222	1.09160806527773
8.26444444444445	1.04242263261313
8.27138888888889	0.822027493562494
8.285	0.857917849555033
8.28805555555556	0.641029408317522
8.30138888888889	0.87785445808327
8.30444444444445	0.680243699749479
8.31916666666667	0.969945029642634
8.32277777777778	0.738191829553127
8.33583333333333	1.07635180825989
8.34	0.830845099068043
8.35138888888889	0.979473256254881
8.355	0.768038854151992
8.35833333333333	0.836946972755758
8.37305555555556	0.851381716032659
8.37722222222222	0.59160390795974
8.40916666666667	0.711401748265963
8.41138888888889	0.562593821417234
8.44027777777778	0.798588869090782
8.44861111111111	0.578030910029888
8.47222222222222	0.885548885047676
8.48388888888889	0.877053145475383
8.48611111111111	0.726854501052035
8.49888888888889	0.859060719708758
8.50333333333333	0.612877413339294
8.51833333333333	1.05743857901227
8.52444444444444	0.741724850487763
8.54722222222222	1.15313062037468
8.55277777777778	0.848905408673165
8.57416666666667	1.06452168651871
8.57722222222222	0.909407182745717
8.59583333333333	0.973205670456384
8.60805555555556	0.612092510180954
8.615	0.567869104562234
8.6275	0.611886225676589
8.63361111111111	0.425521706920211
8.64416666666667	0.503768444244805
8.64972222222222	0.376378579303221
8.68222222222222	0.440311332478053
8.68472222222222	0.355505171999653
8.70527777777778	0.476459859027333
8.73166666666667	0.511015785805206
8.73472222222222	0.426314782524873
8.75277777777778	0.547775409210359
8.76111111111111	0.564726661725128
8.76361111111111	0.500894925365582
8.78722222222222	0.60283323589185
8.79833333333334	0.469351973932717
8.80472222222222	0.458830505630964
8.81583333333333	0.48641548116462
8.81833333333334	0.444198851792891
8.83333333333334	0.570316959245904
8.83805555555556	0.522737216131691
8.84944444444444	0.680974696367681
8.85388888888889	0.629642207984087
8.86916666666667	0.884944141096952
8.87611111111111	0.898118889656377
8.88	0.821516928011455
8.90194444444445	0.917397813390771
8.90722222222222	0.869073539576746
8.92333333333334	1.04804543960176
8.93388888888889	0.989782284923223
8.95194444444445	1.2887941800531
8.97027777777778	1.27612456466605
8.98805555555556	1.28992765941116
8.99833333333333	1.15487375722139
9.04111111111111	0.946098353934726
9.05472222222222	1.1204406464128
9.06194444444445	1.05756217488706
9.07361111111111	1.21732652434965
9.07888888888889	1.18408807183366
9.09305555555556	1.39912914519099
9.09805555555556	1.40788019865386
9.10694444444444	1.39858646871858
9.11222222222222	1.30075571056533
9.12972222222222	1.40513163106892
9.13444444444444	1.32834578161601
9.15277777777778	1.63707077464898
9.16416666666667	1.54551726710519
9.17305555555556	1.63132451223273
9.18972222222222	1.32660428235233
9.20388888888889	1.32179526035274
9.22	1.18288115797152
9.24194444444445	1.19523415761602
9.245	1.16256825136286
9.2575	1.2992602919446
9.26333333333334	1.25392987798592
9.275	1.55284486672915
9.29305555555556	1.52252097218976
9.29777777777778	1.47534555404009
9.31194444444445	1.79985261594623
9.32888888888889	1.69958609692736
9.34444444444444	1.70686469484764
9.36361111111111	1.57414412440902
9.39555555555556	1.60534974785408
9.39861111111111	1.58502825421557
9.40305555555556	1.59404402544358
9.42694444444444	1.56066134153489
9.45083333333334	1.08192982290023
9.47694444444445	1.12680194701842
9.49611111111111	1.11678650981141
9.54055555555556	1.18147318481738
9.5625	1.27318641646889
9.58194444444445	1.62613054433643
9.60916666666667	2.56265684903496
9.61694444444445	2.58966135449721
9.63166666666667	2.52794993266666
9.64944444444444	2.56955479065165
9.67361111111111	2.99954135938744
9.70194444444445	3.06408795770591
9.72527777777778	3.23592396411166
9.73583333333334	2.69174147299568
9.75388888888889	2.47380592259901
9.77888888888889	2.68525556984174
9.79916666666667	2.42026477200813
9.82166666666667	2.85081400648676
9.83055555555556	2.75398118878893
9.85944444444445	3.13578673885057
9.87666666666667	2.96159178031569
9.88083333333334	2.95242790063945
9.88638888888889	2.96256658053558
9.89027777777778	3.04051161647165
9.90555555555556	2.91129896565423
9.91166666666667	3.07631689231017
9.94027777777778	2.47410397043396
9.94666666666667	2.5902484627468
9.96	2.50007942667734
9.96388888888889	2.61668544457897
9.99416666666667	2.07880769009096
9.99916666666667	2.04642246681555
10.0036111111111	2.15782176484076
10.0166666666667	1.99985905553265
10.0191666666667	2.09751785697572
10.0363888888889	2.07181778644533
10.0516666666667	2.08560967120025
10.0541666666667	2.19667357685982
10.0716666666667	2.00316289002732
10.1116666666667	2.0653221547485
10.1188888888889	2.36952235230942
10.1244444444444	2.40458788927135
10.1347222222222	2.37555041002056
10.1427777777778	2.54418033896683
10.1602777777778	2.55042430535418
10.1883333333333	3.14698809906232
10.2058333333333	2.85695198273731
10.2116666666667	3.07240088082563
10.2277777777778	2.62201129282425
10.2372222222222	2.81704387453965
10.2477777777778	2.37010146109024
10.2522222222222	2.55484401153683
10.2727777777778	2.00622417836856
10.2827777777778	2.03990805705723
10.2902777777778	2.46697046045005
10.3111111111111	2.26975194769447
10.3202777777778	2.43410876777994
10.335	2.37195637818254
10.3544444444444	2.8737966441358
10.3758333333333	2.47229205815736
10.3813888888889	2.8627681762709
10.3986111111111	2.64507866639859
10.4055555555556	2.63005405807507
10.4172222222222	2.65609406838196
10.4225	3.0642445630588
10.4383333333333	2.70317199131187
10.4433333333333	3.08310525211538
10.4663888888889	2.76593514259723
10.4877777777778	2.82325608821207
10.4905555555556	3.09699012719126
10.5094444444444	2.90782415401458
10.5355555555556	2.9457310827877
10.5397222222222	3.35037603122038
10.5555555555556	2.98837192186192
10.5586111111111	3.27358050367776
10.57	3.05054944873431
10.5747222222222	3.45577302825884
10.5869444444444	3.27815846014087
10.5897222222222	3.52936721890449
10.6102777777778	3.22847195771712
10.6158333333333	3.75379445114296
10.6325	3.32726873162888
10.6383333333333	3.64029998351288
10.6605555555556	3.26670305777417
10.6686111111111	3.97240323083794
10.6916666666667	3.44198877867053
10.6941666666667	3.67883741098524
10.7058333333333	3.30798985580609
10.7094444444444	3.64563695252003
10.7330555555556	3.12709848213594
10.745	3.1555214248336
10.7491666666667	3.59493498841795
10.7627777777778	3.43662003689904
10.7663888888889	3.76885268331782
10.7777777777778	3.40308877624482
10.7827777777778	3.8305753916742
10.7977777777778	3.29518006970306
10.8027777777778	3.77143882469746
10.8166666666667	3.22600020009511
10.8177777777778	3.85725689284231
10.8180555555556	3.25384009969012
10.8208333333333	3.52877572294389
10.8355555555556	3.32294385074283
10.8494444444444	3.29071053091916
10.8580555555556	4.04777901031335
10.8816666666667	3.30495237790711
10.8922222222222	4.0672058091659
10.8925	3.46849205992034
10.9055555555556	3.40264139645243
10.9205555555556	3.39298668907025
10.9247222222222	4.19798226357142
10.925	3.59820064581479
10.9463888888889	3.40647301472169
10.9530555555556	4.32149524330534
10.9533333333333	3.71971531617751
10.9727777777778	3.0248795521686
10.9858333333333	4.16013567465879
10.9933333333333	4.2189962045139
11.0119444444444	4.2022128722171
11.0430555555556	4.22297158098264
11.0619444444444	2.69817737474907
11.0655555555556	3.50292381647442
11.0658333333333	2.90617446092422
11.0827777777778	2.94914094549786
11.0866666666667	3.7415041898085
11.0869444444444	3.14177353836198
11.0975	3.9899019794574
11.0977777777778	3.39169832274629
11.1027777777778	3.41442012786985
11.1113888888889	3.38122546684872
11.1205555555556	4.31530059004211
11.1269444444444	3.56340871672939
11.1383333333333	3.40095975369211
11.1441666666667	3.39106997779653
11.1586111111111	3.41315387267343
11.1625	4.19673747512223
11.1641666666667	3.65080613701667
11.175	4.33475333256643
11.1811111111111	4.3905110799064
11.1938888888889	4.32786055291313
11.1991666666667	5.15749248650275
11.1994444444444	4.55598486095389
11.2136111111111	4.35338156175705
11.2197222222222	4.3308387837471
11.2283333333333	4.34204390601132
11.2422222222222	4.6428436786229
11.2463888888889	5.48396547361999
11.26	4.04579598936523
11.2622222222222	4.73435068171743
11.2741666666667	3.86935345082879
11.2775	4.66646194346527
11.2777777777778	4.07068302516574
11.2936111111111	3.84377875694311
11.2961111111111	4.59784811749012
11.2963888888889	4.00318874285962
11.3102777777778	3.76463854536282
11.3166666666667	3.73820424614374
11.3261111111111	3.75447901868685
11.3488888888889	5.51413685363256
11.3491666666667	4.91656590923088
11.3586111111111	4.77392459689876
11.3655555555556	5.70167812099248
11.3761111111111	4.96376075108196
11.3833333333333	5.94917058338229
11.3836111111111	5.34850289304674
11.4075	4.83159015042207
11.4211111111111	5.92476334987933
11.4361111111111	4.57240161496208
11.4455555555556	5.64960722179681
11.4547222222222	4.22711492310861
11.46	4.76423609252149
11.4747222222222	3.75135145403204
11.48	4.68225281668458
11.4802777777778	4.08565903411195
11.4925	3.91438922827004
11.4961111111111	4.71842970630249
11.4963888888889	4.12145043233851
11.5069444444444	3.8646834779547
11.5102777777778	4.64223443663367
11.5105555555556	4.04506115265079
11.5286111111111	3.51362984458759
11.5344444444444	4.43596845938188
11.5347222222222	3.84057290903506
11.5508333333333	3.37946772593248
11.5594444444444	4.13297452749126
11.5597222222222	3.54174565532993
11.5861111111111	3.33024448473558
11.5888888888889	4.14291552567077
11.5997222222222	3.3278540293289
11.6119444444444	3.24255492438689
11.6141666666667	4.0172559529272
11.6144444444444	3.42766518494649
11.6402777777778	3.29042962471796
11.6452777777778	4.28576587168125
11.6455555555556	3.69290823262514
11.6580555555556	3.60856354796609
11.6613888888889	4.44825049285464
11.6616666666667	3.85748646377074
11.6761111111111	3.65557845928743
11.6802777777778	4.56889178191944
11.6805555555556	3.98673662613388
11.6872222222222	4.04949076577081
11.7038888888889	4.00279258655475
11.7197222222222	4.01851444037071
11.7238888888889	4.95840681905955
11.7427777777778	3.63954504729683
11.7469444444444	4.54939114244283
11.7575	3.52842444439553
11.76	4.2791753658496
11.7630555555556	3.61272798039484
11.775	3.41763707654117
11.7813888888889	3.39996720250433
11.7936111111111	3.41523377721217
11.7994444444444	4.47970744986362
11.7997222222222	3.8856068724884
11.8161111111111	3.43699550770529
11.8227777777778	3.39861421352074
11.8333333333333	3.41807094240842
11.8355555555556	4.2075145851037
11.8358333333333	3.61963249267871
11.8533333333333	3.39305085189937
11.86	3.37127868214237
11.8713888888889	3.38303425503531
11.8747222222222	4.26524696122837
11.875	3.67570896173951
11.8966666666667	3.32774311878138
11.8997222222222	4.18390079156459
11.9	3.59486258792489
11.9069444444444	3.63414043096308
11.9211111111111	3.58276977605922
11.9233333333333	4.36369368652754
11.9236111111111	3.77498153653802
11.9355555555556	3.57702723554668
11.9386111111111	4.40584660359451
11.9388888888889	3.814689386464
11.9547222222222	3.72046041441558
11.9572222222222	4.52272083899219
11.9575	3.93356968963366
11.9766666666667	3.59572668865183
11.98	4.35553422932843
11.9802777777778	3.76832233141385
11.9944444444444	3.64138011799365
11.9977777777778	4.41680071672305
11.9980555555556	3.82839921247251
12.0133333333333	3.59259642029166
12.0208333333333	3.55856837178144
12.0330555555556	3.57309910457815
12.0366666666667	4.4989631626614
12.0369444444444	3.91060045060823
12.04	3.86086205667683
12.0458333333333	3.88963573272486
12.0561111111111	3.87846332090048
12.0586111111111	4.69798409620232
12.0588888888889	4.11069894886242
12.0769444444444	3.94651163742782
12.0841666666667	3.93705480671049
12.0977777777778	3.96034654100219
12.1019444444444	4.94934302258095
12.1152777777778	3.94079878409624
12.1202777777778	4.7910509810666
12.1205555555556	4.20260096647517
12.1352777777778	4.02843988327508
12.1488888888889	4.00699232590548
12.1652777777778	5.33972432069332
12.1755555555556	4.26151449986547
12.1791666666667	5.11531642213653
12.1897222222222	4.24946155402699
12.1947222222222	5.27492286360489
12.195	4.68447501424242
12.2144444444444	4.00643302680859
12.2258333333333	4.02137329151025
12.2313888888889	5.19003181712903
12.2316666666667	4.60853078060459
12.2452777777778	4.35650195294602
12.2488888888889	5.27554078750346
12.2491666666667	4.68765264455284
12.2605555555556	4.52902389658632
12.2638888888889	5.4345132961592
12.2786111111111	4.34291133952201
12.2830555555556	5.33500932499631
12.2833333333333	4.74839333660772
12.2972222222222	4.49376665065547
12.3016666666667	5.51717700946384
12.3019444444444	4.92975537209529
12.3155555555556	4.46579065607575
12.3294444444444	4.39272878105147
12.3488888888889	6.10466650531526
12.3622222222222	4.41292264734465
12.3661111111111	5.35090476234564
12.3719444444444	4.5702872424398
12.3819444444444	4.35139579728217
12.3877777777778	4.31888482888164
12.3966666666667	4.32289714983219
12.4013888888889	5.41650381818139
12.4172222222222	4.36224046219498
12.4261111111111	4.29360083855358
12.4291666666667	5.21191575205606
12.4294444444444	4.62850742044748
12.4386111111111	4.36489713670207
12.4411111111111	5.15999918325778
12.4413888888889	4.57103458621626
12.4566666666667	4.26582442921322
12.4602777777778	5.21209054527743
12.4605555555556	4.62584810034026
12.4836111111111	4.04816346739177
12.4958333333333	5.30590001340096
12.5011111111111	4.44532007977731
12.5069444444444	5.31115789595754
12.5252777777778	4.02411763117322
12.5380555555556	5.10270652158928
12.5536111111111	4.03494392838395
12.5619444444444	3.95775788416794
12.5783333333333	3.97863180466557
12.5811111111111	4.86644672316965
12.5902777777778	4.11627875844524
12.5966666666667	5.22384420832996
12.6105555555556	4.25173678855412
12.6155555555556	5.16685274079726
12.6272222222222	4.24712365844456
12.6372222222222	4.13642416679821
12.6602777777778	4.16737709966008
12.6627777777778	5.03115178411626
12.6733333333333	4.31774880840248
12.6794444444444	5.44293323856589
12.6808333333333	4.80347356548519
12.7061111111111	4.65116491581042
12.7144444444444	5.89721672206366
12.715	5.29088174035645
12.7363888888889	4.97364155068565
12.7436111111111	6.19945055143456
12.7633333333333	4.65770687537558
12.7677777777778	5.54136490719787
12.7680555555556	4.95603582117288
12.7805555555556	4.79975451947067
12.7836111111111	5.6552305628766
12.7983333333333	4.57723330606201
12.8022222222222	5.3389249588723
12.8025	4.75159992472526
12.8216666666667	4.45447103975736
12.8263888888889	5.46049970196292
12.8266666666667	4.86967084472492
12.8416666666667	4.52008890214347
12.8438888888889	5.29681236481101
12.8519444444444	4.48925328326574
12.8561111111111	5.40057960613986
12.8563888888889	4.80858361865136
12.8666666666667	4.75995873797971
12.8719444444444	5.81042015335058
12.8897222222222	4.23745054213978
12.9008333333333	5.18716667828502
12.9011111111111	4.60559594861621
12.9158333333333	4.39658609792427
12.92	5.41376448115896
12.9347222222222	4.246457931344
12.9380555555556	5.09100020184371
12.9383333333333	4.50964610228467
12.9519444444444	4.32871257463213
12.9544444444444	5.2103043290535
12.9658333333333	4.31416983498466
12.9688888888889	5.23824206353941
12.98	4.25335782807992
12.9836111111111	5.24042063981002
12.9994444444444	3.92638955225863
13.0022222222222	4.86797714981105
13.0025	4.291660877448
13.0138888888889	4.19463728424014
13.0161111111111	5.06257921786459
13.0163888888889	4.48603059888451
13.0305555555556	4.14572849141737
13.0394444444444	4.0988970052019
13.0602777777778	4.1628980427154
13.0627777777778	5.0858111254667
13.0630555555556	4.51046714353205
13.0758333333333	4.26742977211109
13.0822222222222	5.55969258093556
13.0825	4.97224553237869
13.0958333333333	4.74961480321703
13.1	5.80849769075325
13.1005555555556	5.21731018597734
13.1163888888889	4.95479593373517
13.1194444444444	5.90956346124506
13.1197222222222	5.33002476154145
13.1341666666667	4.99504633872307
13.1477777777778	4.94503399806835
13.1538888888889	6.27047254424288
13.1691666666667	4.68824561747655
13.1791666666667	5.70480704417315
13.1958333333333	4.55941991625073
13.2	5.63205069261032
13.2094444444444	4.40198781643494
13.2113888888889	5.1476179202006
13.2116666666667	4.56057526251839
13.2294444444444	4.04584143815282
13.2575	4.05966474817385
13.2672222222222	5.24350586242265
13.2836111111111	4.05253640577847
13.2861111111111	4.92969432673055
13.2863888888889	4.35017485275825
13.3013888888889	4.0722983944831
13.3163888888889	4.03079584810006
13.3186111111111	4.89765682727286
13.3188888888889	4.32039738481005
13.3302777777778	4.17945287046129
13.3330555555556	5.07311891038781
13.3333333333333	4.49106932528056
13.3491666666667	4.28306331318164
13.3519444444444	5.19205894810361
13.3522222222222	4.61147376777281
13.3641666666667	4.75601410016655
13.3669444444444	5.66691065586896
13.3672222222222	5.08579518175771
13.3841666666667	4.78238585562142
13.3875	5.74489625788332
13.3877777777778	5.16276008126984
13.4072222222222	4.58605034364345
13.4177777777778	5.47475421268474
13.4180555555556	4.8965585333391
13.4338888888889	4.57313663579437
13.4372222222222	5.53171810233807
13.4508333333333	4.59608479412014
13.455	4.58816215360928
13.4608333333333	4.60444048534654
13.4630555555556	5.46776047668574
13.4633333333333	4.88990018129171
13.4794444444444	4.60202647676535
13.4947222222222	4.55630069649605
13.4977777777778	5.50950863113028
13.4980555555556	4.92906729770901
13.5147222222222	4.46709766656821
13.5208333333333	5.25351734776947
13.5316666666667	4.52792208342755
13.54	4.49178781021603
13.5761111111111	4.52583528708493
13.5794444444444	5.54597049603544
13.5930555555556	4.4567416361589
13.5961111111111	5.39572809391202
13.6066666666667	4.70312894666261
13.6088888888889	5.56386514674809
13.6091666666667	4.98652679964739
13.6213888888889	4.76085649715353
13.6236111111111	5.62572862981476
13.6238888888889	5.0491887591296
13.6427777777778	4.78728124302555
13.6458333333333	5.79726833312435
13.6461111111111	5.22260415235728
13.6608333333333	4.93258243312382
13.6641666666667	5.96061343707601
13.6644444444444	5.38419076027192
13.6805555555556	5.05894431539603
13.6869444444444	5.02158482682063
13.6963888888889	5.03214692083309
13.7008333333333	6.2364148600884
13.7102777777778	5.47948205812176
13.7133333333333	6.40878385605065
13.7247222222222	5.25462488696991
13.7269444444444	6.08406137482952
13.7388888888889	5.1874043612822
13.7438888888889	6.37858566711699
13.7441666666667	5.79602617157213
13.7630555555556	5.54498565800872
13.7777777777778	5.51220992614144
13.7811111111111	6.53608345326345
13.7813888888889	5.95824425630475
13.7963888888889	5.73171106755168
13.8005555555556	6.80010048418225
13.8119444444444	6.05061536377684
13.8155555555556	7.03118320998826
13.8158333333333	6.44753957949647
13.8302777777778	6.14844807647115
13.835	7.25361713675969
13.8475	6.20152255955635
13.8541666666667	7.26250867899381
13.8611111111111	6.36475582692961
13.8811111111111	6.01953890560117
13.8866666666667	7.32234584939155
13.9063888888889	5.58710816540812
13.9158333333333	5.45119174216866
13.9211111111111	6.7621525412112
13.9375	5.43066511195851
13.9430555555556	6.34930169993744
13.9511111111111	5.22709700936694
13.9536111111111	6.04978363271334
13.9686111111111	4.62377342948309
13.9708333333333	5.51789670065297
13.9711111111111	4.94597241258329
13.99	4.63457343250953
14.0047222222222	6.66000198005013
14.0102777777778	6.74033492546751
14.0261111111111	6.72735095677879
14.0433333333333	6.80724042924115
14.0633333333333	4.61587302319754
14.0655555555556	5.56834448271607
14.0658333333333	5.0035786239016
14.0811111111111	4.72511720278361
14.0844444444444	5.81610446660022
14.0938888888889	4.9522467825658
14.0980555555556	6.07837744905595
14.1122222222222	4.94568445875842
14.1161111111111	5.82611548776228
14.1163888888889	5.25663941113674
14.1311111111111	5.05177418185075
14.1438888888889	5.02152463639674
14.1491666666667	6.43802541848576
14.1594444444444	5.52171229254963
14.1661111111111	6.91902806568829
14.1761111111111	5.84345106016561
14.1847222222222	5.61725293172989
14.1897222222222	5.59306778646192
14.1966666666667	5.61607855342458
14.2030555555556	7.20726853319757
14.2233333333333	5.8493587964278
14.2283333333333	7.22011382913973
14.2455555555556	5.27523841092372
14.2525	6.88891768375634
14.265	5.74517091444887
14.2675	6.6785239709772
14.2677777777778	6.10661140933035
14.285	5.7082919265079
14.2886111111111	6.8890073652333
14.3072222222222	5.24814660156882
14.3102777777778	6.34087959143313
14.3202777777778	5.41158649669453
14.3252777777778	6.30227964973917
14.3338888888889	5.5524008401044
14.3408333333333	6.9303653535137
14.3483333333333	5.90874808441739
14.3655555555556	5.47738629842174
14.3691666666667	6.69289722213826
14.3694444444444	6.12660920671129
14.39	5.77407061071677
14.3938888888889	7.00281142869001
14.3941666666667	6.4335885670741
14.4177777777778	5.63419131322953
14.4225	7.0187685257179
14.4361111111111	5.92671837997294
14.4391666666667	6.96112481927564
14.4394444444444	6.38990289300693
14.4530555555556	5.92941002548121
14.4552777777778	6.85984756905033
14.4663888888889	5.93003563627056
14.47	7.06173901831139
14.4802777777778	6.11770537431338
14.4852777777778	7.40163802138162
14.5	6.06658504487116
14.505	7.39639557318465
14.5283333333333	5.71065785100405
14.5344444444444	6.9596435172105
14.5347222222222	6.3915655247136
14.5519444444444	5.89594229008803
14.5675	5.81887362458424
14.5697222222222	6.77013973402646
14.57	6.20430012553415
14.6008333333333	5.83922127171024
14.6030555555556	6.77705316371613
14.6133333333333	5.98308573935446
14.6166666666667	7.01535610616147
14.6291666666667	5.87405792226412
14.6322222222222	6.85705743968269
14.6325	6.28109529905556
14.6480555555556	6.05310639288848
14.6516666666667	7.14960423042387
14.6519444444444	6.57452136621409
14.6747222222222	5.89598427641381
14.6947222222222	5.90839211447613
14.6977777777778	6.96035929668114
14.7177777777778	5.46910258571201
14.7225	6.76001656362371
14.7319444444444	5.44704404502154
14.7355555555556	6.40831218809596
14.7427777777778	5.21038657628854
14.7580555555556	4.73904828758557
14.77	4.77624365766406
14.7880555555556	6.99239300908761
14.8105555555556	4.5159467159856
14.8227777777778	6.0937288612773
14.8377777777778	4.81527061862323
14.8419444444444	6.00204361195269
14.8422222222222	5.42791604923796
14.8536111111111	5.34869945504169
14.8561111111111	6.3099577509841
14.8675	5.43091967643396
14.8752777777778	5.31421517789918
14.8783333333333	6.38775385911128
14.8786111111111	5.81908843598867
14.9030555555556	5.19520209956411
14.9058333333333	6.24075635379176
14.9061111111111	5.67403896201536
14.9261111111111	5.23374573791866
14.93	6.42909580716502
14.9302777777778	5.85764546728248
14.9538888888889	5.02460726213673
14.9713888888889	5.05659272580921
14.9738888888889	6.04820913219843
14.9838888888889	5.13457967600185
14.9936111111111	4.93116813488735
14.9991666666667	4.90452904968074
15.0077777777778	4.91227742055435
15.0119444444444	6.15925113714879
15.0122222222222	5.58697021782951
15.0305555555556	5.17625203466982
15.0375	5.13096672662848
15.0491666666667	5.14114161250566
15.0533333333333	6.37675380779227
15.0686111111111	5.39713707292985
15.0744444444444	6.76116754860373
15.0847222222222	5.57618367505595
15.0883333333333	6.57477340597161
15.0972222222222	5.50132227463209
15.105	6.16816545327904
15.1188888888889	5.19914753664329
15.1236111111111	6.45970830526981
15.1238888888889	5.88312451041001
15.1380555555556	5.62510502479727
15.1411111111111	6.63513091373173
15.1413888888889	6.0608596499955
15.1575	5.73500180532086
15.1730555555556	5.68594352659123
15.1825	7.49361994235997
15.1827777777778	6.90302105285704
15.1955555555556	6.40595100141835
15.1980555555556	7.31917224700254
15.2083333333333	6.3218222069782
15.2113888888889	7.3242247565077
15.2213888888889	6.51400587695395
15.2258333333333	7.72727453310619
15.2344444444444	6.6638213652539
15.2522222222222	6.32403202305651
15.2563888888889	7.62738777891987
15.2694444444444	6.70077784654401
15.2741666666667	7.98268837343852
15.2841666666667	6.70713904583048
15.2866666666667	7.56187582510192
15.3002777777778	6.48628708645886
15.305	7.85936727305495
15.3169444444444	6.67747193910342
15.3230555555556	8.15024831923915
15.3238888888889	7.53369979134781
15.3427777777778	7.35797183266104
15.3480555555556	7.3420197415974
15.355	7.3518988737804
15.3630555555556	9.23246038826412
15.3772222222222	9.79198571231413
15.3919444444444	9.77879157017719
15.4016666666667	7.27402697891629
15.405	8.16730326306499
15.4186111111111	6.61154018444127
15.4291666666667	7.99564958568141
15.4475	6.29965808180849
15.4558333333333	6.18747054745462
15.4586111111111	7.29184054206837
15.4677777777778	6.37712804623187
15.4705555555556	7.36815851793503
15.4836111111111	5.82275164629279
15.4897222222222	6.70697460956909
15.49	6.14321446723822
15.5105555555556	5.60624783074735
15.5247222222222	7.83102722743744
15.5341666666667	6.03060600545657
15.5519444444444	5.26071861158848
15.5611111111111	6.32381960224464
15.5613888888889	5.76286413767205
15.5763888888889	5.4477553236896
15.58	6.60707080035172
15.5886111111111	5.90982213875531
15.5922222222222	7.0214214907645
15.6066666666667	5.94782446189626
15.6111111111111	7.20017213371549
15.6119444444444	6.60324414548712
15.6372222222222	6.14295371714881
15.6405555555556	7.28737774744619
15.65	6.49224438394128
15.6580555555556	8.06177247952754
15.6755555555556	6.38989213297713
15.6811111111111	6.33306955245325
15.69	6.35746390065984
15.6977777777778	8.10293411753791
15.705	6.93909017916446
15.7180555555556	6.82971892043027
15.7252777777778	8.49029029174257
15.7383333333333	6.17522675533471
15.7422222222222	7.20497426657489
15.7544444444444	6.14967323081259
15.7597222222222	7.49343640974747
15.7725	5.77119695533395
15.7791666666667	6.68926082808558
15.8011111111111	5.15854251995437
15.8047222222222	6.32887120101205
15.8175	5.29960609587121
15.8202777777778	6.26312141874795
15.8288888888889	5.39615689759795
15.8313888888889	6.30674964264109
15.8405555555556	5.32468831469556
15.8452777777778	6.51018238732614
15.8641666666667	5.11928525193645
15.87	6.0422955245701
15.8702777777778	5.47663146607681
15.8891666666667	5.21083253136077
15.8933333333333	6.45283393377082
15.9061111111111	5.24112867231949
15.9138888888889	6.22541028372402
15.9261111111111	5.28895399132308
15.9313888888889	6.63814480767746
15.9441666666667	5.39373245256805
15.9472222222222	6.41414424339713
15.9583333333333	5.55088813173364
15.9625	6.77361801360306
15.98	5.37234519015459
15.9822222222222	6.32253910849961
15.9825	5.75809551020494
16.0061111111111	5.4374428062674
16.0108333333333	6.84486283326547
16.0258333333333	5.74253088531174
16.0355555555556	5.63081962033795
16.0586111111111	5.68546004952711
16.0636111111111	7.11552329985995
16.0727777777778	6.04298302773276
16.0819444444444	7.63423850950051
16.1	5.75097800416275
16.105	5.70928459750449
16.1130555555556	5.74391037553533
16.1163888888889	6.93144506030452
16.1294444444444	5.92737932823669
16.1388888888889	5.76928869614735
16.1444444444444	5.75502038263172
16.1555555555556	5.77190882816192
16.1611111111111	7.27224547204169
16.1766666666667	5.50548053467698
16.1822222222222	6.73610853939991
16.1925	5.46866941680887
16.1961111111111	6.52853995809538
16.2030555555556	5.51992953215567
16.2205555555556	5.09236665210901
16.2325	5.11488158088452
16.2477777777778	7.36832145832471
16.2527777777778	7.42910389286515
16.2697222222222	7.38170258454212
16.3127777777778	7.48349547573074
16.3347222222222	5.04847890672511
16.3452777777778	5.11055691656823
16.3505555555556	6.61424371774937
16.3658333333333	5.54874992801935
16.3722222222222	7.03854921442252
16.3836111111111	6.22406689847913
16.3866666666667	7.24444898304142
16.4036111111111	5.89601560202079
16.415	7.25092563622294
16.4152777777778	6.67181505237233
16.4344444444444	6.22243111471345
16.4372222222222	7.25908144847494
16.4513888888889	6.13130684024517
16.4566666666667	7.47895587974064
16.4777777777778	5.7780189362634
16.4830555555556	5.74814132725976
16.4930555555556	5.77581784125442
16.4961111111111	6.8784253070398
16.5127777777778	5.82069859083816
16.5188888888889	5.77627077519836
16.5363888888889	5.83379748812027
16.5555555555556	5.84918124380898
16.5586111111111	6.97629693597348
16.5588888888889	6.41204674033613
16.585	5.79965591130544
16.5944444444444	5.83339607449648
16.6005555555556	7.50770818745261
16.6105555555556	6.24748607550856
16.6266666666667	5.86474555985803
16.6308333333333	7.17254773626445
16.6311111111111	6.61313547387128
16.6458333333333	6.302361314412
16.6491666666667	7.49189667202403
16.6608333333333	6.32267860179376
16.6636111111111	7.37974524044725
16.6763888888889	6.4961708351608
16.6794444444444	7.65523000451531
16.6797222222222	7.09480908051501
16.7005555555556	6.56394666113434
16.7047222222222	7.96871813879819
16.705	7.4068984734397
16.7233333333333	6.81274136526096
16.7272222222222	8.12982116703534
16.7275	7.57225575894461
16.7544444444444	6.97229011046295
16.7583333333333	8.32372745864983
16.7747222222222	6.80622660789406
16.7769444444444	7.75489466804872
16.7911111111111	6.77190508624972
16.7938888888889	7.87509884673323
16.8041666666667	6.83667676248865
16.8088888888889	8.17358963864127
16.8288888888889	6.46599092731844
16.835	6.42515606607796
16.8511111111111	6.46163980597579
16.8538888888889	7.57969826882188
16.8727777777778	6.27589439292907
16.8755555555556	7.35160674396316
16.8758333333333	6.78898029226293
16.8925	6.36574414842082
16.8955555555556	7.49193294229361
16.8958333333333	6.92804886092092
16.9122222222222	6.53424688288102
16.9247222222222	8.27579026737546
16.9388888888889	6.51990271018729
16.9444444444444	7.94105338345499
16.9527777777778	6.95432862274016
16.9622222222222	6.67891126757259
16.9752777777778	6.61574388396238
16.99	8.71406939928703
17.0019444444444	6.65046481663206
17.0047222222222	7.55180292325239
17.0080555555556	6.77499982931628
17.025	6.31249403849658
17.0294444444444	7.67346893712765
17.05	6.18886822787302
17.0533333333333	7.35630274943017
17.0625	6.36544737115084
17.0655555555556	7.38628637395776
17.0761111111111	5.97303409086476
17.0855555555556	6.96361192899079
17.1063888888889	5.0539764598964
17.1186111111111	7.32957160926098
17.1213888888889	6.40626202285609
17.1272222222222	7.15417948278193
17.135	5.98408012572971
17.1383333333333	6.85039888466853
17.1577777777778	5.09336672274552
17.1694444444444	7.00344599051017
17.1775	5.70424393870478
17.18	6.59853214659016
17.2005555555556	5.15824973466284
17.2113888888889	7.38186718777454
17.2216666666667	5.96592987399033
17.2436111111111	6.34896491661191
17.2469444444444	7.58892092156777
17.2622222222222	6.46659360184239
17.2663888888889	7.77007254960174
17.2752777777778	6.8552751255669
17.2788888888889	8.00488033693831
17.2791666666667	7.44437601891208
17.2955555555556	6.97172186306491
17.3002777777778	8.39346221883203
17.3225	6.98432744818658
17.3252777777778	8.09858721956654
17.335	7.42090977867115
17.3516666666667	9.6950433704284
17.3658333333333	8.35413315289777
17.3738888888889	8.19447987999143
17.3886111111111	8.2489721735631
17.4038888888889	10.6848512100978
17.4183333333333	8.38586450856932
17.4266666666667	10.2387327183239
17.4502777777778	8.03003892368686
17.4575	9.39762529143847
17.47	8.59019713976927
17.4758333333333	10.1096856673039
17.4947222222222	8.08914087695719
17.4991666666667	9.29056709078415
17.5211111111111	7.85436130459588
17.5258333333333	9.34470616252412
17.5369444444444	7.84052992205605
17.5405555555556	8.90458865999784
17.5491666666667	7.80862940486795
17.5541666666667	9.17442836663119
17.565	7.79705691935106
17.5688888888889	8.99114097736171
17.5872222222222	6.62534391291215
17.5916666666667	6.57490612110423
17.5980555555556	6.59697894957736
17.6005555555556	7.72057888814071
17.6163888888889	6.5523876323289
17.6205555555556	7.92807885959424
17.6361111111111	6.32968040880672
17.6491666666667	6.19744768163891
17.6519444444444	7.38339440374718
17.6661111111111	6.32306468544168
17.6708333333333	7.78568432250264
17.6822222222222	6.47281975473539
17.6858333333333	7.65935939922388
17.7044444444444	5.92281205415924
17.7091666666667	7.45124194696074
17.7283333333333	5.90068365612671
17.7363888888889	6.77075305719618
17.7366666666667	6.2201806976915
17.7558333333333	5.86027638285851
17.7716666666667	5.80758443578639
17.7744444444444	6.96453215871148
17.7747222222222	6.4090578251242
17.8019444444444	5.72344512054092
17.8263888888889	5.74950934330039
17.8305555555556	7.15617440344589
17.8447222222222	5.93393309795682
17.8477777777778	7.04814104139141
17.8480555555556	6.48452156486239
17.8661111111111	6.04501662732785
17.87	7.37844643521447
17.8922222222222	5.96567353752123
17.8969444444444	5.94286996875385
17.9041666666667	5.95364499473417
17.9063888888889	6.98911273108133
17.9066666666667	6.43466820921322
17.9225	6.03075436258169
17.9258333333333	7.23459429685473
17.9419444444444	5.77151818570844
17.9488888888889	6.83942279190724
17.9597222222222	5.61564826913736
17.9633333333333	6.78834538664656
17.9830555555556	5.2207391758972
17.9877777777778	5.19076134333791
17.9944444444444	5.19745194550464
18.0005555555556	6.84456397910125
18.0147222222222	5.36130836898371
18.0172222222222	6.35967429950076
18.03	5.29486552286508
18.0441666666667	5.17189075559212
18.0466666666667	6.25882617476429
18.0469444444444	5.70293326680574
18.0633333333333	5.24152668839218
18.0663888888889	6.39074917330293
18.0666666666667	5.82946495782628
18.0908333333333	5.26969532727233
18.0936111111111	6.40416072618251
18.0938888888889	5.84659050888283
18.1083333333333	5.61448527549467
18.1136111111111	7.12552395934329
18.1286111111111	5.9759869976802
18.1327777777778	7.27145465933231
18.1330555555556	6.72279705570564
18.1375	6.75307939491896
18.1444444444444	6.6548779796257
18.1463888888889	7.5733887140196
18.1630555555556	6.49175732142969
18.1663888888889	7.68943294869735
18.1836111111111	6.3324197041108
18.1891666666667	7.34983511802261
18.2025	6.40308348479182
18.2072222222222	7.80771396314933
18.2216666666667	6.35903929855973
18.2263888888889	7.3654205311117
18.2266666666667	6.80331685320139
18.2513888888889	6.06653224403119
18.2588888888889	7.97825304083167
18.2808333333333	6.30600902449668
18.2830555555556	7.29670626680333
18.2833333333333	6.73798181224409
18.2977777777778	6.30654460280723
18.3125	6.2180524474478
18.3158333333333	7.46044265678715
18.3269444444444	6.4500792308203
18.3305555555556	7.61705858314206
18.3466666666667	6.25895291399508
18.3541666666667	6.17497282728535
18.3805555555556	6.19872647678791
18.3958333333333	6.12296736540821
18.4005555555556	7.59487753648766
18.4116666666667	6.23376501817693
18.4158333333333	7.42680971726622
18.4275	6.06446763310024
18.43	7.04579053237061
18.4302777777778	6.48019081147839
18.4494444444444	5.91743736665656
18.4538888888889	7.34319797009765
18.4702777777778	6.03742701021747
18.4777777777778	7.1745836249766
18.4780555555556	6.61318549945422
18.5069444444444	6.04872685160047
18.5127777777778	7.69949767577853
18.5286111111111	6.32246037970737
18.5330555555556	7.67474877158396
18.5425	6.40721152546337
18.5466666666667	7.30353131270265
18.5577777777778	6.07627839813233
18.5630555555556	7.49074488127258
18.5747222222222	5.91403828559914
18.5922222222222	5.53927386488833
18.6022222222222	6.87813269629063
18.6025	6.31416916756654
18.6172222222222	6.10942938283532
18.6197222222222	7.10526311535628
18.6313888888889	6.06912281313528
18.635	7.21799515552152
18.6516666666667	6.12325460762984
18.6636111111111	8.23404846818947
18.6638888888889	7.63806190083398
18.6830555555556	7.03530887685382
18.6883333333333	8.49394625497983
18.7080555555556	6.49399875311276
18.7213888888889	7.97733967158024
18.7391666666667	5.5636359361681
18.7416666666667	6.50854281039442
18.7547222222222	5.22867486700817
18.7661111111111	5.11343540878662
18.7688888888889	6.23853235820265
18.7691666666667	5.67988115252956
18.7963888888889	5.07840649935686
18.7988888888889	6.14139944963125
18.8083333333333	5.31790797837841
18.8147222222222	6.87008031688353
18.8280555555556	5.20934558492885
18.835	6.24102280905207
18.8552777777778	4.86302416517018


==> img/causal-time-resolved/causal-time-resolved-25-PMVDynHam.tsv <==
4.85527777777778	0
7.72055555555556	0
7.72361111111111	0.166485815519646
7.72472222222222	0
8.00722222222222	0
8.0175	0.443121657791455
8.02	0
8.02944444444444	0.440196362539748
8.03611111111111	0
8.04944444444445	1.58854408865116
8.05472222222222	1.67916598696142
8.06333333333333	1.58869007398676
8.07055555555556	0.33579664421806
8.08861111111111	2.10182635185057
8.09916666666667	0.60523193558042
8.11333333333333	1.01344412523434
8.1325	0
8.15305555555556	0.0723547255419561
8.15361111111111	0
8.195	0
8.20111111111111	0.452803479588706
8.20472222222222	0.0291344847824639
8.21305555555556	0.588796390079501
8.21666666666667	0.138466293751073
8.22722222222222	0.551748809213727
8.23666666666667	0
8.25222222222222	0.607407033417594
8.26444444444445	0.555057208851963
8.26666666666667	0.200417127013267
8.285	0.372492928488793
8.28777777777778	0
8.30138888888889	0.377447038540122
8.305	0.000137702632883929
8.31916666666667	0.483071337240968
8.32277777777778	0.0130350666438019
8.33583333333333	0.573993065519328
8.34	0.0741966862926695
8.35138888888889	0.470307566685047
8.355	0.0456661130484903
8.37305555555556	0.409040109291858
8.37611111111111	0
8.405	0.271213513619323
8.41333333333333	0
8.43916666666667	0.363337048899112
8.45111111111111	0
8.47305555555556	0.46020700599189
8.48388888888889	0.437653264560673
8.48611111111111	0.126369326699351
8.49888888888889	0.393299868991605
8.50527777777778	0
8.51833333333333	0.60201387810239
8.52555555555556	0
8.54611111111111	0.714452321930803
8.55277777777778	0.0414813649088828
8.57416666666667	0.617666347667594
8.57722222222222	0.246126594572534
8.59583333333333	0.501249754686786
8.60583333333333	0.0353040777563294
8.6275	0.149288143646885
8.62888888888889	0
8.75583333333334	0
8.76111111111111	0.0155770478452091
8.76138888888889	0
8.77694444444445	0
8.78722222222222	0.0511692829711627
8.79083333333334	0
8.84777777777778	0
8.84944444444444	0.0335221696000083
8.8575	0
8.87166666666667	0.356496433515417
8.88	0.0693976970890553
8.90083333333333	0.399053057106361
8.90666666666667	0.168545536161137
8.92666666666667	0.54070011195607
8.93138888888889	0.220490666613479
8.95333333333333	0.786944683236364
8.97027777777778	0.755369155252112
8.98805555555556	0.772848387573607
8.99138888888889	0.516403592912461
9.00722222222222	0.624756968294545
9.01027777777778	0.407299345950644
9.01361111111111	0.464018144269961
9.03694444444444	0.51847244269397
9.04111111111111	0.210962343647569
9.05722222222222	0.631529508961588
9.06194444444445	0.300973141397417
9.07361111111111	0.678983815279544
9.07694444444445	0.463854320984776
9.095	0.915119844521172
9.10694444444444	0.899974901849323
9.11222222222222	0.498798704082034
9.12972222222222	0.915035388672198
9.13444444444444	0.574736711502826
9.15472222222222	1.14968071332828
9.16416666666667	0.799916960426636
9.17305555555556	1.03239439677541
9.18972222222222	0.671416591779657
9.20388888888889	0.813490471024011
9.20694444444445	0.59818717758181
9.22666666666667	0.678742577563227
9.24194444444445	0.68724658014607
9.24444444444444	0.503235115876365
9.25888888888889	0.779856569422389
9.26333333333334	0.49628464272665
9.275	1.00012687686127
9.27722222222222	0.870910726294937
9.29305555555556	1.00536358838998
9.29666666666667	0.75109061783203
9.31194444444445	1.26610118380282
9.315	1.06559064043044
9.32888888888889	1.15539828367021
9.34444444444444	1.17756859932219
9.35333333333334	0.712778257551989
9.37194444444444	1.06801179809844
9.37722222222222	1.07671080892036
9.39555555555556	1.05574230711269
9.39861111111111	0.868607692293601
9.42361111111111	1.03958636214552
9.44083333333333	0.442956122442435
9.45694444444445	0.549619751481252
9.46027777777778	0.392406426237173
9.48027777777778	0.594190153082231
9.49777777777778	0.146016028908793
9.51472222222222	0.200713348384049
9.54055555555556	0.228673225042257
9.55277777777778	0.707136119040566
9.56277777777778	0.540374629030552
9.57583333333334	1.00634831790083
9.58194444444445	0.849851489667799
9.61194444444445	2.00076280229834
9.61583333333333	1.83455564149974
9.64416666666667	1.97216599440368
9.64944444444444	1.78621288800757
9.67777777777778	2.42171174998498
9.68361111111111	2.45605787354447
9.69333333333334	2.44910413031696
9.69833333333333	2.29663328484882
9.71944444444444	2.60172224847522
9.73472222222222	2.07086502117974
9.75861111111111	1.81884701268205
9.775	2.03565190022517
9.78777777777778	1.85292996109554
9.80416666666667	1.79869727551866
9.81666666666667	2.13908710051664
9.83527777777778	2.08509194135209
9.85472222222222	2.43735085798865
9.85944444444445	2.39553120609188
9.86611111111111	2.41575382058117
9.87527777777778	2.35958679209799
9.89027777777778	2.36091285889307
9.91222222222222	2.2894684525612
9.93888888888889	1.87921332573074
9.94666666666667	1.84846019133199
9.96388888888889	1.8918158602479
9.99388888888889	1.49432375743802
10.0172222222222	1.40714318322449
10.0419444444444	1.49838026178459
10.0552777777778	1.50909262073098
10.0702777777778	1.41919082748068
10.1188888888889	1.49542338137556
10.145	1.90826385169463
10.1661111111111	1.96635155424731
10.1838888888889	2.42539861560215
10.2011111111111	2.25583156673098
10.2066666666667	2.24273867651973
10.2116666666667	2.26411854201955
10.2238888888889	2.02872221321242
10.2308333333333	2.01376307237992
10.2372222222222	2.04587137205201
10.2697222222222	1.42637555388949
10.2908333333333	1.51535289524451
10.3030555555556	1.68651179263783
10.3083333333333	1.70021114649827
10.3177777777778	1.69563381407428
10.335	1.7576808707858
10.3544444444444	2.07180006327899
10.3758333333333	1.88141647487325
10.3886111111111	2.01415428865054
10.4172222222222	2.05063485072221
10.4225	2.1372733495663
10.4383333333333	2.08102329028893
10.4433333333333	2.17215156674414
10.4611111111111	2.16532825803611
10.4736111111111	2.17926472628281
10.4877777777778	2.20281698750068
10.4905555555556	2.27927548227628
10.5355555555556	2.32273835838796
10.5397222222222	2.44129683386294
10.5555555555556	2.35164209553519
10.5586111111111	2.4353042881717
10.57	2.38115973195451
10.5897222222222	2.68310472117073
10.6102777777778	2.60612375201182
10.6158333333333	2.75923338097284
10.635	2.68331177343962
10.6383333333333	2.78084118577923
10.6605555555556	2.64231090325001
10.68	2.91871588641308
10.7058333333333	2.63338812353991
10.7094444444444	2.72925681263944
10.7308333333333	2.5094658308366
10.745	2.52813632289165
10.7663888888889	2.8681099616898
10.7777777777778	2.71731260134151
10.7827777777778	2.84244771240681
10.7977777777778	2.64545900475935
10.8027777777778	2.79609066181972
10.8169444444444	2.55794076981067
10.8208333333333	2.67476597412155
10.8497222222222	2.66415951666843
10.8580555555556	2.91300239856
10.8830555555556	2.66985643808692
10.8925	2.82036670203074
10.9044444444444	2.75735511277137
10.9208333333333	2.75303831225247
10.925	2.93280548230041
10.9466666666667	2.76663522972051
10.9533333333333	3.05013827480303
10.9730555555556	2.38928717951842
10.9883333333333	2.91648065303705
10.9936111111111	2.93500500983423
11.0108333333333	2.92320169429945
11.0433333333333	2.93684154580925
11.0622222222222	2.06762623103255
11.0658333333333	2.27741942916871
11.0830555555556	2.32078745676779
11.1208333333333	3.01683912550097
11.1361111111111	2.76998398279203
11.1427777777778	2.75194037470951
11.1588888888889	2.77283863309475
11.1813888888889	3.67499392555369
11.1863888888889	3.71115370763625
11.1941666666667	3.68334331113213
11.1994444444444	3.86291863161869
11.2130555555556	3.67564484990259
11.2191666666667	3.65530746413831
11.2283333333333	3.66906223551087
11.2466666666667	4.19898700086099
11.2602777777778	3.35616336930121
11.2625	3.46977719961076
11.2744444444444	3.20219105518746
11.2777777777778	3.42919528044419
11.2938888888889	3.17613761911699
11.2963888888889	3.35924610430821
11.3102777777778	3.1013433903682
11.3166666666667	3.07305896912647
11.3263888888889	3.09174284163656
11.3491666666667	4.2678410421597
11.3588888888889	4.08425338764943
11.3658333333333	4.45319052523295
11.3763888888889	4.27239772043111
11.3836111111111	4.69690983821426
11.4072222222222	4.12875651687259
11.4213888888889	4.68561771167035
11.4363888888889	3.86808091635478
11.4458333333333	4.42761113845092
11.4575	3.39110499318201
11.4602777777778	3.51820457117691
11.475	3.0778055855389
11.4802777777778	3.48045889467008
11.4927777777778	3.25015208360913
11.4963888888889	3.49113495939156
11.5072222222222	3.19659819143589
11.5105555555556	3.41544181850423
11.5291666666667	2.84356610033853
11.5347222222222	3.24509488187127
11.5522222222222	2.70677970360597
11.5597222222222	2.92598810971071
11.5738888888889	2.7090584606258
11.5863888888889	2.67397652961523
11.5891666666667	2.94862869137362
11.6111111111111	2.58541897554601
11.6144444444444	2.8207964015797
11.6405555555556	2.63256442809207
11.6455555555556	3.14376113036739
11.6583333333333	2.9581758298433
11.6616666666667	3.27654043317026
11.6763888888889	2.98716326011759
11.6822222222222	3.43699701629936
11.7019444444444	3.32225390778996
11.72	3.34090792647187
11.7241666666667	3.78918598887732
11.74	3.00132729538923
11.7469444444444	3.725124816971
11.7508333333333	2.99152835061428
11.7575	2.80561228587545
11.76	3.48771568353948
11.7602777777778	2.8852908071264
11.7744444444444	2.75018430551622
11.7936111111111	2.75443796289217
11.7961111111111	3.47288247533778
11.7963888888889	2.87346087186495
11.7997222222222	3.22337619212317
11.8155555555556	2.78053922746259
11.8222222222222	2.73430116892889
11.8333333333333	2.75532118002534
11.835	3.43801517269086
11.8352777777778	2.83960607371516
11.8369444444444	2.90357186705112
11.8533333333333	2.72895531062187
11.86	2.71244662159742
11.8713888888889	2.72377870349029
11.8747222222222	3.48213435059633
11.875	2.8823104354394
11.8966666666667	2.67217259056341
11.8997222222222	3.41676648050274
11.9	2.81726615416085
11.9086111111111	2.91669463164358
11.9136111111111	2.92799302456485
11.9211111111111	2.92013453178983
11.9233333333333	3.6216363966714
11.9236111111111	3.02197802927964
11.9355555555556	2.8865289781543
11.9386111111111	3.61369961374826
11.9388888888889	3.01290354458465
11.9547222222222	3.0437499253537
11.9572222222222	3.76060348861931
11.9575	3.16108524314436
11.9694444444444	2.97174674417624
11.9780555555556	2.92316495891636
11.98	3.61844151411323
11.9802777777778	3.02005317155387
11.9955555555556	2.95575668719599
11.9977777777778	3.66099734384619
11.9980555555556	3.06195437771762
12.0147222222222	2.90653185812739
12.0213888888889	2.89328462879003
12.0330555555556	2.90636712418332
12.0366666666667	3.69343811617662
12.0369444444444	3.09465164519262
12.0561111111111	3.20400207009422
12.0586111111111	3.93302953287091
12.0588888888889	3.33483836327628
12.0777777777778	3.26177688167504
12.0977777777778	3.27871248474363
12.1019444444444	4.1060504857715
12.1130555555556	3.25792769245337
12.1202777777778	3.97355904115582
12.1205555555556	3.37521854770418
12.1372222222222	3.32721176108553
12.1488888888889	3.32622178400029
12.1652777777778	4.46185913230338
12.1755555555556	3.51427865013576
12.1791666666667	4.25601817586477
12.1897222222222	3.51150898250066
12.1947222222222	4.37359706216558
12.195	3.77461259818152
12.2083333333333	3.37067538275828
12.2144444444444	3.31729274425457
12.2230555555556	3.32726760513424
12.2313888888889	4.28144840333405
12.2316666666667	3.69045025885941
12.2452777777778	3.62672883706137
12.2488888888889	4.42443386757926
12.2491666666667	3.82687573663437
12.2605555555556	3.79355514180862
12.2638888888889	4.58415780238855
12.2772222222222	3.64047261978671
12.2830555555556	4.46198450219248
12.2833333333333	3.8652975487649
12.2972222222222	3.76581896922815
12.3016666666667	4.62901598999803
12.3019444444444	4.03194544171529
12.3155555555556	3.73344916984825
12.3213888888889	3.69226343029923
12.3294444444444	3.69594850069137
12.3327777777778	4.52648239274173
12.3486111111111	4.97293054979354
12.3622222222222	3.68424918575765
12.3661111111111	4.4924654227016
12.3663888888889	3.89568172368439
12.3797222222222	3.65161892086237
12.3863888888889	3.61878807879392
12.3966666666667	3.62269079011297
12.4013888888889	4.52235400263741
12.4016666666667	3.92558981323244
12.4230555555556	3.60793711161929
12.4291666666667	4.39726695735629
12.4294444444444	3.80225296661179
12.4386111111111	3.61060231960359
12.4411111111111	4.32505353356744
12.4413888888889	3.72619463428835
12.4566666666667	3.56205153379634
12.4602777777778	4.37243392131753
12.4605555555556	3.77569541533071
12.4797222222222	3.37150171314748
12.4958333333333	4.35703166113807
12.4961111111111	3.75440903193424
12.5038888888889	4.27978851878074
12.5041666666667	3.67651298499798
12.5069444444444	4.35361167312166
12.5072222222222	3.74915592718371
12.5241666666667	3.34823582953451
12.5333333333333	3.34069791180069
12.5380555555556	4.23027829705945
12.5383333333333	3.63309317401283
12.555	3.30930314761877
12.5625	3.27679378785764
12.5783333333333	3.29301098131632
12.5811111111111	4.06790178103254
12.5902777777778	3.37166831050711
12.5966666666667	4.27700726141475
12.5969444444444	3.67563217525023
12.6119444444444	3.52467490260972
12.6155555555556	4.3321343274779
12.6244444444444	3.56334811813623
12.6355555555556	3.44884418924637
12.6602777777778	3.47238452172814
12.6627777777778	4.23518658800635
12.6630555555556	3.64103569421891
12.6733333333333	3.57995964896868
12.6794444444444	4.50129844702079
12.6808333333333	3.87271942160173
12.6897222222222	3.97565965378026
12.7061111111111	3.95673750663003
12.7144444444444	4.92906986751465
12.7147222222222	4.32696586935963
12.7208333333333	4.33769286059437
12.7363888888889	4.27032750639808
12.7436111111111	5.22842529744829
12.7619444444444	3.9591794990043
12.7677777777778	4.72153352039686
12.7680555555556	4.12510360169693
12.7805555555556	4.06288951236779
12.7836111111111	4.81351014577822
12.7963888888889	3.8821761003884
12.8022222222222	4.54818982199811
12.8025	3.94997125481535
12.8216666666667	3.75552988661271
12.8263888888889	4.58593211412166
12.8266666666667	3.98565671563887
12.8416666666667	3.80531839866116
12.8438888888889	4.50927450254799
12.8519444444444	3.74908777898255
12.8522222222222	4.35657275009748
12.8563888888889	3.92062552106597
12.8666666666667	4.00734837369333
12.8719444444444	4.89374721840101
12.8886111111111	3.54707200094677
12.8975	3.52409446148843
12.9008333333333	4.35913911034481
12.9011111111111	3.76589580394653
12.9158333333333	3.67421646789356
12.92	4.53487681598178
12.9327777777778	3.55108629889578
12.9380555555556	4.27886567133125
12.9383333333333	3.68606679432696
12.9519444444444	3.60755492758286
12.9544444444444	4.39202502360783
12.9658333333333	3.57302813067345
12.9688888888889	4.38152100438168
12.98	3.50277460077955
12.9836111111111	4.35617312016578
12.9994444444444	3.20874463406309
13.0022222222222	4.03758793117242
13.0025	3.4492095785695
13.0069444444444	3.46652996722493
13.0138888888889	3.45408307814605
13.0161111111111	4.23850236812694
13.0163888888889	3.65017990525217
13.0286111111111	3.44284592394329
13.0380555555556	3.39615505933785
13.0602777777778	3.45751053906104
13.0627777777778	4.27155371080977
13.0630555555556	3.68338767456786
13.0758333333333	3.53128317253199
13.0822222222222	4.58504993547948
13.0827777777778	3.98080371102543
13.0877777777778	4.02685156809473
13.0958333333333	3.99897033888326
13.1	4.90696190951966
13.1002777777778	4.31379352679073
13.1163888888889	4.21850980131867
13.1194444444444	5.04947840333234
13.1197222222222	4.45817821291133
13.1341666666667	4.24440042477528
13.1477777777778	4.2197345890564
13.1538888888889	5.28848113049938
13.1677777777778	3.96748089469526
13.1791666666667	4.8105119700573
13.1794444444444	4.21966431999105
13.1958333333333	3.82510155605037
13.2	4.73099834443633
13.2077777777778	3.68837949443875
13.2113888888889	4.29659385771274
13.2116666666667	3.69922979392305
13.2277777777778	3.34650779085262
13.2575	3.35848920345238
13.2672222222222	4.32988141684352
13.2675	3.73317106664143
13.2833333333333	3.34873667357331
13.2861111111111	4.1262437192027
13.2863888888889	3.5348564963863
13.2988888888889	3.37945135515107
13.3163888888889	3.33639224587053
13.3186111111111	4.10880249805347
13.3188888888889	3.51869303282178
13.3302777777778	3.44610255855613
13.3330555555556	4.23620240434962
13.3333333333333	3.6431210657657
13.3491666666667	3.57171886103555
13.3519444444444	4.37096594399235
13.3522222222222	3.77870386216235
13.3641666666667	4.01687261574886
13.3669444444444	4.82455697773908
13.3672222222222	4.23238546197213
13.3841666666667	4.05790256840043
13.3875	4.88601431116835
13.3877777777778	4.29249738847682
13.4055555555556	3.87581491521062
13.4152777777778	3.86765582917347
13.4177777777778	4.65939626380425
13.4180555555556	4.0686359720147
13.4338888888889	3.84458888744329
13.4372222222222	4.67192296067488
13.4375	4.078360256528
13.4508333333333	3.85567645985822
13.4608333333333	3.89717224886436
13.4630555555556	4.66854497265031
13.4633333333333	4.07807455701214
13.4791666666667	3.87821076981766
13.4947222222222	3.84685504677899
13.4977777777778	4.67044140882183
13.4980555555556	4.07803215457571
13.5130555555556	3.76012109004465
13.5208333333333	4.46678341910483
13.5211111111111	3.87628752238295
13.5333333333333	3.77339255720172
13.5761111111111	3.81045007993738
13.5794444444444	4.68546125076843
13.5930555555556	3.70909939236698
13.5961111111111	4.5319119529969
13.5963888888889	3.94066044587697
13.6005555555556	3.9543549224327
13.6066666666667	3.93911250016274
13.6088888888889	4.72049419170876
13.6091666666667	4.13183719364189
13.6213888888889	4.01342008958795
13.6236111111111	4.79135085501639
13.6238888888889	4.2026097689402
13.6427777777778	4.05583226524114
13.6458333333333	4.93143594608188
13.6461111111111	4.34420795329764
13.6608333333333	4.17654686170278
13.6641666666667	5.06695649443288
13.6644444444444	4.47879122316736
13.6811111111111	4.30343004704069
13.6875	4.28609079362725
13.6963888888889	4.29683310866757
13.7008333333333	5.30001962994808
13.7102777777778	4.65061172913488
13.7133333333333	5.48000643936484
13.7247222222222	4.46922129501842
13.7269444444444	5.21901531237813
13.7388888888889	4.41848636007522
13.7438888888889	5.41095084956739
13.7441666666667	4.81830793300456
13.7505555555556	4.86843697414691
13.7777777777778	4.76532936703974
13.7811111111111	5.64016276649296
13.7813888888889	5.05002034145288
13.7963888888889	4.95734244634093
13.8005555555556	5.86299486809894
13.8013888888889	5.2593399388086
13.8055555555556	5.27703421889334
13.8119444444444	5.24420071638141
13.8155555555556	6.09762989531278
13.8158333333333	5.5039319700124
13.8302777777778	5.36793416190494
13.835	6.28924523556004
13.845	5.44063002221622
13.8541666666667	6.28958271499321
13.8544444444444	5.69539311772689
13.8675	5.32745697759852
13.8811111111111	5.26007929300406
13.8866666666667	6.3196376787474
13.895	5.10705473523952
13.8969444444444	5.76644206079578
13.8983333333333	5.09959396251172
13.9158333333333	4.7017818548009
13.9211111111111	5.78084063113966
13.9213888888889	5.19055851725941
13.9402777777778	4.62598262935827
13.9430555555556	5.47305792449886
13.9483333333333	4.56634484449646
13.9536111111111	5.13836594546349
13.9686111111111	3.86977932310586
13.9708333333333	4.67328126734436
13.9711111111111	4.08861753284888
13.99	3.90186045238845
14.0088888888889	5.51541646544903
14.0261111111111	5.50683098331655
14.0433333333333	5.56627311348864
14.0633333333333	3.88769950557863
14.0655555555556	4.73361322647927
14.0658333333333	4.15405029453917
14.0811111111111	3.9610405062925
14.0844444444444	4.90073561759203
14.0938888888889	4.13407219693545
14.0980555555556	5.10218049106651
14.1105555555556	4.20054468833862
14.1161111111111	4.97439347776002
14.1163888888889	4.39176302748207
14.1322222222222	4.28831279534104
14.1438888888889	4.28057049651038
14.1491666666667	5.44850840646461
14.1594444444444	4.68169944533277
14.1661111111111	5.85005326026645
14.1663888888889	5.25712945562663
14.1813888888889	4.88584681186611
14.1877777777778	4.8413907803106
14.1966666666667	4.8586010257638
14.2030555555556	6.14957740475536
14.2033333333333	5.56126171950888
14.2233333333333	5.07477882824669
14.2283333333333	6.21592406788969
14.2455555555556	4.48835157467166
14.2525	5.80933804519079
14.2527777777778	5.22091510979224
14.265	4.91162436164384
14.2675	5.75351719761112
14.2677777777778	5.16997742603723
14.285	4.9298420404195
14.2886111111111	5.93891947601277
14.3072222222222	4.47000092689993
14.3102777777778	5.42242314883594
14.3105555555556	4.84302151771248
14.3227777777778	4.53165804700642
14.3252777777778	5.39292119929976
14.3338888888889	4.72188158784742
14.3408333333333	5.88485791221581
14.3575	4.75994436875754
14.3691666666667	5.75424353734468
14.3694444444444	5.17438710727115
14.39	4.99610730743434
14.3938888888889	6.04063476372783
14.3941666666667	5.45862159197193
14.4177777777778	4.86387800238484
14.4225	6.02155064699553
14.4358333333333	5.10820596702735
14.4391666666667	6.01231387552461
14.4394444444444	5.42905367959273
14.4530555555556	5.12187440262327
14.4552777777778	5.95769881615104
14.4663888888889	5.10894948847182
14.47	6.08425450885043
14.4802777777778	5.26451723423886
14.4852777777778	6.35374654088575
14.5	5.24927107817137
14.505	6.36579236885549
14.5111111111111	5.40777623852741
14.5280555555556	4.93588054120432
14.5344444444444	5.99688384520703
14.5347222222222	5.41571296039965
14.5502777777778	5.12241695667993
14.5675	5.04721729740728
14.5697222222222	5.89284096044091
14.57	5.31266259989225
14.6008333333333	5.07010846643467
14.6030555555556	5.90458948616431
14.6133333333333	5.16245551326059
14.6166666666667	6.05989967373321
14.6291666666667	5.06228484733491
14.6322222222222	5.92483650714039
14.6325	5.33727447062976
14.6480555555556	5.26697227173471
14.6516666666667	6.20650428552296
14.6630555555556	5.2705101281288
14.6733333333333	5.13144503673099
14.6786111111111	5.12293652239564
14.6947222222222	5.13631539741733
14.6977777777778	6.0456113018412
14.7097222222222	4.85867952103965
14.7177777777778	4.70132086336464
14.7225	5.78131358388764
14.7319444444444	4.59478398780679
14.7355555555556	5.43007288921633
14.7405555555556	4.48791704500603
14.7563888888889	4.0032736282302
14.77	4.03844601855005
14.7880555555556	5.75106797089228
14.8097222222222	3.79654783369283
14.8227777777778	5.09506987385293
14.8377777777778	4.03228024739012
14.8419444444444	5.04601784706873
14.8422222222222	4.46052029697491
14.8536111111111	4.54483754802884
14.8561111111111	5.40883899473987
14.8563888888889	4.8266533761035
14.8752777777778	4.55388142751762
14.8783333333333	5.48417393057402
14.8786111111111	4.90212818991469
14.9030555555556	4.44327413114828
14.9058333333333	5.35691402440796
14.9061111111111	4.776434654125
14.9261111111111	4.47502920387297
14.93	5.49061282884328
14.9302777777778	4.90670046714127
14.9530555555556	4.28035913144249
14.9713888888889	4.30917468249596
14.9738888888889	5.18232761362393
14.9741666666667	4.60110921751837
15.0011111111111	4.16488521958133
15.0119444444444	5.22252531277448
15.0122222222222	4.63786565573713
15.0316666666667	4.41219705577641
15.0383333333333	4.38878979051832
15.0491666666667	4.39497796945177
15.0533333333333	5.43317544081706
15.0536111111111	4.84787792746228
15.0686111111111	4.61574806988612
15.0744444444444	5.74290176661449
15.0819444444444	4.83930038851785
15.0883333333333	5.60694405367385
15.1030555555556	4.53124859710015
15.105	5.3120804267367
15.1052777777778	4.72834879951457
15.1188888888889	4.42543558769595
15.1236111111111	5.47908344701163
15.1238888888889	4.89129725770954
15.1294444444444	4.90793340328594
15.1380555555556	4.83252820398367
15.1411111111111	5.71908763256014
15.1413888888889	5.13290410591243
15.1586111111111	4.94871392765358
15.1730555555556	4.92235201089799
15.1825	6.34887974856543
15.1827777777778	5.75147336506724
15.1955555555556	5.57132549395153
15.1980555555556	6.39754589115922
15.2083333333333	5.49806805641832
15.2113888888889	6.37221797793447
15.2213888888889	5.66112518301465
15.2258333333333	6.69776549303436
15.2261111111111	6.11099496718985
15.2391666666667	5.6227407551632
15.2522222222222	5.53522953218783
15.2563888888889	6.632946252837
15.2566666666667	6.05165634984796
15.2694444444444	5.84858940008169
15.2741666666667	6.93598365334491
15.2825	5.89212167459937
15.2866666666667	6.59484209783432
15.3002777777778	5.65954437437333
15.305	6.81707171136173
15.3169444444444	5.80371933131022
15.3230555555556	7.03325920671385
15.3238888888889	6.41827162156085
15.3319444444444	6.5504549808741
15.355	6.52210052484656
15.3622222222222	7.96542638016971
15.3766666666667	8.42835066272485
15.3919444444444	8.41322094123828
15.4016666666667	6.3082116408703
15.405	7.09594529858265
15.4177777777778	5.7658897875459
15.4291666666667	6.92823115414227
15.4469444444444	5.48238635807079
15.4558333333333	5.386839463545
15.4586111111111	6.35143205086671
15.4677777777778	5.50284557808039
15.4705555555556	6.380351925675
15.4827777777778	5.02473737351891
15.4897222222222	5.79180827424678
15.49	5.21427062687312
15.5105555555556	4.82896443851369
15.5247222222222	6.58231361081305
15.5333333333333	5.17380325299913
15.5525	4.50646592116915
15.5611111111111	5.43666905878402
15.5613888888889	4.86083860692204
15.5763888888889	4.6565703439834
15.58	5.65397555425128
15.5886111111111	5.05334532180251
15.5922222222222	6.02960063177837
15.5925	5.44506095481575
15.6066666666667	5.14670268843268
15.6111111111111	6.20580548456739
15.6119444444444	5.60409651643339
15.6372222222222	5.36418624405832
15.6405555555556	6.34517672788574
15.65	5.62678149102101
15.6580555555556	6.91008709867367
15.6752777777778	5.59154820049467
15.6808333333333	5.55214719496913
15.69	5.57130925533915
15.6977777777778	6.96757546706095
15.705	5.96368517885028
15.7180555555556	6.03268677598239
15.7252777777778	7.37699894802293
15.7383333333333	5.31299575620079
15.7422222222222	6.19683893633499
15.7544444444444	5.31758358492616
15.7597222222222	6.447024462844
15.7713888888889	4.98710502872537
15.7791666666667	5.74417727241315
15.7794444444444	5.15984234757098
15.8	4.40451770914439
15.8047222222222	5.39968428528199
15.8175	4.49832347122412
15.8202777777778	5.35069253490864
15.8288888888889	4.57251905510537
15.8313888888889	5.3900666197888
15.8405555555556	4.50973424314533
15.8452777777778	5.51206383564552
15.8616666666667	4.38965316261753
15.87	5.19442278327118
15.8702777777778	4.61449231149651
15.8891666666667	4.45134320551244
15.8933333333333	5.49992042231001
15.9047222222222	4.47614157956859
15.9138888888889	5.30845782275303
15.9261111111111	4.49044786493507
15.9313888888889	5.62107607982146
15.9441666666667	4.58109963834141
15.9472222222222	5.48085398240409
15.9583333333333	4.74012031119784
15.9625	5.78761226901443
15.98	4.59215137225689
15.9822222222222	5.44310324129373
15.9825	4.86478662863843
15.9925	4.69729076774798
16.0061111111111	4.67061018839749
16.0108333333333	5.84781407771395
16.0238888888889	4.96875182315066
16.0344444444444	4.86456947591382
16.0586111111111	4.90937192759313
16.0636111111111	6.09941103795425
16.0727777777778	5.1574639315395
16.0819444444444	6.46049016685809
16.0988888888889	4.98229494267796
16.1044444444444	4.94309323540526
16.1130555555556	4.97306590863397
16.1163888888889	5.99022010498682
16.1166666666667	5.4117005428024
16.1344444444444	5.01969310712634
16.1416666666667	4.98141968672014
16.1555555555556	4.99512406456896
16.1611111111111	6.23111398650638
16.1755555555556	4.73275967093027
16.1822222222222	5.74684834709593
16.1925	4.62192651805121
16.1961111111111	5.54360621259409
16.1963888888889	4.95700606407991
16.2188888888889	4.33985538029156
16.2325	4.35850605881196
16.2475	6.11261021005144
16.2525	6.15384262452949
16.2697222222222	6.10466457072604
16.3127777777778	6.1642758695483
16.3338888888889	4.29378694391787
16.3452777777778	4.34819845847121
16.3505555555556	5.58349946859254
16.3508333333333	4.99953025811601
16.3658333333333	4.74484792810034
16.3722222222222	5.97202326767845
16.3725	5.38212455530822
16.3769444444444	5.42765725545441
16.3836111111111	5.37458536814873
16.3866666666667	6.2833890832061
16.4036111111111	5.10910376391194
16.4077777777778	6.15637763785639
16.4125	5.43876127894663
16.415	6.23569474343302
16.4152777777778	5.64664789389028
16.4344444444444	5.44098955577698
16.4372222222222	6.34680170632888
16.4513888888889	5.31768766540704
16.4566666666667	6.43818304762444
16.4772222222222	5.0079899249506
16.4827777777778	4.98166574065122
16.4930555555556	5.0059755882664
16.4961111111111	5.95886733923559
16.4963888888889	5.37820381112137
16.5113888888889	5.0480246500991
16.5169444444444	5.00226226288071
16.5347222222222	5.05788340964043
16.5555555555556	5.07143057734889
16.5586111111111	6.04876471215308
16.5588888888889	5.47069735844348
16.5838888888889	5.02278881025455
16.5944444444444	5.05437584885541
16.6005555555556	6.43233265837876
16.6086111111111	5.44268499465009
16.6263888888889	5.08341124168521
16.6308333333333	6.20450523126491
16.6311111111111	5.63091944050316
16.6458333333333	5.46814822636392
16.6491666666667	6.50415572864215
16.6608333333333	5.46018848066899
16.6636111111111	6.39681159994458
16.6638888888889	5.82048563656505
16.6763888888889	5.6461566365531
16.6794444444444	6.66539039331862
16.6797222222222	6.09165146924297
16.7005555555556	5.7433255270579
16.7047222222222	6.9369431403579
16.705	6.36175513353077
16.7233333333333	5.97482412647735
16.7272222222222	7.10298158840051
16.7275	6.53219906742129
16.7544444444444	6.14535424623512
16.7583333333333	7.29558319133614
16.7747222222222	5.94804864685989
16.7769444444444	6.79718622673003
16.7772222222222	6.21997565184039
16.7911111111111	5.92314155602221
16.7938888888889	6.89582938070456
16.8041666666667	5.95049196184619
16.8088888888889	7.08487156583735
16.825	5.71345349092177
16.8327777777778	5.61864078123065
16.8511111111111	5.64818005480809
16.8538888888889	6.62494783681749
16.8541666666667	6.05067794516071
16.8727777777778	5.45863852684987
16.8755555555556	6.40287943782018
16.8813888888889	5.68264796904128
16.8925	5.54859657070342
16.8955555555556	6.53128699565454
16.8958333333333	5.95390531072636
16.9122222222222	5.71245285875519
16.9197222222222	7.1184755089251
16.9388888888889	5.68083773110067
16.9444444444444	6.86725742992875
16.9472222222222	6.17001646812156
16.9602777777778	5.87756797190945
16.9752777777778	5.81152347886156
16.99	7.45215019741126
17.0019444444444	5.77007641195189
17.0047222222222	6.57699689414396
17.005	5.98739291934126
17.025	5.51157449580762
17.0294444444444	6.65321261603281
17.0411111111111	5.56648662874709
17.05	5.38575283846299
17.0533333333333	6.39325441280958
17.0625	5.48774839905804
17.0655555555556	6.38657925149285
17.0747222222222	5.18177354490636
17.0819444444444	4.94262481862631
17.0855555555556	5.98898668250074
17.1063888888889	4.2791481194547
17.1186111111111	6.10935557910188
17.1213888888889	5.26902418094598
17.1272222222222	5.97496185651789
17.135	4.95245328015592
17.1383333333333	5.7489632668517
17.1577777777778	4.32364396908371
17.1694444444444	5.88786081335283
17.1775	4.77030235488936
17.18	5.58743713452818
17.1802777777778	5.00280846571368
17.2005555555556	4.38864715517494
17.2113888888889	6.17798634603825
17.2216666666667	4.96962571158203
17.2436111111111	5.56448503911926
17.2469444444444	6.62385310008894
17.2622222222222	5.62417506683238
17.2663888888889	6.73754666133979
17.2752777777778	5.94400869933843
17.2788888888889	6.95562089479627
17.2791666666667	6.3841796209348
17.2955555555556	6.13697384931644
17.3002777777778	7.33361718094604
17.3005555555556	6.75515294973727
17.3225	6.15644302416693
17.3252777777778	7.13212137117509
17.3255555555556	6.55841078627688
17.335	6.52296235137197
17.3505555555556	8.32202729875812
17.3633333333333	7.47109001101934
17.3725	7.34948962063703
17.3886111111111	7.37828755804262
17.4038888888889	9.29642896502497
17.4183333333333	7.47194075599177
17.4266666666667	8.98776354477656
17.45	7.1625962774324
17.4575	8.32780289316087
17.4577777777778	7.75333810221256
17.47	7.65538364685476
17.4758333333333	8.92925380475862
17.4938888888889	7.22158423783616
17.4991666666667	8.25156284353931
17.4994444444444	7.67738720958975
17.5211111111111	6.98893544500508
17.5258333333333	8.24278940897961
17.5372222222222	6.88387362006854
17.5405555555556	7.83140530565791
17.5491666666667	6.86229261518154
17.5541666666667	8.02901710759636
17.565	6.85805710411449
17.5688888888889	7.89633960647449
17.5863888888889	5.79196733670133
17.5911111111111	5.74448155037305
17.5980555555556	5.77433503641561
17.6005555555556	6.76561393080642
17.6163888888889	5.7040711344084
17.6205555555556	6.87840840276214
17.635	5.51338140679371
17.6491666666667	5.39335120029055
17.6519444444444	6.43154461987917
17.6661111111111	5.47518916503309
17.6708333333333	6.71621334046998
17.6822222222222	5.5823034327265
17.6858333333333	6.61938127829665
17.7044444444444	5.10842033034894
17.7091666666667	6.40076819870804
17.7275	5.09849678619693
17.7363888888889	5.8931889668177
17.7366666666667	5.32654717128278
17.7563888888889	5.04958095193443
17.7716666666667	5.01475038405548
17.7744444444444	6.02739374159488
17.7747222222222	5.45698674662541
17.8013888888889	4.93738008425893
17.8263888888889	4.9598786612468
17.8305555555556	6.15324972204978
17.8441666666667	5.11263253560661
17.8477777777778	6.07881735395134
17.8480555555556	5.50231881295599
17.8661111111111	5.24111402847103
17.87	6.38138248145203
17.8702777777778	5.80594771201425
17.8916666666667	5.16851213799475
17.8966666666667	5.14814004236779
17.9041666666667	5.15831233552662
17.9063888888889	6.07986532758348
17.9066666666667	5.50996728436137
17.9225	5.21086545382957
17.9258333333333	6.25496439934161
17.9411111111111	4.97703803365812
17.9488888888889	5.88775141288831
17.9597222222222	4.76331250484771
17.9633333333333	5.77932280837674
17.9819444444444	4.44765377796025
17.9869444444444	4.41989768690024
17.9944444444444	4.42765771919906
18.0005555555556	5.79581762010114
18.0147222222222	4.53448362014262
18.0172222222222	5.42813208742486
18.0286111111111	4.51419024499942
18.0441666666667	4.40333968526488
18.0466666666667	5.36147487777637
18.0469444444444	4.79039622623641
18.0633333333333	4.44948730235508
18.0663888888889	5.4527805410099
18.0666666666667	4.87777763522476
18.0908333333333	4.5009823255193
18.0936111111111	5.4938071089366
18.0938888888889	4.92147077619411
18.1083333333333	4.80682519125668
18.1136111111111	6.07590615739861
18.1138888888889	5.50423973632029
18.1286111111111	5.15137811377235
18.1327777777778	6.26075379767094
18.1330555555556	5.69989545388568
18.1444444444444	5.79320082523867
18.1463888888889	6.63423549409643
18.1466666666667	6.05922192577753
18.1630555555556	5.66931388489321
18.1663888888889	6.70316302203969
18.1666666666667	6.12193225626066
18.1866666666667	5.4724348346149
18.1891666666667	6.41188938409791
18.2025	5.55898358659238
18.2072222222222	6.74683132895452
18.2205555555556	5.54323729053313
18.2263888888889	6.40406988273708
18.2266666666667	5.82831859036537
18.2513888888889	5.26420858237129
18.2588888888889	6.82227480392331
18.2625	6.01208361934904
18.2647222222222	6.74551114843687
18.2808333333333	5.48630885166666
18.2830555555556	6.37522017268648
18.2833333333333	5.80210829653678
18.2980555555556	5.47190873033954
18.3125	5.41201807655308
18.3158333333333	6.48231335378459
18.3269444444444	5.57571716824565
18.3305555555556	6.59023252280004
18.3455555555556	5.45223671664911
18.3533333333333	5.37680830425169
18.3805555555556	5.3941816653596
18.3958333333333	5.32205223767806
18.4005555555556	6.55793071857221
18.4116666666667	5.35235476673664
18.4158333333333	6.38141465168824
18.4266666666667	5.23610975484231
18.43	6.08662319471091
18.4302777777778	5.50840123492531
18.4494444444444	5.11916845200011
18.4538888888889	6.32267324891432
18.4691666666667	5.23382720880946
18.4777777777778	6.2087162875624
18.4780555555556	5.63346423261798
18.5069444444444	5.25474078143133
18.5127777777778	6.61697225286995
18.5286111111111	5.48887611533544
18.5330555555556	6.64456153491859
18.5438888888889	5.44460616490439
18.5466666666667	6.31563767915855
18.5577777777778	5.22512100967345
18.5630555555556	6.41431572915437
18.5738888888889	5.09063198788262
18.5913888888889	4.76112400434965
18.6022222222222	5.90050697932286
18.6025	5.322968650463
18.6083333333333	5.37916763713092
18.6172222222222	5.28863339693947
18.6197222222222	6.17650256110376
18.63	5.27437908358853
18.635	6.22907545016081
18.6352777777778	5.64675669150261
18.6516666666667	5.31529239067325
18.6616666666667	6.89488539940665
18.6638888888889	6.38903522387079
18.6830555555556	6.22725692277056
18.6883333333333	7.43182125556939
18.7011111111111	5.852962051619
18.7163888888889	5.66355269416091
18.7213888888889	6.92194187114021
18.7375	4.85504792306226
18.7416666666667	5.57501512546374
18.7544444444444	4.42225047383652
18.7661111111111	4.34723680139455
18.7688888888889	5.33156727301913
18.7816666666667	4.45416899767856
18.7963888888889	4.31885250814429
18.7988888888889	5.25603990642142
18.8083333333333	4.48884739332442
18.8147222222222	5.77850412303936
18.8269444444444	4.42973831248299
18.835	5.30473656954888
18.8352777777778	4.72789530890894
18.8552777777778	4.09861148492271


==> img/causal-time-resolved/causal-time-resolved-3-cabinStatic.tsv <==
4.85527777777778	22.3311568451819
5.855	22.3311568451819
5.85527777777778	22.3066718811548
6.855	22.3066718811548
6.85527777777778	23.5672588523149
7.855	23.5672588523149
7.85527777777778	25.2235200257837
8.855	25.2235200257837
8.85527777777778	25.3264776846511
9.855	25.3264776846511
9.85527777777778	25.5617520692404
10.855	25.5617520692404
10.8552777777778	25.1223528583376
11.855	25.1223528583376
11.8552777777778	24.8503121964242
12.855	24.8503121964242
12.8552777777778	24.6483208289907
13.855	24.6483208289907
13.8552777777778	24.3856675731791
14.855	24.3856675731791
14.8552777777778	24.2620392107548
15.855	24.2620392107548
15.8552777777778	24.1243822524432
16.855	24.1243822524432
16.8552777777778	24.0892295599149
17.855	24.0892295599149
17.8552777777778	24.2473625408408
18.8552777777778	24.2473625408408


==> img/causal-time-resolved/causal-time-resolved-4-cabinDyn.tsv <==
4.85527777777778	18.5434166666667
4.88944444444444	18.9031863561068
4.91638888888889	19.0153035458292
4.92861111111111	19.0282039139395
4.93111111111111	18.9756281997086
4.95416666666667	19.0018032550383
4.98972222222222	18.9792527992669
5.00444444444445	18.7936716321497
5.0525	19.9507405902356
5.05944444444444	19.8170705143181
5.06083333333333	19.8508405577348
5.09555555555556	19.7038586839316
5.12	19.7026054948903
5.17027777777778	19.7374034492715
5.1725	19.6568254681686
5.21666666666667	19.8131412057982
5.22055555555556	19.6708779809204
5.235	19.7553658343095
5.2375	19.6669511578093
5.27916666666667	19.6344334940154
5.28222222222222	19.5166564289656
5.32027777777778	19.4568449328891
5.32361111111111	19.3328616644608
5.35027777777778	19.4455388194348
5.37694444444444	19.4778298677001
5.38805555555556	19.3976493873662
5.40111111111111	19.4284962115478
5.40333333333333	19.3536321594635
5.43583333333333	19.5288627915358
5.43805555555556	19.4539788872463
5.45555555555556	19.488613802195
5.45805555555556	19.4047830872116
5.47555555555556	19.4254893625941
5.47777777777778	19.3526044554292
5.53472222222222	19.2768370219633
5.55194444444444	18.9438614123339
5.57972222222222	18.7792927687094
5.62333333333333	18.7093753878682
5.73277777777778	18.6503519830089
5.7925	18.9928688713629
5.79472222222222	18.9555628468882
5.82777777777778	19.1356509234726
5.83055555555556	19.0785512300254
5.86611111111111	19.3229363119563
5.86833333333333	19.2681782400377
5.90555555555556	19.4167294659741
5.90777777777778	19.3524533675993
5.92805555555556	19.4733468552935
5.93027777777778	19.4090159245374
5.9375	19.4558205026232
5.96777777777778	19.460254756196
5.97083333333333	19.3596295995249
5.98833333333333	19.5319221016189
5.99055555555556	19.4659552197339
6.00305555555556	19.5360850230483
6.00555555555556	19.455119038957
6.06861111111111	19.7813802775873
6.08527777777778	19.8235003107256
6.08888888888889	19.6952506232332
6.12222222222222	20.0498456991313
6.12444444444445	19.9718735568579
6.15861111111111	20.1631324797176
6.16111111111111	20.0647055096908
6.19305555555556	20.348806055263
6.19472222222222	20.2799596010429
6.21083333333333	20.366128857178
6.21583333333333	20.1747819019631
6.23111111111111	20.8824617146289
6.26055555555556	21.2885943811507
6.26444444444444	21.0920491698795
6.27611111111111	21.2355008571918
6.27777777777778	21.1419227376049
6.29944444444444	21.28205223957
6.30222222222222	21.1223599495516
6.33055555555556	21.2380713761553
6.34472222222222	20.9080366957196
6.36444444444444	21.0449529467816
6.36638888888889	20.9415935269138
6.39055555555555	21.146873694163
6.40916666666667	20.5317530063372
6.4175	20.4213095315003
6.41861111111111	20.4606166971212
6.43833333333333	20.4124102332416
6.44111111111111	20.2891127886501
6.46972222222222	20.5869279236269
6.47333333333333	20.4793802273296
6.51611111111111	21.4751580044947
6.51861111111111	21.3471232337811
6.52916666666667	21.4914399560811
6.535	21.1945935285934
6.56944444444445	21.5266379916764
6.5725	21.3269729741946
6.58972222222222	21.616835543489
6.59527777777778	21.2968568375959
6.6225	21.3532357100683
6.62472222222222	21.1927312387554
6.64166666666667	21.2485968973004
6.64388888888889	21.0922067153066
6.665	21.2487441426771
6.66916666666667	20.9741094262673
6.68194444444444	21.0681790145564
6.69527777777778	20.9074059851042
6.70833333333333	21.1006049017462
6.71083333333333	20.9594148195427
6.72888888888889	21.166900692672
6.75472222222222	21.2886861084515
6.75777777777778	21.096241366673
6.77472222222222	21.160214267606
6.77722222222222	21.0103528947546
6.79722222222222	21.1733372022109
6.79888888888889	21.0775590659252
6.81166666666667	21.1419124416907
6.82833333333333	20.8082646634397
6.84555555555556	20.8407748024619
6.84777777777778	20.7319332067336
6.88805555555556	20.8311947721082
6.89027777777778	20.7326532043962
6.92472222222222	20.6602897963545
6.94166666666667	20.491232876068
6.95611111111111	20.5896640273932
6.95833333333333	20.524398931933
6.97666666666667	20.5857940373618
6.97888888888889	20.5193304070518
7.00777777777778	20.5102174069202
7.01916666666667	20.4228567042029
7.04083333333334	20.3966014629601
7.07166666666667	20.3912641252276
7.08805555555556	20.1053409336346
7.11305555555555	19.9606213249052
7.16638888888889	20.3840108188845
7.17055555555556	20.3275853593574
7.18416666666667	20.3767235023636
7.18638888888889	20.3303449659985
7.205	20.4374999044809
7.2075	20.3907272562903
7.29277777777778	21.2939176880491
7.30611111111111	21.0825400694899
7.35527777777778	21.8581827081123
7.37333333333333	21.5918751176509
7.38611111111111	21.5619529752782
7.40416666666667	21.5936447345428
7.42666666666667	22.3075096952581
7.47194444444445	22.9945369162896
7.47527777777778	22.8895198178524
7.49277777777778	23.2201346114149
7.49611111111111	23.1113193105967
7.52083333333333	23.6200253297366
7.52666666666667	23.4158212874576
7.55305555555556	23.8677080864551
7.55638888888889	23.7525519142933
7.56833333333334	23.9959751189717
7.57277777777778	23.8187731146465
7.60583333333333	24.2998000562813
7.60944444444445	24.1178250590944
7.62666666666667	24.5663349241413
7.62888888888889	24.4611377505166
7.64055555555555	24.6464413352557
7.64333333333333	24.4957649199895
7.66027777777778	24.7537380331304
7.66972222222222	24.3335588787395
7.68472222222222	25.3781331270333
7.69027777777778	25.2135495982741
7.72361111111111	26.5322945451172
7.75	25.5347352593755
7.75888888888889	25.7509277369052
7.76166666666667	25.5576257162115
7.78111111111111	25.7890547715917
7.78527777777778	25.496676966126
7.80972222222222	25.9232075744193
7.82722222222222	25.482093195312
7.8425	25.7821333659963
7.84638888888889	25.5414994934919
7.865	25.9700292668982
7.87111111111111	25.6028399471136
7.89111111111111	26.0686438052126
7.89333333333333	25.9095463083891
7.90805555555556	26.1790120008616
7.93027777777778	25.4089556420687
7.94972222222222	25.6284407878377
7.95611111111111	25.3056853459134
7.96416666666667	25.6299633852169
7.97222222222222	25.3671433166141
8.0175	26.7375544235828
8.02055555555556	26.4919377215296
8.02944444444444	26.8021111792476
8.03472222222222	26.4449842219516
8.055	27.7354269614706
8.07055555555556	26.9903328818685
8.08722222222222	27.8313163180446
8.09916666666667	26.9484573185241
8.11333333333333	27.3861006701184
8.1175	27.0055051641122
8.13	27.1539978620057
8.13416666666667	26.8001277398943
8.13638888888889	26.8677721576159
8.15305555555556	26.9053036773961
8.16194444444444	26.2383304829592
8.18027777777778	26.6665007653193
8.18777777777778	26.2087793570009
8.20111111111111	26.9019484027715
8.20472222222222	26.7158030452887
8.22722222222222	27.2309482942998
8.23388888888889	26.8209917168615
8.25888888888889	27.4137768717817
8.26666666666667	27.1559594884975
8.285	27.2899542169101
8.28805555555556	27.0458454616897
8.30138888888889	27.2740634962213
8.30444444444445	27.0522873972543
8.31916666666667	27.3508554099657
8.32277777777778	27.0944044474525
8.33583333333333	27.4256790568866
8.34	27.1410650086631
8.35138888888889	27.3892203986313
8.355	27.1444236459946
8.37305555555556	27.394366077887
8.37722222222222	27.0835272787822
8.40916666666667	27.3075496271436
8.41138888888889	27.1309470259966
8.44527777777778	27.4109057972209
8.44861111111111	27.1456515378584
8.46777777777778	27.4210333891353
8.48388888888889	27.4589546513465
8.48611111111111	27.2663822536879
8.49888888888889	27.4259433721896
8.50333333333333	27.1152258122041
8.51833333333333	27.4951933732963
8.52444444444444	27.1200290114504
8.54694444444445	27.5797256354984
8.55277777777778	27.1810457177738
8.56972222222222	27.5186588691075
8.57722222222222	27.3090080016356
8.59583333333333	27.5117339724854
8.59972222222222	27.2479053079428
8.6275	27.3187129055041
8.64805555555555	26.8912809650578
8.68222222222222	26.9984591107126
8.68472222222222	26.8667320976182
8.73166666666667	27.0368866146203
8.73472222222222	26.8911096882762
8.76111111111111	27.0383151494656
8.76361111111111	26.9271044047887
8.78722222222222	27.0696703878436
8.81583333333333	27.0111635191249
8.81833333333334	26.9042118365268
8.83444444444445	27.0001021728121
8.83777777777778	26.8808014432369
8.84944444444444	27.0322267208955
8.85361111111111	26.9060641542004
8.87611111111111	27.2907677147951
8.88	27.1558971234672
8.92416666666667	27.5640787872073
8.93138888888889	27.3811385253671
8.94972222222222	27.6790582652119
8.97	27.6134749604404
8.98805555555556	27.5967983335401
8.99138888888889	27.4269583479028
9.00722222222222	27.5676862693577
9.01027777777778	27.4242170685827
9.02194444444445	27.5329354693487
9.03694444444444	27.5609247481161
9.04111111111111	27.3619621454928
9.05527777777778	27.616838903732
9.06194444444445	27.4082054432329
9.07333333333333	27.6504092339049
9.07694444444445	27.5017175188154
9.09138888888889	27.7215366356452
9.10694444444444	27.6519632713081
9.11222222222222	27.3871373488745
9.12916666666667	27.6667895430207
9.13444444444444	27.4345523192229
9.14944444444444	27.7304106766814
9.16416666666667	27.4521739396941
9.17305555555556	27.6147817257793
9.17666666666667	27.4753689184893
9.1875	27.5513860182248
9.18972222222222	27.4484645295961
9.20388888888889	27.5762846818973
9.20694444444445	27.4322251365024
9.22305555555556	27.5503751230532
9.24194444444445	27.5653539311236
9.24444444444444	27.442478647719
9.25888888888889	27.6274553197862
9.26333333333334	27.4367781964119
9.275	27.7269294111746
9.27722222222222	27.6263943764961
9.29305555555556	27.6781882249462
9.29666666666667	27.5001496533675
9.31194444444445	27.7608879021235
9.315	27.608064617885
9.32805555555556	27.6612373113526
9.34444444444444	27.6400597513189
9.35333333333334	27.3526993965534
9.3725	27.6608386700338
9.39555555555556	27.6143359889812
9.39861111111111	27.4862575343151
9.42361111111111	27.6318438874588
9.44083333333333	27.358642762455
9.45694444444445	27.5573942703462
9.46027777777778	27.4525890629322
9.48027777777778	27.6317579071267
9.4975	27.3735283144059
9.54055555555556	27.4547085813535
9.55083333333333	27.7152844613552
9.56277777777778	27.5816458577346
9.57611111111111	27.8166651625593
9.58166666666667	27.671861123686
9.59111111111111	27.9580126670609
9.5975	27.7882435736432
9.60944444444445	28.0283734685923
9.61583333333333	27.8588406944172
9.64416666666667	27.7939765726304
9.64944444444444	27.6371952679188
9.65888888888889	27.8386709059677
9.66472222222222	27.7206531356823
9.67888888888889	27.8912326951868
9.69833333333333	27.6763007056463
9.71944444444444	27.8261631038295
9.74305555555556	27.5353112949242
9.75472222222222	27.5985641739148
9.75861111111111	27.5611308905038
9.775	27.7418765060333
9.7825	27.6681026690995
9.79916666666667	27.699886229582
9.80416666666667	27.64997236333
9.81611111111111	27.8468509630694
9.83416666666667	27.764009023829
9.84805555555556	27.9149854613442
9.85944444444445	27.8220899723198
9.86611111111111	27.8367147228877
9.88888888888889	27.776418531691
9.90555555555556	27.7739912582387
9.92	27.6813115723771
9.9275	27.6694041842015
9.93027777777778	27.6864974678858
9.94666666666667	27.6609207658872
9.96	27.7477614344099
9.97805555555556	27.687275625558
9.98361111111111	27.7177487845367
9.99361111111111	27.6699949099071
10.0191666666667	27.7137473699667
10.0388888888889	27.8030525867093
10.0516666666667	27.8110733154887
10.0644444444444	27.7808021797732
10.1027777777778	27.8286422796796
10.1116666666667	27.8335663704535
10.1188888888889	27.813173650325
10.1316666666667	27.9471572448917
10.1375	27.927679759161
10.1494444444444	27.9611849603842
10.1661111111111	27.8980243899342
10.1786111111111	28.056057449643
10.2191666666667	27.7911952321539
10.2252777777778	27.7807651754645
10.2372222222222	27.8076078295895
10.2588888888889	27.6558891410498
10.3016666666667	27.9013397106586
10.3083333333333	27.9078132452201
10.3202777777778	27.885208705805
10.3308333333333	27.8990049179975
10.3394444444444	27.8916596210587
10.3511111111111	27.9843544574528
10.3741666666667	27.8456510659604
10.3938888888889	27.8749432495152
10.4383333333333	27.7942987565125
10.4527777777778	27.7964171363751
10.4877777777778	27.7453743228929
10.4975	27.7535230534017
10.5230555555556	27.7249292256166
10.5355555555556	27.7199991748603
10.5397222222222	27.7394025555269
10.5555555555556	27.7094287339077
10.5586111111111	27.7243114214146
10.57	27.706652394918
10.5897222222222	27.7909083806006
10.6088888888889	27.7287429878044
10.6158333333333	27.7481220794037
10.635	27.719596092251
10.6383333333333	27.735064771287
10.655	27.6813956355205
10.68	27.7552279710856
10.7036111111111	27.6305012113446
10.7102777777778	27.6474496588925
10.7205555555556	27.6048821442205
10.745	27.6463104608813
10.7663888888889	27.7510427598077
10.7777777777778	27.6824453252776
10.7827777777778	27.7041355017378
10.7977777777778	27.6463363560184
10.8027777777778	27.6827735744565
10.8166666666667	27.6142243565311
10.8275	27.6679205512021
10.8497222222222	27.6644279161614
10.8580555555556	27.7102039990833
10.8797222222222	27.6282335031327
10.8888888888889	27.6243515876992
10.8925	27.661811853553
10.9208333333333	27.6241161989053
10.925	27.6682414432804
10.9466666666667	27.5930122828346
10.9533333333333	27.6665551220429
10.9677777777778	27.4315066847879
10.9869444444444	27.6172439479673
11.0125	27.5775991103036
11.0433333333333	27.5759492746806
11.0561111111111	27.330219375831
11.0988888888889	27.7181029580967
11.1116666666667	27.689545014463
11.1208333333333	27.732487535835
11.1352777777778	27.6411453750183
11.1588888888889	27.6354739567865
11.1808333333333	27.9508604979009
11.2197222222222	27.635807171112
11.2283333333333	27.6127438032941
11.2466666666667	27.7287558419829
11.2602777777778	27.3373928304941
11.2625	27.3855760539398
11.2744444444444	27.326344412721
11.2777777777778	27.4224469342143
11.2938888888889	27.3605099147941
11.2963888888889	27.4342403291179
11.3091666666667	27.345120094753
11.3263888888889	27.36851674316
11.3491666666667	27.7417989475268
11.3588888888889	27.5863555679973
11.3658333333333	27.6776256103623
11.3763888888889	27.5507420827796
11.3836111111111	27.6721137860545
11.4033333333333	27.3878101877914
11.4213888888889	27.5941154338863
11.4355555555556	27.2640694967692
11.4458333333333	27.4988276314035
11.4577777777778	27.1018918353797
11.4602777777778	27.1817908243136
11.4686111111111	27.1265162270047
11.475	27.1428997057815
11.4802777777778	27.3409268104185
11.4927777777778	27.3127096167948
11.4963888888889	27.4187684939285
11.5072222222222	27.326658006599
11.5105555555556	27.4194032711762
11.5272222222222	27.2324245164403
11.5347222222222	27.4118256333241
11.5513888888889	27.2345620745093
11.5597222222222	27.3559124152545
11.5730555555556	27.2853498226451
11.5863888888889	27.2958943689517
11.5891666666667	27.4106102709362
11.6041666666667	27.2649974320751
11.6144444444444	27.3674987723734
11.6280555555556	27.2889479413603
11.6405555555556	27.2797734079962
11.6455555555556	27.4853231129177
11.6583333333333	27.3480728109458
11.6616666666667	27.4727049855792
11.6763888888889	27.2888783916843
11.6811111111111	27.4660290310269
11.7011111111111	27.3416754345357
11.72	27.3146812127931
11.7241666666667	27.4952993434277
11.7372222222222	27.1440103815982
11.7472222222222	27.3228490253993
11.7577777777778	27.1093792423324
11.7602777777778	27.2217709802482
11.7727777777778	27.1258180219801
11.7938888888889	27.203746153625
11.7997222222222	27.4628829305361
11.8186111111111	27.1810599545781
11.8336111111111	27.2282398549335
11.8358333333333	27.3464436412779
11.8519444444444	27.2172967493551
11.8716666666667	27.239018938026
11.875	27.4049576616607
11.8936111111111	27.1982386237374
11.9	27.358161663878
11.9213888888889	27.2725255332564
11.9236111111111	27.3828487773413
11.9358333333333	27.2420670053787
11.9388888888889	27.3814777418638
11.955	27.2629383086074
11.9575	27.3854504185589
11.9747222222222	27.1854790479327
11.9802777777778	27.2950468105926
11.9958333333333	27.2050822725869
11.9980555555556	27.3234118970092
12.0188888888889	27.1674348876296
12.0333333333333	27.1915030180893
12.0369444444444	27.2757689298744
12.04	27.2563838821109
12.0472222222222	27.2900573627305
12.0563888888889	27.2781307456649
12.0588888888889	27.3285691500402
12.0763888888889	27.2353572478342
12.0980555555556	27.2049459329451
12.1022222222222	27.298600456599
12.1172222222222	27.128921894016
12.1205555555556	27.2072588195171
12.1491666666667	27.1513424291254
12.1655555555556	27.3348190500276
12.1758333333333	27.124172953459
12.1794444444444	27.189073045536
12.19	27.1072919011269
12.195	27.2246791176415
12.2122222222222	27.0153422210234
12.2261111111111	27.0529024799946
12.2316666666667	27.2150360363843
12.2455555555556	27.1382025212273
12.2491666666667	27.2239466137938
12.2608333333333	27.160622646809
12.2641666666667	27.2409650789907
12.2791666666667	27.0361314912058
12.2833333333333	27.152786522872
12.2975	27.0793517567848
12.3019444444444	27.1978185659545
12.3144444444444	27.0353041697071
12.3202777777778	27.0159552049218
12.3286111111111	27.024377407282
12.3433333333333	27.2662980572899
12.3625	26.9209194209878
12.3663888888889	27.0410483368984
12.3788888888889	26.9635061639048
12.3969444444444	27.0129926520212
12.4016666666667	27.1612371550371
12.4202777777778	27.0261139229308
12.4294444444444	27.1338807462404
12.4388888888889	27.0433399126034
12.4413888888889	27.1052583534831
12.4569444444444	27.0514463785815
12.4605555555556	27.1574745971138
12.4769444444444	27.0062053077198
12.4961111111111	27.2127368320569
12.5205555555556	27.0342303345329
12.5336111111111	27.052451675593
12.5383333333333	27.1909700595732
12.5580555555556	27.0352770977761
12.5786111111111	27.073267428991
12.5813888888889	27.1584725052772
12.5905555555556	27.0965599939191
12.5969444444444	27.2283227184208
12.6122222222222	27.1160265679833
12.6158333333333	27.2092810573853
12.6375	27.051230818412
12.6605555555556	27.0724764386793
12.6630555555556	27.1511353444376
12.6736111111111	27.0988843634353
12.6797222222222	27.2372551372888
12.7063888888889	27.172312319383
12.7147222222222	27.3127705754308
12.7366666666667	27.2009101162112
12.7438888888889	27.3394880094031
12.7611111111111	27.0359709237287
12.7838888888889	27.2084857549224
12.7980555555556	27.0754991883303
12.8025	27.1367848685488
12.8122222222222	27.106395807231
12.8219444444444	27.1185345561523
12.8266666666667	27.2348505549586
12.8419444444444	27.1702396526693
12.8441666666667	27.2187960689861
12.8522222222222	27.1390821249649
12.8722222222222	27.3307501101449
12.8875	26.9631185959079
12.9011111111111	27.0978868932083
12.9161111111111	27.0307078409963
12.9202777777778	27.1487950989721
12.9358333333333	26.9221111954349
12.9383333333333	27.0095407368007
12.9522222222222	26.9533756077768
12.9547222222222	27.0446261073611
12.9661111111111	26.904967285731
12.9691666666667	27.0098017910983
12.9802777777778	26.8478278263407
12.9838888888889	26.9774712709603
12.9997222222222	26.7164363585974
13.0163888888889	26.9414202041355
13.0325	26.821748838362
13.0605555555556	26.8817471352256
13.0630555555556	26.9939284045865
13.0761111111111	26.8918743011652
13.0825	27.1040882786311
13.0961111111111	27.0202372401224
13.1002777777778	27.1550932436428
13.1166666666667	27.0038787320583
13.1197222222222	27.1119302778966
13.1427777777778	26.9284123702842
13.1541666666667	27.1459666979155
13.1683333333333	26.7754387231276
13.1794444444444	26.9620131825309
13.1961111111111	26.803881640184
13.2002777777778	26.9722985185267
13.2097222222222	26.7339830072179
13.2116666666667	26.7976002850274
13.2216666666667	26.7174057749486
13.2577777777778	26.8800197995985
13.2675	27.056747767319
13.2813888888889	26.8757582369548
13.2863888888889	26.9702708849953
13.2980555555556	26.9053012640273
13.3091666666667	26.9037488159339
13.3188888888889	27.0109269431629
13.3305555555556	26.9627307470526
13.3333333333333	27.059413058463
13.3494444444444	26.9913277009165
13.3672222222222	27.2267554895803
13.3844444444444	27.0444265952609
13.3877777777778	27.1496843657751
13.4052777777778	26.926820652266
13.4180555555556	27.0427133255196
13.4341666666667	26.9342544886262
13.4375	27.0527308150466
13.4508333333333	26.9416927793176
13.4633333333333	27.0650899084255
13.4780555555556	26.9635361426495
13.4844444444444	26.9558851819903
13.495	26.9691253734738
13.4980555555556	27.0826575004199
13.515	26.920073001436
13.5211111111111	26.994624291363
13.5333333333333	26.9347236816309
13.5525	26.9389055727887
13.5763888888889	26.9195011434431
13.5797222222222	27.0527679339236
13.5933333333333	26.8287008139606
13.6091666666667	27.0032131650193
13.6216666666667	26.890482682236
13.6238888888889	26.9810901868174
13.6430555555556	26.8437276492042
13.6461111111111	26.981757471129
13.6611111111111	26.830352031391
13.6644444444444	26.9745321833484
13.6877777777778	26.8101213608453
13.7011111111111	27.0235410717691
13.7105555555556	26.9378563605404
13.7136111111111	27.0475779069486
13.725	26.8050447468797
13.7272222222222	26.8925151874727
13.7391666666667	26.7972039668835
13.7447222222222	27.0041185070068
13.7780555555556	26.906114469117
13.7813888888889	27.045498823337
13.7966666666667	26.9527595016473
13.8008333333333	27.0994247920626
13.8122222222222	27.0292364302778
13.8158333333333	27.1443519642283
13.8305555555556	27.0081604592319
13.8352777777778	27.1548209693532
13.8488888888889	26.9435487569453
13.8544444444444	27.0909596519504
13.8727777777778	26.8474048612381
13.8869444444444	27.0721476144906
13.9069444444444	26.6396401409935
13.9213888888889	26.9262824270933
13.9361111111111	26.6820645654755
13.9433333333333	26.8168554337212
13.9661111111111	26.4717158301224
13.9711111111111	26.6126036906316
13.9816666666667	26.6006715168689
13.9902777777778	26.6187937154306
14.0061111111111	27.0328901590572
14.0436111111111	26.8317969381357
14.0577777777778	26.3867342083427
14.0658333333333	26.5794564291313
14.0813888888889	26.5512839980574
14.0847222222222	26.7467611809291
14.0941666666667	26.6412491128985
14.0983333333333	26.8374039238492
14.1141666666667	26.6207499967521
14.1163888888889	26.7485093177793
14.1308333333333	26.6692529482141
14.1441666666667	26.6583206487043
14.1494444444444	26.9397278780157
14.1597222222222	26.7560203944814
14.1663888888889	27.0056454996458
14.1877777777778	26.6574910299025
14.2033333333333	26.9888427201541
14.2236111111111	26.6206257661277
14.2286111111111	26.895702032201
14.2458333333333	26.351961185506
14.2527777777778	26.7597166975865
14.2652777777778	26.5578723001342
14.2677777777778	26.6986069343629
14.2852777777778	26.5594495075734
14.2888888888889	26.7824591899059
14.3061111111111	26.3802264107085
14.3105555555556	26.5968682843954
14.3230555555556	26.458257613281
14.3255555555556	26.6174015482235
14.3341666666667	26.5608588586604
14.3411111111111	26.8400748318929
14.3575	26.5149527536094
14.3694444444444	26.7579623569295
14.3902777777778	26.5986611523905
14.3941666666667	26.8326997550278
14.4141666666667	26.5046914807251
14.4227777777778	26.809779617603
14.4363888888889	26.5743581746609
14.4394444444444	26.7470890056403
14.4519444444444	26.5636605861596
14.4555555555556	26.6926226648187
14.4666666666667	26.5401471715285
14.4702777777778	26.7488323200637
14.4805555555556	26.5872643164872
14.4855555555556	26.8393261675194
14.5002777777778	26.5224474753646
14.5052777777778	26.8002800187609
14.5227777777778	26.4175306886488
14.5347222222222	26.7236403869508
14.5575	26.5612545527948
14.57	26.7365829004478
14.5886111111111	26.6320999351191
14.6011111111111	26.646872361617
14.6033333333333	26.7826717881486
14.6136111111111	26.6891621114682
14.6169444444444	26.8513951246876
14.6294444444444	26.6361280770997
14.6325	26.7896482990728
14.6483333333333	26.736316673777
14.6519444444444	26.9162717081653
14.6705555555556	26.6779869505809
14.695	26.7166328215105
14.6980555555556	26.8807682369092
14.715	26.5399803699489
14.7227777777778	26.8100297487945
14.7322222222222	26.5104435998373
14.7358333333333	26.6633430095396
14.7505555555556	26.375463086869
14.7702777777778	26.527460893174
14.7844444444444	26.9945873775397
14.8047222222222	26.3405384505518
14.8230555555556	26.8080008409771
14.8380555555556	26.5283827084832
14.8563888888889	26.8698244435656
14.8755555555556	26.6542532991678
14.8786111111111	26.8326299246224
14.8975	26.5837905549872
14.9061111111111	26.7687269585172
14.9263888888889	26.6040791667891
14.9302777777778	26.829666446996
14.9491666666667	26.5350902961216
14.9716666666667	26.6219971755655
14.9741666666667	26.7771988877215
14.9886111111111	26.5922666798533
14.9955555555556	26.5856401786389
15.0080555555556	26.6264153289483
15.0122222222222	26.8663062436386
15.0297222222222	26.6961226686194
15.0369444444444	26.6799731277135
15.0494444444444	26.690371594805
15.0536111111111	26.9166814906815
15.0688888888889	26.7238417648724
15.0747222222222	26.9798289962704
15.085	26.7050107377958
15.0886111111111	26.8529974080286
15.1002777777778	26.6203348754528
15.1052777777778	26.714034279166
15.1191666666667	26.5933662129504
15.1238888888889	26.8426904980314
15.1383333333333	26.7536865020585
15.1413888888889	26.903172447758
15.1569444444444	26.752269287594
15.1733333333333	26.7280460480021
15.1827777777778	27.0866356145935
15.2086111111111	26.7152002042472
15.2116666666667	26.8578739100118
15.2216666666667	26.7281317088286
15.2261111111111	26.9368350025636
15.2452777777778	26.5684578141499
15.2566666666667	26.8314170645717
15.2697222222222	26.6351391861787
15.2744444444444	26.8747907497144
15.2847222222222	26.5274118090264
15.2869444444444	26.6424714985596
15.3005555555556	26.4530927148756
15.3052777777778	26.7519192431578
15.3172222222222	26.4708534571034
15.3233333333333	26.7926308563453
15.3552777777778	26.5831603383018
15.3680555555556	27.0516793115895
15.3922222222222	26.7652225221568
15.4019444444444	26.0180832985734
15.4052777777778	26.1964716050476
15.4152777777778	26.0058757608162
15.4294444444444	26.4922094571759
15.4463888888889	26.1752905435868
15.4708333333333	26.5390467171659
15.4841666666667	26.2109729652888
15.49	26.4069491974392
15.5008333333333	26.3325077441963
15.5108333333333	26.3557802192822
15.5247222222222	26.8999934144132
15.5463888888889	26.2483163003267
15.5613888888889	26.5544349673316
15.5766666666667	26.4813473740626
15.5925	26.852288259158
15.6069444444444	26.6215677567769
15.6113888888889	26.8599601578253
15.6375	26.6298220675402
15.6583333333333	27.0082730217355
15.6797222222222	26.5554227071008
15.6980555555556	26.9813039229844
15.705	26.7126642531945
15.7097222222222	26.701418652732
15.7183333333333	26.7112938113404
15.7255555555556	27.0526138150133
15.7386111111111	26.3123616339021
15.7425	26.5178096616291
15.7547222222222	26.4475134342379
15.76	26.7527412354078
15.7719444444444	26.3550140488372
15.7794444444444	26.5467548343047
15.7930555555556	26.340416995953
15.805	26.6388810749438
15.8177777777778	26.5240064268672
15.8316666666667	26.7266227988899
15.8408333333333	26.5882754595243
15.8455555555556	26.8116943721521
15.8644444444444	26.5438361633877
15.8702777777778	26.696272760047
15.8894444444444	26.608087276431
15.8936111111111	26.8444316587398
15.9108333333333	26.5314251183152
15.9141666666667	26.7325727947689
15.9263888888889	26.5831325384884
15.9316666666667	26.8549087380295
15.9444444444444	26.5614152656223
15.9475	26.7295862117364
15.9586111111111	26.6046965392269
15.9627777777778	26.8346229666815
15.9802777777778	26.4775013327605
15.9825	26.6277655214694
15.9922222222222	26.5283000446938
15.9983333333333	26.514612441241
16.0063888888889	26.5212414925871
16.0111111111111	26.8223600259333
16.0361111111111	26.5362945293666
16.0588888888889	26.5712251021783
16.0638888888889	26.8726613592507
16.0730555555556	26.6161695675664
16.0822222222222	26.9317320153612
16.0983333333333	26.4354166544861
16.1133333333333	26.4950031757052
16.1166666666667	26.7294959491593
16.1330555555556	26.5141011697531
16.14	26.5067632437838
16.1558333333333	26.5497541025458
16.1613888888889	26.8768355514324
16.1758333333333	26.3954715330962
16.1825	26.6622476453744
16.1927777777778	26.3988660189161
16.1963888888889	26.5997033234641
16.2127777777778	26.3747257319463
16.2327777777778	26.485735827053
16.2463888888889	26.979581719221
16.2716666666667	26.7488448555833
16.3130555555556	26.6433540897222
16.3269444444444	26.1492242124479
16.3455555555556	26.366354498414
16.3508333333333	26.7277578095338
16.3661111111111	26.5554118708902
16.3725	26.8762198963816
16.3838888888889	26.7605406996531
16.3869444444444	26.9125536225874
16.4038888888889	26.5569165987184
16.4152777777778	26.8081017679855
16.4347222222222	26.6323470966434
16.4375	26.8006666684847
16.4516666666667	26.5539305567977
16.4569444444444	26.8332954933687
16.4758333333333	26.4355370504438
16.4933333333333	26.5342901795445
16.4963888888889	26.7365487409893
16.5141666666667	26.5501790298658
16.5338888888889	26.5832949252694
16.5558333333333	26.5673219533483
16.5588888888889	26.7685150198562
16.5744444444444	26.4957587277675
16.5813888888889	26.4692408906576
16.5947222222222	26.4840311586221
16.6008333333333	26.8663297703845
16.6219444444444	26.3684116230593
16.6311111111111	26.6630412435437
16.6461111111111	26.4796092976293
16.6494444444444	26.7154031283278
16.6611111111111	26.4112912785624
16.6638888888889	26.6075061469317
16.6766666666667	26.4596661312473
16.6797222222222	26.6902989215387
16.7008333333333	26.4330850093729
16.705	26.7502188102929
16.7222222222222	26.4500006441296
16.7275	26.7296936603938
16.7547222222222	26.4295010475985
16.7586111111111	26.7270702874122
16.775	26.2776901221842
16.7772222222222	26.4413305470143
16.7913888888889	26.3171652083677
16.7941666666667	26.5378111081282
16.8044444444444	26.3379551343033
16.8091666666667	26.6390489651344
16.8277777777778	26.2271833761518
16.8513888888889	26.3633380882324
16.8541666666667	26.5859346511847
16.8722222222222	26.3146619959666
16.8758333333333	26.5271615187477
16.8927777777778	26.4106000464126
16.8958333333333	26.634145123791
16.9125	26.4846506706434
16.92	26.8890335581555
16.9391666666667	26.3810294512319
16.9447222222222	26.7164018334211
16.9580555555556	26.5037723887816
16.965	26.4867031892161
16.9755555555556	26.5146276172027
16.9852777777778	26.9698389040429
17.0022222222222	26.3742099202541
17.005	26.5199615787268
17.0138888888889	26.3848999456497
17.0188888888889	26.374879473157
17.0252777777778	26.3997348800819
17.0297222222222	26.704053908622
17.0472222222222	26.3823414693221
17.0536111111111	26.6196269386928
17.0627777777778	26.438737051108
17.0658333333333	26.6151067483895
17.0797222222222	26.2476168344907
17.0861111111111	26.5115778378233
17.1016666666667	26.0967145282264
17.1188888888889	26.7656174703242
17.1533333333333	26.1461105763515
17.1697222222222	26.6990554789112
17.1777777777778	26.3716473468803
17.1802777777778	26.5094614666779
17.1897222222222	26.2758250512285
17.1947222222222	26.2455944177086
17.2008333333333	26.2647627537807
17.2116666666667	26.8517280115087
17.2216666666667	26.4271705331006
17.2438888888889	26.6063704720466
17.2472222222222	26.8405272914068
17.2625	26.4926171205065
17.2666666666667	26.7619051324958
17.2755555555556	26.5613789035093
17.2791666666667	26.7771849839431
17.2958333333333	26.5093709693089
17.3005555555556	26.8145124256911
17.3227777777778	26.4055264429637
17.3475	26.9827780847697
17.3680555555556	26.5500034327154
17.375	26.5058376862218
17.3888888888889	26.5006868578819
17.4013888888889	27.0067795377231
17.4186111111111	26.2681507648713
17.4269444444444	26.7568973507987
17.445	26.1661398298596
17.4577777777778	26.558158169851
17.4702777777778	26.4553183131189
17.4761111111111	26.7928043010642
17.4930555555556	26.2201908543045
17.4994444444444	26.4988334856943
17.5105555555556	26.2586382276733
17.5155555555556	26.2273507409618
17.5213888888889	26.2404198206536
17.5261111111111	26.6142266065676
17.5375	26.2123768286052
17.5408333333333	26.437468116098
17.5494444444444	26.2521549202696
17.5544444444444	26.5822525509502
17.5652777777778	26.2660795305633
17.5691666666667	26.5304827936943
17.5841666666667	25.9326966630769
17.6008333333333	26.3597924369943
17.6166666666667	26.1986716166332
17.6208333333333	26.5407980945886
17.6358333333333	26.1709582154642
17.6494444444444	26.2418252280077
17.6522222222222	26.506259288696
17.6663888888889	26.3128624700478
17.6711111111111	26.6707002571216
17.6825	26.3402959020953
17.6861111111111	26.5947884160601
17.7019444444444	26.1824918593938
17.7094444444444	26.5888421028378
17.7291666666667	26.239176241404
17.7366666666667	26.4231418135827
17.7547222222222	26.3272804822203
17.7719444444444	26.3646953084232
17.7747222222222	26.6037393394369
17.7925	26.3420484309776
17.8266666666667	26.4119912756631
17.8308333333333	26.7320881314496
17.845	26.4074367913308
17.8480555555556	26.6252979681862
17.8663888888889	26.4328012882264
17.8702777777778	26.7250990864636
17.8911111111111	26.3473161090224
17.9044444444444	26.3801383095486
17.9066666666667	26.571146615742
17.9227777777778	26.3889677504141
17.9261111111111	26.6405517677006
17.9419444444444	26.2575682479033
17.9491666666667	26.4971913770873
17.96	26.2358297818661
17.9636111111111	26.4914872066562
17.98	26.189541035011
17.9947222222222	26.2787528680738
18.0008333333333	26.6989399984454
18.015	26.3048418324876
18.0175	26.4886889332388
18.0352777777778	26.304494482858
18.0469444444444	26.5485382221254
18.0636111111111	26.3602840484393
18.0666666666667	26.5946851458927
18.0816666666667	26.3872255691236
18.0911111111111	26.3900240224943
18.0938888888889	26.6160011029909
18.1086111111111	26.4811026074355
18.1138888888889	26.8255995531756
18.1288888888889	26.5007552543709
18.1330555555556	26.7762062862018
18.1447222222222	26.6745093361815
18.1466666666667	26.8008977279538
18.1633333333333	26.484467002449
18.1666666666667	26.7176216025546
18.1858333333333	26.348525691534
18.1894444444444	26.5507544620892
18.2027777777778	26.3845180222718
18.2075	26.7039526547678
18.2219444444444	26.3178754544512
18.2266666666667	26.5128217457765
18.2458333333333	26.2787893600287
18.2591666666667	26.793675251725
18.2808333333333	26.3169221749804
18.2833333333333	26.4954589776179
18.2969444444444	26.3411952574515
18.3030555555556	26.3321467771621
18.3127777777778	26.359020470587
18.3161111111111	26.6267500280522
18.3272222222222	26.4101620466198
18.3308333333333	26.6432549112087
18.3472222222222	26.321230989724
18.3763888888889	26.3981843555283
18.3961111111111	26.394099244262
18.4008333333333	26.7351739672371
18.4119444444444	26.3563246753957
18.4161111111111	26.6041292227179
18.4277777777778	26.2854880468197
18.4302777777778	26.4638034157296
18.4497222222222	26.3145748384684
18.4541666666667	26.6535967675375
18.4708333333333	26.3425714576775
18.4780555555556	26.593158767076
18.4927777777778	26.4017377717726
18.4988888888889	26.3805447143101
18.5072222222222	26.3912580432802
18.5130555555556	26.7904022642558
18.5252777777778	26.4559935761583
18.5333333333333	26.7271952882185
18.5441666666667	26.3676487358954
18.5469444444444	26.5358609953137
18.5580555555556	26.295903778779
18.5633333333333	26.636581272086
18.5808333333333	26.1878400705809
18.5986111111111	26.3293199442912
18.6025	26.6306467162199
18.6175	26.5443040214967
18.62	26.7064249474712
18.6316666666667	26.4853250342571
18.6352777777778	26.7048041138897
18.6519444444444	26.4896191292195
18.6638888888889	26.9701297272621
18.6833333333333	26.6580294040668
18.6886111111111	26.9456935881164
18.7055555555556	26.3292924051821
18.7166666666667	26.3737290468736
18.7216666666667	26.7336113597751
18.7394444444444	25.9890563824173
18.7419444444444	26.1760191865746
18.7519444444444	26.0526206021183
18.7663888888889	26.179110489689
18.7691666666667	26.4225973582471
18.7866666666667	26.2961353632044
18.7991666666667	26.5321534574239
18.8086111111111	26.4196725435166
18.815	26.7752852490648
18.8286111111111	26.3073397746676
18.8352777777778	26.5314244786117
18.8552777777778	26.2797732265304


==> img/causal-time-resolved/causal-time-resolved-5-cabinDynSet.tsv <==
8.04583333333333	27.3230866821745
8.15972222222222	27.3517100681149
nan	nan
8.25583333333334	27.3893114234014
8.33333333333334	27.4204760075082
8.5	27.4288535838809
8.83333333333334	27.5545172294728
9.16666666666667	27.5545172294728
9.33333333333334	27.5796499585911
9.66666666666667	27.6718032986918
9.83333333333334	27.7555790624198
10.1666666666667	27.8393548261477
10.3333333333333	27.8591987852164
10.5	27.7012836756896
10.8333333333333	27.6643859985923
11	27.5536929673003
11.1666666666667	27.627488321495
11.3333333333333	27.4061022589109
11.5	27.4429999360083
11.6666666666667	27.2769603890703
11.8333333333333	27.2769603890703
12	27.240062711973
12.1666666666667	27.129369680681
12.3333333333333	27.0555743264863
12.5	27.129369680681
12.6666666666667	27.074023165035
12.8333333333333	27.2216138734243
13	26.8710859409996
13.1666666666667	26.9264324566456
13.5	27.0002278108403
13.6666666666667	26.7972905868049
13.8333333333333	26.9448812951943
14	26.7603929097076
14.1666666666667	26.6496998784156
14.3333333333333	26.5943533627696
14.5	26.5943533627696
14.6666666666667	26.7603929097076
14.8333333333333	26.6312510398669
15.1666666666667	26.7234952326103
15.3333333333333	26.5021091700263
15.5	26.5574556856723
15.8333333333333	26.7050463940616
16	26.5574556856723
16.1666666666667	26.5943533627696
16.3333333333333	26.5943533627696
16.5	26.6496998784156
16.6277777777778	26.4437974818868
16.8333333333333	26.4498922777707
17	26.6128022013183
17.1441666666667	26.4437974818868
18.4166666666667	26.4437974818868
18.5166666666667	26.4559870736546
18.6666666666667	26.5390068471236
18.8333333333333	26.465211492929
18.8552777777778	26.4749278812312


==> img/causal-time-resolved/causal-time-resolved-6-cabinStatic.tsv <==
4.85527777777778	19.0648102490989
5.855	19.0648102490989
5.85527777777778	20.9676613114091
6.855	20.9676613114091
6.85527777777778	23.5672588523149
7.855	23.5672588523149
7.85527777777778	27.8024223085142
8.855	27.8024223085142
8.85527777777778	28.2722360229393
9.855	28.2722360229393
9.85527777777778	28.1405579416817
10.855	28.1405579416817
10.8552777777778	27.6763363798995
11.855	27.6763363798995
11.8552777777778	27.374421955993
12.855	27.374421955993
12.8552777777778	27.144121840713
13.855	27.144121840713
13.8552777777778	26.8417645796159
14.855	26.8417645796159
14.8552777777778	26.6990387174166
15.855	26.6990387174166
15.8552777777778	26.5417366542208
16.855	26.5417366542208
16.8552777777778	26.5016458258154
17.855	26.5016458258154
17.8552777777778	26.6820832958701
18.8552777777778	26.6820832958701


==> img/causal-time-resolved/causal-time-resolved-7-cabinDynG-hlich.tsv <==
4.85527777777778	18.5434166666667
4.8775	20.3048259375809
4.89611111111111	20.0366880518089
4.915	20.0465297651646
4.92861111111111	20.0334623085401
4.93111111111111	19.9342125922499
4.94638888888889	20.0476704188151
4.96666666666667	20.0166407305439
4.98972222222222	20.0102914078812
5	19.7867800128943
5.01555555555555	20.4285826073443
5.03166666666667	20.5246949220957
5.03583333333333	20.33320734765
5.0525	20.6062872234663
5.05944444444444	20.3606325080587
5.08833333333333	20.2189692818405
5.11694444444445	20.1644156547447
5.17027777777778	20.1256853024562
5.1725	20.02651497361
5.18666666666667	20.1411987966932
5.21666666666667	20.1639446016198
5.22055555555556	19.9920119614785
5.235	20.1252679440234
5.2375	20.0148393346595
5.25222222222222	20.0447628043341
5.27916666666667	20.0106364727072
5.28222222222222	19.8751685967446
5.30305555555556	20.0099607632825
5.32027777777778	19.9917584590141
5.32361111111111	19.844338665658
5.34138888888889	20.0736715176253
5.35972222222222	20.012246905706
5.38583333333333	20.0048200729029
5.38805555555556	19.9013438518708
5.40111111111111	20.0214037215248
5.40333333333333	19.9252702964491
5.41888888888889	20.070927766318
5.43583333333333	20.0234492675532
5.43805555555556	19.9193329217753
5.45527777777778	20.0273431913893
5.45805555555556	19.9166603406344
5.47444444444444	20.0219985230385
5.47777777777778	19.9239742401762
5.49555555555555	20.0027263106313
5.53472222222222	20.0001232420723
5.545	19.769648142074
5.56416666666667	19.9183967049397
5.5975	19.9759731991062
5.65888888888889	20.0092601530266
5.73277777777778	20.0015726754654
5.74333333333333	20.2129973371179
5.75666666666667	20.0189148398584
5.76861111111111	20.087409665317
5.77055555555556	20.0131711074532
5.78472222222222	20.091539812904
5.79472222222222	19.9706237383734
5.81222222222222	20.0658825621637
5.82777777777778	20.0260764882014
5.83055555555556	19.9147461073874
5.84666666666667	20.0815344963274
5.86611111111111	20.0789737928946
5.86833333333333	19.9831911231171
5.88138888888889	20.0586086552897
5.90555555555556	20.0624892179617
5.90777777777778	19.9650312732195
5.92805555555556	20.0929492649602
5.93027777777778	19.9952907986283
5.9375	20.0450661097571
5.96777777777778	20.0081465755446
5.97083333333333	19.8771850204614
5.98833333333333	20.1112218479616
6.00555555555556	19.9397994462975
6.01944444444445	20.0800491233537
6.02138888888889	19.9951143343836
6.03833333333333	20.1165865468211
6.07027777777778	20.1840637143873
6.08527777777778	20.1997018614742
6.08888888888889	20.0404046932633
6.12222222222222	20.3670743083205
6.12444444444445	20.2729210031675
6.15861111111111	20.4458111097699
6.16111111111111	20.3308793473182
6.19305555555556	20.599065366435
6.19472222222222	20.5200514859621
6.21083333333333	20.5990679540207
6.21583333333333	20.3825793455864
6.23111111111111	21.0909144980878
6.23416666666667	21.0037587459362
6.26055555555556	21.4795906234637
6.26444444444444	21.2650698238536
6.27611111111111	21.4094401924582
6.27777777777778	21.3087539895806
6.29944444444444	21.4464131490117
6.30222222222222	21.2753951558339
6.33055555555556	21.3863341987827
6.34472222222222	21.0377437437086
6.36444444444444	21.1734245014051
6.36638888888889	21.0639557230924
6.39055555555555	21.2654472846869
6.40944444444445	20.6107200693365
6.4175	20.4980040924457
6.41861111111111	20.538357692659
6.43833333333333	20.4992040700295
6.44111111111111	20.3713725884104
6.46972222222222	20.6669137271722
6.47333333333333	20.5534380199704
6.51611111111111	21.5444672964961
6.51861111111111	21.4120688549585
6.52916666666667	21.556210160462
6.535	21.2510103009855
6.56944444444445	21.5833911700013
6.5725	21.3793059175088
6.58972222222222	21.6687874486391
6.59527777777778	21.342042590005
6.6225	21.3990032391516
6.62472222222222	21.2358710188897
6.64166666666667	21.2912704493587
6.64388888888889	21.132433398077
6.665	21.2882101972987
6.66916666666667	21.0095244253917
6.68194444444444	21.1038883065673
6.69527777777778	20.9396991507726
6.70833333333333	21.1330274654238
6.71083333333333	20.9898730570664
6.72888888888889	21.1972934526016
6.75472222222222	21.3174119590167
6.75777777777778	21.1227234840147
6.77472222222222	21.186290628215
6.77722222222222	21.0348228063223
6.79722222222222	21.1973871518325
6.79888888888889	21.1005966773649
6.81166666666667	21.1646335014796
6.82833333333333	20.8279926812349
6.84555555555556	20.8605046947536
6.84777777777778	20.7506693980306
6.88805555555556	20.848766526449
6.89027777777778	20.7493106228445
6.92472222222222	20.6757793231381
6.94166666666667	20.5047277111533
6.95611111111111	20.6030294735025
6.95833333333333	20.537157510379
6.97666666666667	20.5983092768031
6.97888888888889	20.5312768654799
7.00777777777778	20.5215930482083
7.01916666666667	20.4335774298831
7.04083333333334	20.4067842650672
7.07166666666667	20.4005405598016
7.08916666666667	20.1012517453135
7.11305555555555	19.9942248829372
7.12666666666667	20.1775738805025
7.13472222222222	20.2277525061354
7.13722222222222	20.1834127504951
7.16583333333334	20.4018389696669
7.17055555555556	20.3457132617601
7.18416666666667	20.39271815399
7.18638888888889	20.3454856059856
7.205	20.4512641527385
7.2075	20.4037766387621
7.29277777777778	21.3036442350007
7.30611111111111	21.0902201741403
7.35527777777778	21.8656519122668
7.37333333333333	21.5974280260811
7.38611111111111	21.5668690167844
7.40416666666667	21.5979856952841
7.42666666666667	22.3123649734292
7.47194444444445	22.9989559467646
7.47527777777778	22.8936142736422
7.49277777777778	23.2241905346664
7.49611111111111	23.1150769523512
7.52083333333333	23.6237158395597
7.52666666666667	23.4190491410968
7.55305555555556	23.8707597777387
7.55638888888889	23.7553863411589
7.56833333333334	23.9988637069219
7.57277777777778	23.821391299395
7.60583333333333	24.3024289649626
7.60944444444445	24.1202268837206
7.62666666666667	24.5687286651053
7.62888888888889	24.4633983979364
7.64055555555555	24.6486959519358
7.64333333333333	24.4978671036157
7.66027777777778	24.7558383636996
7.66972222222222	24.3352630737065
7.68472222222222	25.3257372112779
7.69027777777778	25.0364876901261
7.70388888888889	25.36621085006
7.72361111111111	25.1959629801609
7.73472222222222	24.7087233430661
7.75888888888889	25.0363229764865
7.76166666666667	24.8580573639829
7.78111111111111	25.0119350117501
7.78527777777778	24.776556756621
7.80472222222222	25.100025214645
7.81333333333333	24.863323160354
7.82138888888889	24.9914737345056
7.82722222222222	24.7667746502696
7.84	25.0663496534977
7.84638888888889	24.8698191635521
7.865	25.1340970937546
7.87111111111111	24.8038242268499
7.88972222222222	25.1437991568262
7.89333333333333	24.9926590825492
7.90805555555556	25.0875943322287
7.93027777777778	24.5641018883198
7.94972222222222	24.9486102653684
7.95611111111111	24.7084467482541
7.96416666666667	25.0340576240119
7.97222222222222	24.8177862775881
7.98583333333333	25.2780382463445
7.99	25.0169177117643
8.00638888888889	25.2301509132423
8.02055555555556	24.9553403912461
8.02944444444444	25.1209181251813
8.03472222222222	24.8932067336235
8.04833333333334	25.5063302613925
8.07055555555556	24.8680890569602
8.0875	25.3735149444961
8.09916666666667	24.8748729683649
8.10555555555556	24.8265358349582
8.11333333333333	24.8694620350642
8.13416666666667	24.6027097217338
8.15305555555556	24.7936332398791
8.16194444444444	24.5867240091192
8.1775	25.0016109394578
8.18777777777778	24.7411474880493
8.20111111111111	25.2672709703509
8.20472222222222	25.1015221104033
8.21305555555556	25.2033284414592
8.21666666666667	25.048775247652
8.22722222222222	25.1086450211566
8.23388888888889	24.8807221757006
8.24527777777778	25.1094140153187
8.26444444444445	25.0388731639752
8.26666666666667	24.9450170391961
8.285	24.9788307443285
8.28805555555556	24.8780211845972
8.30055555555556	25.0135337576406
8.30444444444445	24.9224797312476
8.31916666666667	25.0648364928664
8.32277777777778	24.9479101391667
8.33583333333333	25.0997918733573
8.34	24.9715465889233
8.35138888888889	25.0423625168796
8.355	24.9377615166327
8.37305555555556	24.993313861502
8.37722222222222	24.8734702200779
8.4025	24.987585685057
8.41138888888889	24.9220139956406
8.43361111111111	25.0403236507128
8.44527777777778	25.0311795314382
8.44861111111111	24.923594498836
8.46694444444444	25.0639059687344
8.48388888888889	25.0349393973806
8.48611111111111	24.9597683013599
8.49888888888889	25.0284602024728
8.50333333333333	24.9103470731424
8.51833333333333	25.1149340960993
8.52444444444444	24.9506741922383
8.54194444444445	25.1126737191702
8.55277777777778	24.9435110391755
8.57416666666667	25.0450289795626
8.57722222222222	24.9666181560845
8.59583333333333	25.0084635987959
8.60972222222222	24.8616292770329
8.6275	24.9390279665623
8.63361111111111	24.8678765017859
8.64416666666667	24.9433463793344
8.64888888888889	24.8959366747191
8.67138888888889	24.9713504858686
8.68222222222222	24.9873093575549
8.68472222222222	24.9476969904111
8.70583333333333	25.016304658242
8.73166666666667	25.0172693523094
8.73472222222222	24.97522887588
8.75111111111111	25.0291817303436
8.76111111111111	25.0297384698518
8.76361111111111	24.9965243601605
8.78722222222222	25.0306051179703
8.7975	24.968575489421
8.81583333333333	24.9913317098444
8.81833333333334	24.9718147530503
8.84944444444444	25.0658916665083
8.85388888888889	25.0324815912632
8.86611111111111	25.1126769774244
8.88	25.0437903918049
8.90138888888889	25.0518187423767
8.90611111111111	25.0192800781349
8.92138888888889	25.0763692534067
8.93138888888889	25.0233471857219
8.94666666666667	25.1220790024631
8.98805555555556	25.0332511550081
8.99833333333333	24.968002902418
9.02277777777778	24.9380229948414
9.03694444444444	24.9602904698094
9.04111111111111	24.9365860446949
9.05277777777778	25.0234226588834
9.06194444444445	24.9924887418667
9.08888888888889	25.1004676002539
9.11222222222222	25.0043238274866
9.12972222222222	25.0396489307475
9.13444444444444	24.9980561610734
9.14888888888889	25.1075221864228
9.16416666666667	25.0239675088522
9.17305555555556	25.0542554993035
9.18972222222222	24.9145730454815
9.20388888888889	24.9477731457789
9.2175	24.9178358406351
9.24194444444445	24.9693862295765
9.245	24.9572435659754
9.25722222222222	25.0255995878485
9.26333333333334	24.9997937569638
9.275	25.1182020513773
9.29777777777778	25.0214861135728
9.31083333333333	25.1339769194161
9.3275	25.0392619930447
9.36055555555556	24.9671617005445
9.39555555555556	24.9989930739316
9.42694444444444	24.9875674003893
9.44638888888889	24.8430425618286
9.48027777777778	24.9649853825114
9.54083333333334	25.0118946006951
9.55083333333333	25.0366630989218
9.5625	25.0324542562446
9.60527777777778	25.3318572756559
9.64333333333333	25.0920717111253
9.67138888888889	25.1693993012092
9.70194444444445	25.0784516807553
9.71	25.0958823494519
9.72527777777778	25.088538088312
9.73833333333333	24.8291552273718
9.7425	24.8607357878537
9.74833333333333	24.8293360332079
9.75472222222222	24.8399054314207
9.77888888888889	25.00387999081
9.79444444444444	24.9082029917088
9.82166666666667	25.1080113705236
9.83055555555556	25.0366650005568
9.85944444444445	25.1321107597804
9.87805555555556	25.001952353084
9.88944444444445	25.0406428422934
9.90555555555556	24.976466544195
9.91166666666667	25.055136753898
9.92472222222222	24.86960928692
9.9275	24.9141524655976
9.9425	24.8510373436765
9.96361111111111	24.9892946207887
9.97305555555556	24.8852696012287
9.97805555555556	24.9313609639584
9.98361111111111	24.918464508987
9.99416666666667	24.8300190476984
10.0019444444444	24.9140400284784
10.0166666666667	24.8874971615958
10.0191666666667	24.9441296436453
10.0516666666667	24.9831300375017
10.0541666666667	25.0379105474314
10.0694444444444	24.9522492423625
10.1116666666667	25.0050313489037
10.1191666666667	25.1373256399177
10.1347222222222	25.0751876340032
10.1397222222222	25.1296122228654
10.1602777777778	25.0678022656748
10.1733333333333	25.2053263088244
10.1858333333333	25.1468079417422
10.1883333333333	25.1926528705655
10.2044444444444	25.0043893848196
10.2108333333333	25.1048203049206
10.225	24.898803304397
10.2372222222222	25.0170477896048
10.2469444444444	24.8350424739404
10.2522222222222	24.9393914629378
10.265	24.769127100773
10.2827777777778	24.879180399302
10.2902777777778	25.0930860466395
10.3044444444444	24.991776602903
10.3177777777778	24.9830653730505
10.3202777777778	25.06360401552
10.335	25.0116508015748
10.3544444444444	25.1825097933178
10.3719444444444	24.961034848039
10.3813888888889	25.146799768553
10.3972222222222	25.0036353887284
10.4041666666667	24.9923961022229
10.4172222222222	25.0063094772843
10.4225	25.1908881765503
10.4383333333333	24.9738071847904
10.4433333333333	25.1521826436304
10.4611111111111	24.9721280683652
10.4877777777778	25.0075333620394
10.4905555555556	25.1375362999076
10.5080555555556	25.0057521081596
10.5355555555556	25.0154323786984
10.5397222222222	25.201420536943
10.5555555555556	24.9784866587073
10.5586111111111	25.1162858549473
10.57	24.9856718628116
10.5747222222222	25.1744475730184
10.5869444444444	25.0403157435331
10.5897222222222	25.1564524976604
10.6102777777778	24.9786362892479
10.6158333333333	25.2201969906935
10.6308333333333	24.9740136734864
10.6383333333333	25.1208602660025
10.6591666666667	24.938481806513
10.6686111111111	25.2581204722654
10.6775	25.0446234108752
10.68	25.1282246925961
10.6916666666667	24.9317444038807
10.6941666666667	25.0513897652027
10.7058333333333	24.8848313116225
10.7094444444444	25.0577529397098
10.7277777777778	24.8573972530031
10.745	24.9320238676044
10.7491666666667	25.1458155564422
10.7627777777778	25.0223853257226
10.7663888888889	25.1758561467464
10.7777777777778	24.967445867176
10.7827777777778	25.1686319269041
10.7977777777778	24.8989404177391
10.8027777777778	25.1337634609277
10.8169444444444	24.8699011797459
10.8208333333333	25.0331693406892
10.8344444444444	24.9434607794159
10.8497222222222	24.9541654947346
10.8580555555556	25.2894731826237
10.8805555555556	24.8926157397599
10.8925	25.0053958911833
10.9044444444444	24.9786364535672
10.9208333333333	24.9846039608009
10.925	25.0821539208127
10.9466666666667	24.9774131862811
10.9533333333333	25.1210941614263
10.9702777777778	24.8295454629782
10.9902777777778	25.108136391807
11.0116666666667	25.0462173895424
11.0433333333333	25.0207904487592
11.0566666666667	24.6897036776961
11.0977777777778	25.1306012820209
11.1116666666667	25.0711077319045
11.1208333333333	25.1899773240315
11.1352777777778	25.003350232628
11.1419444444444	24.9893818900112
11.1588888888889	25.0028284596867
11.1738888888889	25.3452120375831
11.2202777777778	25.0412751255093
11.2466666666667	25.2270838377996
11.2575	24.8462234839346
11.2625	24.8760007544276
11.2716666666667	24.8112531182293
11.2777777777778	24.9330450095545
11.2911111111111	24.8771970852994
11.2963888888889	24.9675114983056
11.3094444444444	24.8889609745454
11.3263888888889	24.9373410999828
11.3491666666667	25.3588756046519
11.3588888888889	25.1891908975197
11.3658333333333	25.2929899514686
11.3763888888889	25.1441165363751
11.3836111111111	25.2805616104027
11.4036111111111	24.9663453979383
11.4213888888889	25.1905993378786
11.4363888888889	24.831334915555
11.4458333333333	25.0817518828225
11.4577777777778	24.6631636986654
11.4602777777778	24.7415599042615
11.4686111111111	24.6792440259461
11.475	24.6934923260424
11.4802777777778	24.9003982725882
11.4927777777778	24.8655018472913
11.4963888888889	24.9809794736826
11.5072222222222	24.8795617110652
11.5105555555556	24.9808769130406
11.5275	24.7983985878692
11.5347222222222	24.9902403518303
11.5511111111111	24.8268142963017
11.5597222222222	24.9549313596967
11.5730555555556	24.9025408190458
11.5863888888889	24.9277408805012
11.5891666666667	25.0403728796763
11.6044444444444	24.9175322591605
11.6144444444444	25.0219915875431
11.6280555555556	24.9674843954101
11.6405555555556	24.9719703472402
11.6455555555556	25.1607184806618
11.6583333333333	25.0636910685876
11.6616666666667	25.1754307142559
11.6763888888889	25.0249904980267
11.6822222222222	25.1809056169959
11.72	25.0478421659624
11.7241666666667	25.2030631474011
11.7372222222222	24.8779954148261
11.7472222222222	25.0252210329373
11.7577777777778	24.8365014037728
11.7602777777778	24.9299190463557
11.7725	24.8577692072894
11.7938888888889	24.9311760660055
11.7997222222222	25.15580200039
11.8180555555556	24.9181742622941
11.8336111111111	24.9564098295703
11.8358333333333	25.0566933230729
11.8594444444444	24.9474848665671
11.8716666666667	24.9714084853297
11.875	25.1128088680648
11.8958333333333	24.9409690320961
11.9	25.0752629702714
11.9213888888889	25.0241308147469
11.9236111111111	25.1153673274415
11.9358333333333	24.9930178792774
11.9388888888889	25.1082886542169
11.955	25.023877652551
11.9575	25.1247212771221
11.9730555555556	24.953299972196
11.9802777777778	25.0381671100065
11.9958333333333	24.9704528962366
11.9980555555556	25.0668247372865
12.0175	24.9429121800041
12.0333333333333	24.9720739391192
12.0369444444444	25.133969050255
12.0563888888889	25.0565931327328
12.0588888888889	25.1634098848042
12.0755555555556	25.0303232548059
12.0830555555556	25.0163683653256
12.0980555555556	25.0192342601969
12.1022222222222	25.2027489271005
12.1172222222222	24.9464316394797
12.1205555555556	25.0927091346123
12.1341666666667	24.9916045159247
12.1402777777778	24.9797169827692
12.1491666666667	24.9862638283278
12.1655555555556	25.2708887072694
12.1758333333333	24.9820605562178
12.1794444444444	25.1123508467028
12.19	24.9618835471654
12.195	25.1698290859935
12.2111111111111	24.8608557611524
12.2261111111111	24.9171079265102
12.2316666666667	25.1977800439032
12.2455555555556	25.0156372268856
12.2491666666667	25.171710906099
12.2608333333333	25.0452044930269
12.2641666666667	25.192417951825
12.2791666666667	24.9212167908809
12.2833333333333	25.1249749189057
12.2975	24.9742937769419
12.3019444444444	25.1815626957664
12.3219444444444	24.913123231055
12.3430555555556	25.3479837034609
12.3625	24.7760176700092
12.3663888888889	24.9743622223235
12.3788888888889	24.8371903592476
12.3969444444444	24.8958370904184
12.4016666666667	25.1453677163796
12.4180555555556	24.9029339737838
12.4294444444444	25.0744153794215
12.4388888888889	24.9363728063087
12.4413888888889	25.0445299947951
12.4569444444444	24.9124588214589
12.4605555555556	25.0936331642058
12.4783333333333	24.8574276679435
12.4961111111111	25.1813685623283
12.5241666666667	24.8427092442063
12.5383333333333	25.1305853388901
12.5597222222222	24.8825442186929
12.5786111111111	24.9472634197356
12.5813888888889	25.0975618513941
12.5905555555556	24.9950552479287
12.5969444444444	25.2273299450761
12.6108333333333	24.9903133806577
12.6158333333333	25.1494445270417
12.6366666666667	24.9287811266194
12.6605555555556	24.9806537317444
12.6630555555556	25.1174082575426
12.6736111111111	25.0222068009249
12.6797222222222	25.2581123590258
12.7063888888889	25.0427248071271
12.7147222222222	25.3084248784289
12.7366666666667	25.0333645740915
12.7438888888889	25.3024629836305
12.7619444444444	24.8385249505198
12.7680555555556	25.0066598353183
12.7808333333333	24.9385577701629
12.7838888888889	25.0732680443496
12.7991666666667	24.8563529217746
12.8025	24.9635531512628
12.8219444444444	24.8826123451391
12.8266666666667	25.0927503008804
12.8394444444444	24.9328098263881
12.8441666666667	25.0164867072599
12.8522222222222	24.9159749812692
12.8722222222222	25.236202604242
12.8894444444444	24.7837826678989
12.9011111111111	25.0343598344086
12.9161111111111	24.9361433306304
12.9202777777778	25.1473982803947
12.9358333333333	24.8633728335268
12.9383333333333	25.0107630405819
12.9522222222222	24.9358700501207
12.9547222222222	25.0874936494682
12.9661111111111	24.9262324031952
12.9691666666667	25.0994074110994
12.9802777777778	24.8989861752761
12.9838888888889	25.1052548011318
12.9994444444444	24.7933477257817
13.0163888888889	25.0965914202325
13.0325	24.9212040690055
13.0605555555556	24.9893201514898
13.0630555555556	25.1568066710119
13.0761111111111	24.9978557119553
13.0825	25.3142100938601
13.0961111111111	25.1001244074914
13.1002777777778	25.3095827781169
13.1166666666667	25.0688764805341
13.1197222222222	25.2412502233969
13.1330555555556	25.0231203125346
13.1480555555556	24.9925161240794
13.1541666666667	25.3249348088698
13.1691666666667	24.81722690588
13.1794444444444	25.0862937273284
13.1961111111111	24.8401489519021
13.2002777777778	25.0929199772165
13.2097222222222	24.7860520537856
13.2116666666667	24.8848820716156
13.2233333333333	24.7462209219526
13.2577777777778	24.9206209704041
13.2675	25.1877385937104
13.2838888888889	24.8855857437278
13.2863888888889	25.0402876179432
13.2983333333333	24.9289323100808
13.3036111111111	24.9154955099912
13.31	24.9227178653457
13.3188888888889	25.0842107913758
13.3305555555556	24.9937993126045
13.3333333333333	25.1451225484118
13.3494444444444	25.0027953232574
13.3672222222222	25.2989945784582
13.3844444444444	25.0478484646827
13.3877777777778	25.2234861391919
13.405	24.9231016482433
13.4155555555556	24.937746537696
13.4180555555556	25.0964350095559
13.4341666666667	24.9313862229036
13.4375	25.1185886429722
13.4508333333333	24.9338626254474
13.4633333333333	25.099892443508
13.4780555555556	24.9530168973399
13.4847222222222	24.9398390367572
13.495	24.9555854616181
13.4980555555556	25.1372597935171
13.5175	24.9032779763255
13.5211111111111	25.0294304066369
13.5338888888889	24.9497959680946
13.5763888888889	24.9964482645281
13.5797222222222	25.2057779693661
13.5933333333333	24.9239376284411
13.5963888888889	25.1056095257871
13.6069444444444	25.0224624202493
13.6091666666667	25.1591245336007
13.6216666666667	25.0090977143803
13.6238888888889	25.1493677062365
13.6430555555556	24.9856027354557
13.6461111111111	25.1944249838555
13.6611111111111	24.9994178276194
13.6644444444444	25.2147293963884
13.6791666666667	25.0069179257217
13.6858333333333	24.9830519637248
13.6966666666667	24.9929118000921
13.7011111111111	25.2834414288957
13.7105555555556	25.1197433358425
13.7136111111111	25.2757574100727
13.725	24.9470090391059
13.7272222222222	25.0759774733035
13.7391666666667	24.9217259904246
13.7441666666667	25.2154191514334
13.7613888888889	25.0241786555982
13.7780555555556	24.9984072458683
13.7813888888889	25.2093018246285
13.7966666666667	25.0308400009613
13.8008333333333	25.254123043422
13.8122222222222	25.0962507634713
13.8158333333333	25.2733292858935
13.8305555555556	25.0433494826141
13.8352777777778	25.2779213032308
13.8488888888889	24.9744197965978
13.8544444444444	25.2152188842771
13.8733333333333	24.8921363986036
13.8869444444444	25.2550459796282
13.9086111111111	24.7246715936759
13.9213888888889	25.1340788967958
13.9341666666667	24.8221544612069
13.9433333333333	25.0032285386937
13.9669444444444	24.6294152835218
13.9711111111111	24.8201213897202
13.9813888888889	24.7838901882473
13.9902777777778	24.8049524615005
14.0047222222222	25.4022851585725
14.0436111111111	25.1379456894207
14.0580555555556	24.531427244186
14.0658333333333	24.7990879181111
14.0813888888889	24.7787124346176
14.0847222222222	25.0509312368583
14.0941666666667	24.9067205605277
14.0983333333333	25.1788156332341
14.1138888888889	24.8842309682738
14.1163888888889	25.0605883571922
14.1302777777778	24.9591978856258
14.1361111111111	24.9509275447249
14.1441666666667	24.9631455827587
14.1494444444444	25.352421412396
14.1597222222222	25.0933260819131
14.1663888888889	25.4377696854164
14.1866666666667	24.9724007205522
14.1969444444444	24.9891880238305
14.2033333333333	25.4417121549951
14.2236111111111	24.9528966444433
14.2286111111111	25.3271210068468
14.2458333333333	24.6919644279674
14.2527777777778	25.2197993678708
14.2652777777778	24.9077607531809
14.2677777777778	25.0941173127052
14.2852777777778	24.9099394602973
14.2888888888889	25.2098595391871
14.3066666666667	24.7426487984475
14.3105555555556	25.0228072106009
14.3230555555556	24.8356635781802
14.3255555555556	25.0440658869564
14.3341666666667	24.9507962925589
14.3411111111111	25.3159732798748
14.3608333333333	24.8731232008203
14.3694444444444	25.2051591169299
14.3902777777778	24.9781925009123
14.3941666666667	25.2903905433648
14.4111111111111	24.891081049434
14.4227777777778	25.2817540726396
14.4363888888889	24.9614777483845
14.4394444444444	25.1896314830568
14.4522222222222	24.9438137620124
14.4555555555556	25.1174836007624
14.4666666666667	24.9269446181323
14.4702777777778	25.2026177685232
14.4805555555556	24.97921034214
14.4855555555556	25.3104665863184
14.5002777777778	24.8928244896041
14.5052777777778	25.2599894614468
14.5230555555556	24.7694748361371
14.5347222222222	25.149239864662
14.5572222222222	24.887852552924
14.57	25.1095147488102
14.5886111111111	24.9399369983155
14.6011111111111	24.9448102392074
14.6033333333333	25.127793147012
14.6136111111111	24.9886377490266
14.6169444444444	25.207823738914
14.6294444444444	24.9043409738334
14.6325	25.1119277055683
14.6483333333333	24.9741959019199
14.6519444444444	25.2239757754315
14.6725	24.8890769742935
14.695	24.9531907894219
14.6980555555556	25.1864345971993
14.7161111111111	24.7848923326352
14.7227777777778	25.1520931956376
14.7322222222222	24.786747352856
14.7358333333333	24.9999330777812
14.7505555555556	24.6299249718839
14.7702777777778	24.8113441461263
14.7847222222222	25.4500846255292
14.8047222222222	24.5999776426302
14.8230555555556	25.2236129024395
14.8380555555556	24.8568071527824
14.8422222222222	25.1659572604769
14.8538888888889	25.070330066916
14.8563888888889	25.2539341575581
14.8755555555556	24.9808173154785
14.8786111111111	25.2236681818319
14.8983333333333	24.9075974235365
14.9061111111111	25.1519508630083
14.9263888888889	24.9234571275344
14.9302777777778	25.226327166334
14.95	24.8415543595539
14.9716666666667	24.9345956862812
14.9741666666667	25.1438157007291
14.9888888888889	24.8994643790262
14.9958333333333	24.8853682223489
15.0080555555556	24.9265896920961
15.0122222222222	25.2504790762248
15.0394444444444	24.9659925970597
15.0494444444444	24.9820083834145
15.0536111111111	25.2925482762018
15.0688888888889	25.0078077112995
15.0747222222222	25.3616800351364
15.085	24.9909800327221
15.0886111111111	25.1953167789534
15.1005555555556	24.8791749481129
15.1052777777778	25.0096179115239
15.1191666666667	24.851936363762
15.1238888888889	25.1920873329069
15.1383333333333	25.0078172101246
15.1413888888889	25.2164339020271
15.1563888888889	25.0056810629863
15.1630555555556	24.9793607741756
15.1733333333333	24.9841535769114
15.1827777777778	25.4951069703457
15.2086111111111	25.002778451901
15.2116666666667	25.2100954419266
15.2216666666667	25.0436502294818
15.2261111111111	25.3349646112752
15.2383333333333	24.9500827177065
15.2441666666667	24.8979071847825
15.2525	24.9144703603552
15.2566666666667	25.2680416587378
15.2697222222222	25.0177925252058
15.2744444444444	25.343935669865
15.2847222222222	24.932587950886
15.2869444444444	25.0884373125687
15.3005555555556	24.8619815336342
15.3052777777778	25.2554887468363
15.3172222222222	24.9131131595203
15.3233333333333	25.3366207694739
15.3552777777778	25.056206212491
15.3680555555556	25.6705050651765
15.3922222222222	25.3149796313294
15.4019444444444	24.41612612403
15.4052777777778	24.6479006947264
15.4138888888889	24.4105344680391
15.4247222222222	24.4954634917609
15.4294444444444	24.9883372277909
15.4463888888889	24.5864968263375
15.4588888888889	24.9434916031089
15.4680555555556	24.8014827911515
15.4708333333333	25.0265061964621
15.4841666666667	24.6283502025717
15.49	24.8694989061368
15.5008333333333	24.7535341879187
15.5108333333333	24.7652003417654
15.525	25.4555762722035
15.5447222222222	24.6108190385972
15.5613888888889	24.9917939688523
15.5766666666667	24.8693241095671
15.5925	25.3088756707244
15.6069444444444	24.9886399777972
15.6113888888889	25.3073512351639
15.6294444444444	25.0016832101367
15.6408333333333	25.2591287849356
15.6502777777778	25.0815256199569
15.6583333333333	25.4860091573399
15.6783333333333	24.8718912786131
15.6902777777778	24.9231065197853
15.6980555555556	25.4430282621441
15.705	25.085910033122
15.7183333333333	25.0160118102804
15.7255555555556	25.4836432271352
15.7386111111111	24.6178997115712
15.7425	24.8892533756715
15.7547222222222	24.7381687484549
15.76	25.1356418735822
15.7761111111111	24.6039921315626
15.7794444444444	24.8869666162915
15.7936111111111	24.613648290689
15.805	24.9832946976859
15.8177777777778	24.8008127137968
15.8316666666667	25.0518540063053
15.8408333333333	24.8605411699386
15.8455555555556	25.1662509398573
15.8644444444444	24.8100944437046
15.8702777777778	25.0214200672171
15.8894444444444	24.9154809623232
15.8936111111111	25.2399818891689
15.9108333333333	24.8556156857726
15.9141666666667	25.1269096710263
15.9263888888889	24.9304243604745
15.9316666666667	25.2973605278115
15.9444444444444	24.9186035583293
15.9475	25.1450009058856
15.9586111111111	24.9752752694904
15.9627777777778	25.2840151521124
15.9777777777778	24.8711824752828
15.9825	25.0569979912452
15.9927777777778	24.9340474455245
15.9986111111111	24.9209333217883
16.0063888888889	24.9358793253299
16.0111111111111	25.3313951452244
16.0283333333333	24.9645392975027
16.0355555555556	24.9471903732355
16.0588888888889	24.9960635863998
16.0638888888889	25.3893525277083
16.0730555555556	25.0573393245032
16.0822222222222	25.4677737982609
16.0986111111111	24.8089474413539
16.1133333333333	24.8814217610026
16.1166666666667	25.1885663214567
16.1330555555556	24.9065631961458
16.1402777777778	24.8946673061739
16.1558333333333	24.9451144379974
16.1613888888889	25.3739902829792
16.1761111111111	24.7768054155249
16.1825	25.1214955781119
16.1927777777778	24.7880482746037
16.1963888888889	25.0488497167166
16.2136111111111	24.7411512962774
16.2327777777778	24.8678446923546
16.2463888888889	25.5156354827099
16.2719444444444	25.2132438910807
16.3130555555556	25.0699889920695
16.3272222222222	24.4127170786509
16.3455555555556	24.6885626871168
16.3508333333333	25.165894586867
16.3661111111111	24.8997226917534
16.3725	25.3288792475328
16.3838888888889	25.1140114761243
16.3869444444444	25.3181202117383
16.4038888888889	24.8964541304134
16.4152777777778	25.23550574606
16.4347222222222	24.9644453764841
16.4375	25.1929581680282
16.4516666666667	24.8972235877252
16.4569444444444	25.2692583880949
16.4766666666667	24.7550953295637
16.4933333333333	24.864551466417
16.4963888888889	25.1328617288648
16.5155555555556	24.8817884070572
16.535	24.960890817724
16.5558333333333	24.9874651291007
16.5588888888889	25.2561552924192
16.5747222222222	24.94088926316
16.5816666666667	24.9224116242815
16.5947222222222	24.9659989617572
16.6008333333333	25.4654373624237
16.6211111111111	24.8783914036883
16.6311111111111	25.2613989129152
16.6461111111111	25.0250743061525
16.6494444444444	25.3210542043665
16.6611111111111	24.9595811241286
16.6638888888889	25.2044728863904
16.6766666666667	25.0007761459706
16.6797222222222	25.2873910186669
16.7008333333333	24.9679806213756
16.705	25.3651066831446
16.7219444444444	24.9884429574105
16.7275	25.3372491481105
16.7413888888889	25.0167376961206
16.7547222222222	24.9652761956165
16.7586111111111	25.3393222988989
16.775	24.8153186705747
16.7772222222222	25.0212730366821
16.7913888888889	24.8532408032603
16.7941666666667	25.1269063915626
16.8044444444444	24.8836234494515
16.8091666666667	25.2594448756379
16.8283333333333	24.7465465966301
16.8513888888889	24.8917098784473
16.8541666666667	25.1686770133662
16.8722222222222	24.8211370900315
16.8758333333333	25.0835404562535
16.8927777777778	24.894077439303
16.8958333333333	25.1737950708845
16.9125	24.9473788855902
16.92	25.4612171935856
16.9391666666667	24.793795924115
16.9447222222222	25.2197962043263
16.9580555555556	24.90368228369
16.9647222222222	24.8723891110612
16.9755555555556	24.9017362003146
16.9852777777778	25.4937781105542
17.0022222222222	24.7161116884689
17.005	24.9077140051913
17.0141666666667	24.7271303343508
17.0252777777778	24.7522992482443
17.0297222222222	25.1561892731767
17.0477777777778	24.7709742076139
17.0536111111111	25.0853375453316
17.0627777777778	24.8726288353156
17.0658333333333	25.1052148639608
17.0802777777778	24.6796097173467
17.0858333333333	25.0254291033254
17.1016666666667	24.5581806789327
17.1188888888889	25.3924268957795
17.1533333333333	24.6321452508276
17.1697222222222	25.3198054003597
17.1777777777778	24.9141642718745
17.1802777777778	25.086316650476
17.1897222222222	24.7931006204936
17.1947222222222	24.7532138462292
17.2008333333333	24.7745353841368
17.2116666666667	25.5078710713768
17.2216666666667	24.9841249466587
17.2438888888889	25.1236616515186
17.2472222222222	25.4297913240056
17.2625	25.0291972590306
17.2666666666667	25.3710226027767
17.2755555555556	25.1131530528455
17.2791666666667	25.382331375875
17.2958333333333	25.0337580542335
17.3005555555556	25.4243461404902
17.3227777777778	24.9273836465565
17.3477777777778	25.6475117553499
17.3680555555556	25.0333770879545
17.3747222222222	24.9883677765604
17.3888888888889	25.0171797228605
17.4016666666667	25.6740964141018
17.4186111111111	24.7558379645258
17.4269444444444	25.3710241521892
17.4452777777778	24.655736074945
17.4577777777778	25.1387965282037
17.4702777777778	24.9796579394026
17.4761111111111	25.4077598226294
17.4933333333333	24.7254628009769
17.4994444444444	25.0711352864967
17.5213888888889	24.7604888596225
17.5261111111111	25.2250286124184
17.5375	24.751082436601
17.5408333333333	25.030171588287
17.5494444444444	24.7901527742735
17.5544444444444	25.1948358111783
17.5652777777778	24.7938810118753
17.5691666666667	25.1208007176843
17.5844444444444	24.4436660113776
17.6008333333333	24.9319773219722
17.6166666666667	24.7293990194326
17.6208333333333	25.1486004349165
17.6361111111111	24.6963779970025
17.6494444444444	24.7681272027411
17.6522222222222	25.0924414361656
17.6663888888889	24.8521208024048
17.6711111111111	25.2920045333079
17.6825	24.8813191020244
17.6861111111111	25.1945301249743
17.7025	24.7019408244118
17.7094444444444	25.1976575041098
17.7294444444444	24.7588942738363
17.7366666666667	24.981801917286
17.7544444444444	24.8627100773072
17.7719444444444	24.9057357645411
17.7747222222222	25.2019176211063
17.7925	24.8817541669869
17.8266666666667	24.9617148545674
17.8308333333333	25.3599144001359
17.845	24.9542281880366
17.8480555555556	25.2251121464078
17.8663888888889	24.9662563712701
17.8702777777778	25.3325973240804
17.8877777777778	24.8935904752352
17.8938888888889	24.8777960388268
17.9044444444444	24.9183380104932
17.9066666666667	25.1564153741934
17.9227777777778	24.9319235789936
17.9261111111111	25.2454189130835
17.9422222222222	24.791106119166
17.9491666666667	25.0896343762113
17.96	24.7809840140598
17.9636111111111	25.0970949474964
17.9808333333333	24.7136755706725
17.9947222222222	24.8088726082705
18.0008333333333	25.3295620295386
18.015	24.8385132258569
18.0175	25.0668011368356
18.0355555555556	24.8306928998838
18.0469444444444	25.1321054719005
18.0636111111111	24.8981417961976
18.0666666666667	25.1904813152087
18.0819444444444	24.9225097191417
18.0938888888889	25.2062019452869
18.1086111111111	25.0234711188842
18.1138888888889	25.455403954608
18.1288888888889	25.0337578828612
18.1330555555556	25.3808889372203
18.1447222222222	25.2137213100704
18.1466666666667	25.3744516597134
18.1627777777778	25.0200949836637
18.1666666666667	25.31371170051
18.1811111111111	24.9069638678794
18.1894444444444	25.1311770940071
18.2027777777778	24.9236105972979
18.2075	25.3234023869616
18.2219444444444	24.8486279016713
18.2266666666667	25.0923393102551
18.2461111111111	24.8060721617874
18.2591666666667	25.4450895023192
18.2811111111111	24.8275313981345
18.2833333333333	25.0520231382802
18.2969444444444	24.8685910652554
18.3030555555556	24.8585910121518
18.3127777777778	24.891782031897
18.3161111111111	25.2267057128956
18.3272222222222	24.9587474929488
18.3308333333333	25.250392658628
18.3472222222222	24.848142352513
18.3763888888889	24.942213782499
18.3961111111111	24.9432387747237
18.4008333333333	25.3692317635657
18.4119444444444	24.9125295325678
18.4161111111111	25.2212666116006
18.4277777777778	24.8217956430282
18.4302777777778	25.0429393032318
18.4497222222222	24.8383761608677
18.4541666666667	25.2616602307481
18.4705555555556	24.8695713185071
18.4780555555556	25.1803150558705
18.4919444444444	24.9385839669116
18.5047222222222	24.91201699074
18.5130555555556	25.4205524787351
18.5261111111111	24.974206363574
18.5333333333333	25.3177990528641
18.5441666666667	24.8846485236085
18.5469444444444	25.0976616124489
18.5580555555556	24.7959020825161
18.5633333333333	25.2196410328471
18.5813888888889	24.658176442684
18.5986111111111	24.8042824399207
18.6025	25.1827163946397
18.6175	25.016457043192
18.62	25.2241988810551
18.6316666666667	24.9520658466189
18.6352777777778	25.2342567125011
18.6519444444444	24.9343060908001
18.6638888888889	25.5528946805669
18.6833333333333	25.066229440624
18.6886111111111	25.459791036966
18.7058333333333	24.7601156077336
18.7166666666667	24.8133014506639
18.7216666666667	25.2741679069125
18.7394444444444	24.4394843472298
18.7419444444444	24.6778076878762
18.7522222222222	24.5184069075503
18.7663888888889	24.6434579617429
18.7691666666667	24.9481562882864
18.7866666666667	24.7792289522231
18.7991666666667	25.0755001487815
18.8086111111111	24.9352947713793
18.815	25.3861924927037
18.8288888888889	24.8026781218546
18.8352777777778	25.0888266228239
18.8552777777778	24.7771048222746


==> img/causal-time-resolved/causal-time-resolved-8-cabinDynSet.tsv <==
4.85527777777778	20
6.22833333333334	20
nan	nan
7.10416666666667	20
7.265	20
nan	nan
7.67833333333333	25
18.8552777777778	25


==> img/causal-time-resolved/causal-time-resolved-9-cabinDynHam.tsv <==
4.85527777777778	18.5434166666667
4.88944444444444	18.9031863561068
4.91638888888889	19.0153035458292
4.92861111111111	19.0282039139395
4.93111111111111	18.9756281997086
4.95416666666667	19.0018032550383
4.98972222222222	18.9792527992669
5.00444444444445	18.7936716321497
5.0525	19.9507405902356
5.05944444444444	19.8170705143181
5.06083333333333	19.8508405577348
5.09555555555556	19.7038586839316
5.12	19.7026054948903
5.17027777777778	19.7374034492715
5.1725	19.6568254681686
5.21666666666667	19.8131412057982
5.22055555555556	19.6708779809204
5.235	19.7553658343095
5.2375	19.6669511578093
5.27916666666667	19.6344334940154
5.28222222222222	19.5166564289656
5.32027777777778	19.4568449328891
5.32361111111111	19.3328616644608
5.35027777777778	19.4455388194348
5.37694444444444	19.4778298677001
5.38805555555556	19.3976493873662
5.40111111111111	19.4284962115478
5.40333333333333	19.3536321594635
5.43583333333333	19.5288627915358
5.43805555555556	19.4539788872463
5.45555555555556	19.488613802195
5.45805555555556	19.4047830872116
5.47555555555556	19.4254893625941
5.47777777777778	19.3526044554292
5.53472222222222	19.2768370219633
5.55194444444444	18.9438614123339
5.57972222222222	18.7792927687094
5.62333333333333	18.7093753878682
5.73277777777778	18.6503519830089
5.7925	18.9928688713629
5.79472222222222	18.9555628468882
5.82777777777778	19.1356509234726
5.83055555555556	19.0785512300254
5.86611111111111	19.3229363119563
5.86833333333333	19.2681782400377
5.90555555555556	19.4167294659741
5.90777777777778	19.3524533675993
5.92805555555556	19.4733468552935
5.93027777777778	19.4090159245374
5.9375	19.4558205026232
5.96777777777778	19.460254756196
5.97083333333333	19.3596295995249
5.98833333333333	19.5319221016189
5.99055555555556	19.4659552197339
6.00305555555556	19.5360850230483
6.00555555555556	19.455119038957
6.06861111111111	19.7813802775873
6.08527777777778	19.8235003107256
6.08888888888889	19.6952506232332
6.12222222222222	20.0498456991313
6.12444444444445	19.9718735568579
6.15861111111111	20.1631324797176
6.16111111111111	20.0647055096908
6.19305555555556	20.348806055263
6.19472222222222	20.2799596010429
6.21083333333333	20.366128857178
6.21583333333333	20.1747819019631
6.23111111111111	20.8824617146289
6.26055555555556	21.2885943811507
6.26444444444444	21.0920491698795
6.27611111111111	21.2355008571918
6.27777777777778	21.1419227376049
6.29944444444444	21.28205223957
6.30222222222222	21.1223599495516
6.33055555555556	21.2380713761553
6.34472222222222	20.9080366957196
6.36444444444444	21.0449529467816
6.36638888888889	20.9415935269138
6.39055555555555	21.146873694163
6.40916666666667	20.5317530063372
6.4175	20.4213095315003
6.41861111111111	20.4606166971212
6.43833333333333	20.4124102332416
6.44111111111111	20.2891127886501
6.46972222222222	20.5869279236269
6.47333333333333	20.4793802273296
6.51611111111111	21.4751580044947
6.51861111111111	21.3471232337811
6.52916666666667	21.4914399560811
6.535	21.1945935285934
6.56944444444445	21.5266379916764
6.5725	21.3269729741946
6.58972222222222	21.616835543489
6.59527777777778	21.2968568375959
6.6225	21.3532357100683
6.62472222222222	21.1927312387554
6.64166666666667	21.2485968973004
6.64388888888889	21.0922067153066
6.665	21.2487441426771
6.66916666666667	20.9741094262673
6.68194444444444	21.0681790145564
6.69527777777778	20.9074059851042
6.70833333333333	21.1006049017462
6.71083333333333	20.9594148195427
6.72888888888889	21.166900692672
6.75472222222222	21.2886861084515
6.75777777777778	21.096241366673
6.77472222222222	21.160214267606
6.77722222222222	21.0103528947546
6.79722222222222	21.1733372022109
6.79888888888889	21.0775590659252
6.81166666666667	21.1419124416907
6.82833333333333	20.8082646634397
6.84555555555556	20.8407748024619
6.84777777777778	20.7319332067336
6.88805555555556	20.8311947721082
6.89027777777778	20.7326532043962
6.92472222222222	20.6602897963545
6.94166666666667	20.491232876068
6.95611111111111	20.5896640273932
6.95833333333333	20.524398931933
6.97666666666667	20.5857940373618
6.97888888888889	20.5193304070518
7.00777777777778	20.5102174069202
7.01916666666667	20.4228567042029
7.04083333333334	20.3966014629601
7.07166666666667	20.3912641252276
7.08805555555556	20.1053409336346
7.11305555555555	19.9606213249052
7.16638888888889	20.3840108188845
7.17055555555556	20.3275853593574
7.18416666666667	20.3767235023636
7.18638888888889	20.3303449659985
7.205	20.4374999044809
7.2075	20.3907272562903
7.29277777777778	21.2939176880491
7.30611111111111	21.0825400694899
7.35527777777778	21.8581827081123
7.37333333333333	21.5918751176509
7.38611111111111	21.5619529752782
7.40416666666667	21.5936447345428
7.42666666666667	22.3075096952581
7.47194444444445	22.9945369162896
7.47527777777778	22.8895198178524
7.49277777777778	23.2201346114149
7.49611111111111	23.1113193105967
7.52083333333333	23.6200253297366
7.52666666666667	23.4158212874576
7.55305555555556	23.8677080864551
7.55638888888889	23.7525519142933
7.56833333333334	23.9959751189717
7.57277777777778	23.8187731146465
7.60583333333333	24.2998000562813
7.60944444444445	24.1178250590944
7.62666666666667	24.5663349241413
7.62888888888889	24.4611377505166
7.64055555555555	24.6464413352557
7.64333333333333	24.4957649199895
7.66027777777778	24.7537380331304
7.66972222222222	24.3335588787395
7.68472222222222	25.3781331270333
7.69027777777778	25.2135495982741
7.72361111111111	26.530219765631
7.75	25.5290485427953
7.75888888888889	25.7464831101389
7.76166666666667	25.5537919497638
7.78111111111111	25.7864641591099
7.78527777777778	25.4944878954886
7.80972222222222	25.9214139100217
7.82722222222222	25.4807457138417
7.8425	25.7807642227116
7.84638888888889	25.5402582233351
7.865	25.9687691243902
7.87111111111111	25.6017571576371
7.89111111111111	26.067523705497
7.89333333333333	25.9084911599457
7.90805555555556	26.1779529395492
7.93027777777778	25.4080193462369
7.94972222222222	25.6275153137202
7.95611111111111	25.3048845244537
7.96416666666667	25.629147570678
7.97222222222222	25.3664485132626
8.01472222222222	26.6520275663108
8.02055555555556	26.3937840816197
8.02944444444444	26.6516323574534
8.03472222222222	26.2750165113763
8.04944444444445	27.0569178312024
8.07055555555556	26.2074360388407
8.08805555555556	26.965406523567
8.09916666666667	26.2174727266685
8.11333333333333	26.5008922077508
8.1175	26.2072332500691
8.13	26.3350015295021
8.13416666666667	26.0763530745929
8.15305555555556	26.3511994095336
8.16194444444444	25.8367853785489
8.18027777777778	26.310049006733
8.18777777777778	25.9209211454383
8.21305555555556	26.6781988958301
8.21666666666667	26.4545629667661
8.22722222222222	26.6668295331204
8.23388888888889	26.2848098905075
8.24916666666667	26.6996107784541
8.26444444444445	26.6433168709409
8.26666666666667	26.4699827487902
8.285	26.6107667219201
8.28805555555556	26.4100618061184
8.30138888888889	26.655541907347
8.30444444444445	26.4655887574023
8.31916666666667	26.7276260808524
8.32277777777778	26.4971084750074
8.33583333333333	26.7758868438719
8.34	26.5246893272476
8.35138888888889	26.7269254250078
8.355	26.5170803237665
8.37305555555556	26.6993973980744
8.37722222222222	26.4395351038717
8.395	26.6452365622835
8.40916666666667	26.65803184411
8.41138888888889	26.5072608513177
8.43361111111111	26.7077141515228
8.44527777777778	26.6895269196029
8.44861111111111	26.4712924327494
8.46944444444444	26.7340427880855
8.48388888888889	26.6934636351936
8.48611111111111	26.5402559140181
8.49888888888889	26.6912764835998
8.50333333333333	26.4485726327202
8.51666666666667	26.7888933527125
8.52444444444444	26.4745750618009
8.5425	26.83568168165
8.55277777777778	26.4948080473956
8.57333333333333	26.7959697671708
8.57722222222222	26.6108737621983
8.59583333333333	26.7599398167922
8.59972222222222	26.5584016342747
8.6275	26.7067474175325
8.63361111111111	26.4692731640945
8.64416666666667	26.5906283977175
8.64805555555555	26.4436932564147
8.68222222222222	26.6040301804804
8.68472222222222	26.4964721936299
8.73166666666667	26.7082646544646
8.73472222222222	26.5858366786413
8.76111111111111	26.7460835323588
8.76361111111111	26.6508259026892
8.78722222222222	26.797114284711
8.79833333333334	26.7572203852029
8.81583333333333	26.7573967975051
8.81833333333334	26.6654528014881
8.83444444444445	26.7707088068364
8.83777777777778	26.6679266089949
8.84944444444444	26.8215051766358
8.85361111111111	26.7119783386598
8.87083333333333	26.9563016753285
8.88	26.7942914827076
8.89472222222222	26.9280774939831
8.90611111111111	26.8072817978093
8.92722222222222	26.9524712002247
8.93138888888889	26.788995399901
8.94805555555556	27.0140248464966
8.98805555555556	26.8958723371612
8.99138888888889	26.7698698342701
9.00722222222222	26.8510399424825
9.01027777777778	26.7479579626403
9.03694444444444	26.8414962873786
9.04111111111111	26.7001740286574
9.05472222222222	26.9113289976081
9.06194444444445	26.7590310571996
9.07277777777778	26.9375511248035
9.07694444444445	26.8319536505965
9.09111111111111	27.0007157340043
9.10694444444444	26.9387261664339
9.11222222222222	26.7415431796157
9.12916666666667	26.9409252183795
9.13444444444444	26.7710266570701
9.15	27.005730708408
9.16416666666667	26.7910326183542
9.17305555555556	26.9102548854204
9.18972222222222	26.7551277794431
9.20388888888889	26.8541939529634
9.20694444444445	26.7534747012299
9.22444444444444	26.8368196380507
9.24194444444445	26.8596624317691
9.24444444444444	26.7729477436829
9.25888888888889	26.9225814818845
9.26333333333334	26.7854003434884
9.275	27.0212256871872
9.27722222222222	26.9484016915994
9.28472222222222	26.974666105029
9.29305555555556	26.9693743051953
9.29666666666667	26.840224015476
9.31194444444445	27.0546556384537
9.315	26.9426408169654
9.32722222222222	26.958608562046
9.34444444444444	26.9429806681146
9.35333333333334	26.7392140032356
9.37	26.9433483989233
9.39555555555556	26.9295830656819
9.39861111111111	26.8407296641787
9.42361111111111	26.9458834072231
9.44083333333333	26.7231214783679
9.47777777777778	26.9449884298658
9.49222222222222	26.7913692658818
9.51472222222222	26.9080129389492
9.54055555555556	26.9654235532336
9.55222222222222	27.1610081973836
9.56277777777778	27.03289360594
9.57472222222222	27.2005434745672
9.58194444444445	27.0923741183718
9.59111111111111	27.3317842475797
9.5975	27.2040926138097
9.60861111111111	27.3728645880091
9.64944444444444	27.0164376033295
9.65888888888889	27.1693077695076
9.66472222222222	27.0901681999194
9.67833333333333	27.1952816978679
9.69833333333333	27.0297741936652
9.71944444444444	27.1136256381381
9.74527777777778	26.8349215352512
9.77305555555555	26.9956651118321
9.78722222222222	26.9284184862339
9.79916666666667	26.9477794246142
9.80416666666667	26.9382584027471
9.81527777777778	27.0880768672251
9.83527777777778	27.0266223418146
9.84777777777778	27.1380912729168
9.87555555555556	27.0310531542272
9.91222222222222	26.9876696775647
9.92222222222222	26.8948596467191
9.93027777777778	26.9061212869286
9.94027777777778	26.875125131947
9.96388888888889	26.9573777372979
9.99388888888889	26.862495020698
10.0377777777778	26.9875917572662
10.0552777777778	26.9990638607887
10.0675	26.965840380218
10.1188888888889	27.0123276032952
10.1305555555556	27.111850500349
10.1375	27.1027035884149
10.1472222222222	27.1268424062984
10.1661111111111	27.0766297300556
10.1780555555556	27.2116291476615
10.2202777777778	26.9377671490038
10.2272222222222	26.9292155028614
10.2372222222222	26.9652479752956
10.2602777777778	26.7999927244263
10.3	27.0318689964748
10.335	27.034908923099
10.3544444444444	27.1293417659421
10.3733333333333	27.0032044471213
10.3877777777778	27.0532430122756
10.4172222222222	27.0287717028086
10.4225	27.063250052462
10.4383333333333	27.0151003869682
10.4433333333333	27.0543879275237
10.4658333333333	27.0233261563077
10.4877777777778	27.0226574219953
10.4905555555556	27.0570148906879
10.5122222222222	27.0293221461114
10.5355555555556	27.0235408259917
10.5397222222222	27.0753985040693
10.5536111111111	27.0127469832684
10.5586111111111	27.0480170151014
10.57	27.0096350535857
10.5897222222222	27.1116316344057
10.6072222222222	27.0322050411408
10.6158333333333	27.092123590157
10.6347222222222	27.0202283572883
10.6383333333333	27.0637490301724
10.6577777777778	26.9865853857934
10.6686111111111	27.0844613281707
10.6775	27.0576449155437
10.68	27.0842365005371
10.7041666666667	26.9398631869317
10.7094444444444	26.9878082728315
10.7230555555556	26.9152969918927
10.745	26.9646618810262
10.7663888888889	27.0974114479208
10.7777777777778	27.003194696801
10.7827777777778	27.0600596359322
10.7963888888889	26.9643137913376
10.8027777777778	27.0377894729
10.8169444444444	26.9325751063478
10.8208333333333	26.9961345039574
10.8497222222222	26.9947027661808
10.8580555555556	27.102221940365
10.8797222222222	26.9704698568376
10.8925	27.0488537183155
10.9036111111111	27.0082964567131
10.9208333333333	27.003281714115
10.925	27.0864461259821
10.9466666666667	26.9876810108448
10.9533333333333	27.1157944607169
10.9680555555556	26.8370418550489
10.9869444444444	27.0995149096294
11.0122222222222	27.0429528179474
11.0433333333333	27.0176101174957
11.0566666666667	26.7014587374472
11.0977777777778	27.1254020579418
11.1116666666667	27.0723219976094
11.1208333333333	27.1680493305536
11.135	27.009762399052
11.1416666666667	26.9966365177249
11.1588888888889	27.0060783179792
11.1797222222222	27.3146407292406
11.2213888888889	27.0488463502793
11.2466666666667	27.2251248990471
11.2602777777778	26.8159709161447
11.2625	26.8850810850626
11.2744444444444	26.8217635746106
11.2777777777778	26.9493652904606
11.2938888888889	26.8799204727808
11.2963888888889	26.9782315931353
11.3141666666667	26.8913402550405
11.3491666666667	27.3594337626652
11.3588888888889	27.1743863873693
11.3658333333333	27.2981626510954
11.3763888888889	27.1302847460126
11.3836111111111	27.2860882296663
11.4033333333333	26.9531251679292
11.4213888888889	27.2106438760594
11.4363888888889	26.8210812704474
11.4458333333333	27.1067006607827
11.4577777777778	26.654047919209
11.4602777777778	26.7512362052149
11.475	26.6902254567893
11.4802777777778	26.9273972959887
11.4927777777778	26.8604025199792
11.4963888888889	26.9908249372687
11.5072222222222	26.8727625997659
11.5105555555556	26.9907225811957
11.5275	26.7914341325272
11.5347222222222	27.0166239546469
11.5513888888889	26.8188030486345
11.5597222222222	26.9696019856074
11.5730555555556	26.898335926672
11.5863888888889	26.9224686982578
11.5891666666667	27.061048755969
11.6044444444444	26.9110480939805
11.6144444444444	27.0395755206574
11.6280555555556	26.9618714338583
11.6405555555556	26.964656473137
11.6455555555556	27.2043609312492
11.6583333333333	27.0517381392058
11.6616666666667	27.1964147301981
11.6763888888889	27.0053439857368
11.6805555555556	27.2054633837898
11.7002777777778	27.0631350195188
11.72	27.037920171617
11.7241666666667	27.2410428682393
11.7372222222222	26.8665289863056
11.7433333333333	26.839005208593
11.7472222222222	26.9401680856953
11.7577777777778	26.8264685858287
11.7602777777778	26.8822780495543
11.7711111111111	26.871609692448
11.7938888888889	26.9431552327192
11.7997222222222	27.1697944279491
11.8194444444444	26.9227805768716
11.8358333333333	27.0361502091
11.8563888888889	26.9526115457183
11.8716666666667	26.9763086861648
11.875	27.053769878431
11.8947222222222	26.9575235753919
11.9061111111111	27.0631457430702
11.9213888888889	27.041478330942
11.9236111111111	27.087625938714
11.9358333333333	27.0013144411888
11.9388888888889	27.0622210824055
11.955	27.0443961384288
11.9575	27.0970007585419
11.9730555555556	26.9724620720448
11.9802777777778	27.0187523070346
11.9958333333333	26.9859627218972
11.9980555555556	27.0386329652132
12.0194444444444	26.9632229100098
12.0333333333333	26.9831547085449
12.0369444444444	27.0735832865722
12.04	27.0528124015319
12.0472222222222	27.0846745807946
12.0563888888889	27.0751470553812
12.0588888888889	27.1313755850684
12.0763888888889	27.0432444610742
12.0980555555556	27.0263910409654
12.1022222222222	27.1290381103536
12.1172222222222	26.9617897502716
12.1205555555556	27.0467947216318
12.1491666666667	27.0050590838315
12.1655555555556	27.2047240098196
12.1758333333333	26.9956779455088
12.1794444444444	27.0659287501572
12.19	26.9851510675218
12.195	27.109280600729
12.2122222222222	26.9020845978947
12.2261111111111	26.9466425097435
12.2316666666667	27.1165057735794
12.2455555555556	27.04085281947
12.2491666666667	27.1310249054102
12.2608333333333	27.0700662607773
12.2641666666667	27.154412574139
12.2791666666667	26.9534231854197
12.2833333333333	27.0749343520969
12.2975	27.0048628838995
12.3019444444444	27.1280679434494
12.3141666666667	26.9701529282943
12.32	26.9514795871632
12.3283333333333	26.9630188235913
12.3430555555556	27.2148406606473
12.3625	26.8571614709078
12.3663888888889	26.977669115324
12.3788888888889	26.8928180460158
12.3969444444444	26.9344742656699
12.4016666666667	27.0840125867833
12.4202777777778	26.9364071417066
12.4294444444444	27.0427369286203
12.4388888888889	26.9459117888424
12.4413888888889	27.0086584411633
12.4569444444444	26.944477577846
12.4605555555556	27.0523315755514
12.4772222222222	26.8897514408968
12.4961111111111	27.0938305722025
12.5236111111111	26.9006688887645
12.5383333333333	27.0732052855911
12.5558333333333	26.9193516084891
12.5786111111111	26.9649955179064
12.5813888888889	27.0541416811889
12.5905555555556	26.9934034868153
12.5969444444444	27.1317164120902
12.6122222222222	27.0185988619362
12.6158333333333	27.1161866046881
12.6369444444444	26.9625409930318
12.6605555555556	26.9931209296833
12.6630555555556	27.074621658012
12.6736111111111	27.0235177239562
12.6797222222222	27.1635153926399
12.7063888888889	27.0715586169256
12.7147222222222	27.2103735087441
12.7366666666667	27.0721978257768
12.7438888888889	27.2116320604946
12.7613888888889	26.8839574570497
12.7838888888889	27.041028279105
12.7983333333333	26.8896320199547
12.8025	26.9509401554009
12.8122222222222	26.9088830980202
12.8219444444444	26.9112635541491
12.8266666666667	27.0314893906638
12.8419444444444	26.948497564554
12.8441666666667	27.0025545288246
12.8522222222222	26.9315546634101
12.8722222222222	27.1721198043865
12.8888888888889	26.8270914341198
12.9011111111111	26.9972607259942
12.9161111111111	26.9603397644964
12.9202777777778	27.0899532074588
12.9358333333333	26.894918220106
12.9547222222222	27.0588638985424
12.9661111111111	26.944566429578
12.9691666666667	27.0547940238903
12.9802777777778	26.9183777552589
12.9838888888889	27.0533457280341
12.9997222222222	26.8298825538425
13.0163888888889	27.0722455230565
13.0325	26.9519245719207
13.0605555555556	27.0015533220009
13.0630555555556	27.1095754944033
13.0761111111111	27.005806262038
13.0825	27.2097353938007
13.0961111111111	27.1275297531908
13.1002777777778	27.2568639114837
13.1166666666667	27.1034358365395
13.1197222222222	27.20718996857
13.1427777777778	27.0175849059489
13.1541666666667	27.225703425132
13.1683333333333	26.8549560737758
13.1794444444444	27.03498518603
13.1961111111111	26.8754242861621
13.2002777777778	27.039941524069
13.2097222222222	26.80148224501
13.2116666666667	26.8634864082809
13.2216666666667	26.7825442056458
13.2577777777778	26.9358653187567
13.2675	27.1079328102763
13.2816666666667	26.9253908517803
13.2863888888889	27.0186657873438
13.2980555555556	26.9519532990023
13.3094444444444	26.948354878129
13.3188888888889	27.0517265765903
13.3305555555556	27.00163722504
13.3333333333333	27.0966969659235
13.3494444444444	27.0262372908931
13.3672222222222	27.2566811836159
13.3844444444444	27.0714055651543
13.3877777777778	27.1750432811347
13.4044444444444	26.9505936321058
13.4155555555556	26.9620792813207
13.4180555555556	27.0616086145055
13.4341666666667	26.9499903223817
13.4375	27.0672333521238
13.4508333333333	26.9537010712814
13.4633333333333	27.074108788536
13.4780555555556	26.9694133020677
13.4844444444444	26.9603510852957
13.495	26.9712144423161
13.4980555555556	27.0840024633207
13.5163888888889	26.9244820898555
13.5211111111111	27.0061780811864
13.5333333333333	26.9618978987552
13.5763888888889	27.0002408103697
13.5797222222222	27.1348562688254
13.5933333333333	26.9310206544855
13.6091666666667	27.1229381844092
13.6216666666667	27.029132482164
13.6238888888889	27.1192801674147
13.6430555555556	27.009596718939
13.6461111111111	27.1458433142263
13.6611111111111	27.0186594927059
13.6644444444444	27.1604659704897
13.6797222222222	27.0280719596716
13.6966666666667	27.0124594018115
13.7011111111111	27.2017836294627
13.7105555555556	27.1143719179705
13.7136111111111	27.2171182546045
13.725	26.9713362484086
13.7272222222222	27.0532124234457
13.7391666666667	26.9507282791646
13.745	27.1466596115472
13.7780555555556	27.022355186409
13.7813888888889	27.1543768828124
13.7966666666667	27.0511376938732
13.8008333333333	27.1901888528607
13.8122222222222	27.1128513710847
13.8158333333333	27.2220820945704
13.8305555555556	27.075244109641
13.8352777777778	27.214736659409
13.8486111111111	27.0069303452842
13.8544444444444	27.154498081038
13.8725	26.9346236107678
13.8869444444444	27.169073438634
13.9066666666667	26.7652931542412
13.9213888888889	27.0612374931899
13.9361111111111	26.8414354770036
13.9433333333333	26.9799385118948
13.9655555555556	26.6658931496121
13.9711111111111	26.8083482335997
13.9902777777778	26.8414070389885
14.0052777777778	27.2555543726771
14.0436111111111	27.0902125823083
14.0577777777778	26.6790761237018
14.0658333333333	26.8669595865207
14.0813888888889	26.8504774900991
14.0847222222222	27.0364924160721
14.0941666666667	26.9448787255632
14.0983333333333	27.1318021959141
14.1141666666667	26.9408300136003
14.1163888888889	27.0617077470227
14.1308333333333	26.9981621335806
14.1441666666667	26.9948879574956
14.1494444444444	27.2603513840918
14.1597222222222	27.0993111796869
14.1663888888889	27.335572522251
14.1883333333333	27.0225596764008
14.2033333333333	27.3322383483364
14.2236111111111	26.9973783179972
14.2286111111111	27.2532508497659
14.245	26.7362730235691
14.2527777777778	27.1201509480652
14.2652777777778	26.947630132865
14.2677777777778	27.079158726382
14.2852777777778	26.9567781868168
14.2888888888889	27.1637494604123
14.3061111111111	26.7833701072941
14.3105555555556	26.9869975380124
14.3230555555556	26.8648471223761
14.3255555555556	27.01334905173
14.3341666666667	26.9690254910569
14.3411111111111	27.2300486542709
14.3575	26.932580621553
14.3694444444444	27.1559744429002
14.3902777777778	27.0129479317351
14.3941666666667	27.2280969276979
14.4141666666667	26.9189921201706
14.4227777777778	27.2013168500231
14.4363888888889	26.9862905948843
14.4394444444444	27.14562708765
14.4519444444444	26.9763338237346
14.4555555555556	27.0951122959245
14.4666666666667	26.9516057495338
14.4702777777778	27.1441381500157
14.4805555555556	26.9973927067176
14.4855555555556	27.2303581586553
14.5002777777778	26.9375557978311
14.5052777777778	27.1934261645353
14.5227777777778	26.8217914242069
14.5347222222222	27.0962400202138
14.5575	26.9273918022757
14.57	27.0778683928742
14.5886111111111	26.9630199521866
14.6011111111111	26.9641427637584
14.6033333333333	27.088986043446
14.6136111111111	26.9908601122331
14.6169444444444	27.1397268307979
14.6294444444444	26.9240783886529
14.6325	27.0656428601195
14.6483333333333	27.0063813524985
14.6519444444444	27.1721217090397
14.6727777777778	26.9243217399384
14.695	26.9682438978086
14.6980555555556	27.125917556845
14.7108333333333	26.8264056278803
14.7227777777778	27.0711707617492
14.7322222222222	26.7899387212688
14.7358333333333	26.9368807979803
14.7494444444444	26.6739825952541
14.7702777777778	26.841625555912
14.7838888888889	27.2921916559667
14.8044444444444	26.6928354396615
14.8230555555556	27.1478824998874
14.8380555555556	26.900622173861
14.8563888888889	27.2320838831968
14.8755555555556	27.0210114970845
14.8786111111111	27.1849455871823
14.8975	26.9424006586734
14.9061111111111	27.1120243969073
14.9263888888889	26.95152782849
14.9302777777778	27.1604617908209
14.9488888888889	26.8752850441103
14.9716666666667	26.9513261298372
14.9741666666667	27.0955894641657
14.9886111111111	26.915232233287
14.9952777777778	26.9070596100514
15.0080555555556	26.942957839926
15.0122222222222	27.1667368360367
15.03	27.0069801451057
15.0372222222222	26.9905811429886
15.0494444444444	26.9964369829362
15.0536111111111	27.2074871700474
15.0688888888889	27.026096174961
15.0747222222222	27.2644027797361
15.085	27.0027221899721
15.0886111111111	27.1406229169118
15.1002777777778	26.9179182582899
15.1052777777778	27.0049165706178
15.1191666666667	26.8864350101671
15.1238888888889	27.1202110678425
15.1383333333333	27.0424891406767
15.1413888888889	27.1820271544042
15.1572222222222	27.0353305733473
15.1733333333333	27.0084624908265
15.1827777777778	27.3510378159609
15.2086111111111	27.0372144777613
15.2116666666667	27.173198666457
15.2216666666667	27.0659738783755
15.2261111111111	27.2660399891849
15.2452777777778	26.9425157964886
15.2566666666667	27.2009105947307
15.2697222222222	27.039084215932
15.2744444444444	27.2661117158044
15.2847222222222	26.9516457359952
15.2869444444444	27.0601541264051
15.3005555555556	26.9035027414953
15.3052777777778	27.1850494948283
15.3172222222222	26.9418952044442
15.3233333333333	27.2448830286972
15.3552777777778	27.0883771718786
15.3677777777778	27.5068984712336
15.3922222222222	27.2333370238093
15.4019444444444	26.5279644738695
15.4052777777778	26.6886334483918
15.415	26.5089322999239
15.4294444444444	26.9590371198495
15.4463888888889	26.658782435123
15.4708333333333	26.9889067416447
15.4841666666667	26.6742185427842
15.49	26.8549528069109
15.5008333333333	26.7867522661301
15.5108333333333	26.8080880435149
15.5247222222222	27.3057198218001
15.5466666666667	26.6925390725966
15.5613888888889	26.969971485271
15.5766666666667	26.9003764020247
15.5925	27.2457264368974
15.6069444444444	27.0281747076302
15.6113888888889	27.2452273635253
15.6375	27.0217196883283
15.6583333333333	27.3616952291697
15.68	26.9322529838152
15.6980555555556	27.3177288132476
15.705	27.0637094517846
15.7183333333333	27.069117291881
15.7255555555556	27.3814573537048
15.7386111111111	26.6589827934479
15.7425	26.8497606801128
15.7547222222222	26.788348319548
15.76	27.0734634841901
15.7719444444444	26.6872689100067
15.7794444444444	26.8652912865813
15.7933333333333	26.6636869356259
15.805	26.9433369677191
15.8177777777778	26.8333102041317
15.8316666666667	27.0206408516201
15.8408333333333	26.8875873777271
15.8455555555556	27.0986521061758
15.8641666666667	26.8619012709256
15.8702777777778	27.0107066412217
15.8894444444444	26.9461484252234
15.8936111111111	27.1703528929731
15.9108333333333	26.8899467470471
15.9141666666667	27.080579703075
15.9263888888889	26.9545003993907
15.9316666666667	27.2118956790735
15.9444444444444	26.9512444745903
15.9475	27.1097352894865
15.9586111111111	27.0075617327489
15.9627777777778	27.2237559499816
15.9802777777778	26.9030681614658
15.9825	27.0436657888462
15.9922222222222	26.9606256495674
16.0063888888889	26.9676718163269
16.0111111111111	27.2465066177532
16.0366666666667	26.9834774061507
16.0588888888889	27.0083391927715
16.0638888888889	27.2843870787518
16.0730555555556	27.0451920946423
16.0822222222222	27.3335676881042
16.0983333333333	26.8738319382136
16.1133333333333	26.9254148492812
16.1166666666667	27.1405805131708
16.1330555555556	26.9370070895012
16.14	26.9287295672758
16.1558333333333	26.9647879940096
16.1613888888889	27.2654278569786
16.1755555555556	26.8103475386225
16.1825	27.0557798416837
16.1927777777778	26.8088621955167
16.1963888888889	26.9952423199169
16.2116666666667	26.7890554804739
16.2327777777778	26.8966339947222
16.2475	27.3517416512523
16.2713888888889	27.141467086122
16.3130555555556	27.0440491484468
16.3269444444444	26.5886174744641
16.3455555555556	26.7898759309751
16.3508333333333	27.1221688563612
16.3661111111111	26.9662326737161
16.3725	27.25910590964
16.3838888888889	27.1618241220097
16.3869444444444	27.3006635879844
16.4038888888889	26.9528545781272
16.4080555555556	27.1768388868909
16.4127777777778	27.0823658697765
16.4152777777778	27.1796520288692
16.4347222222222	27.0168283522493
16.4375	27.1709012846978
16.4516666666667	26.9287587930075
16.4569444444444	27.1862618228363
16.4755555555556	26.8055516523051
16.4933333333333	26.8943781123756
16.4963888888889	27.0819816023598
16.5155555555556	26.9102300063693
16.5333333333333	26.972807413382
16.5558333333333	26.9929475923127
16.5588888888889	27.1833404071334
16.5744444444444	26.9543512898931
16.5813888888889	26.9412913439453
16.5947222222222	26.9772769836187
16.6008333333333	27.3370113196467
16.6194444444444	26.9163612094137
16.6311111111111	27.1955764630438
16.6461111111111	27.044474299718
16.6494444444444	27.2585811823449
16.6611111111111	26.9761654956996
16.6638888888889	27.154461488688
16.6766666666667	27.0277812489854
16.6797222222222	27.2377913908576
16.7008333333333	27.0035253248142
16.705	27.290956366311
16.7225	27.0177814024856
16.7275	27.2725121685779
16.7547222222222	26.9975371498772
16.7586111111111	27.2667860139843
16.775	26.8445057777373
16.7772222222222	26.9924914421193
16.7913888888889	26.883916723317
16.7941666666667	27.0849851808072
16.8044444444444	26.900814947238
16.8091666666667	27.1743481829914
16.8277777777778	26.7969577392403
16.8513888888889	26.9154677670327
16.8541666666667	27.1157472141312
16.8722222222222	26.8477163432362
16.8758333333333	27.0384989197984
16.8927777777778	26.9230805738966
16.8958333333333	27.1245754901557
16.9125	26.9766437178326
16.92	27.3380973350145
16.9391666666667	26.8519491566084
16.9447222222222	27.1546767789548
16.9580555555556	26.9526743996058
16.965	26.9301166160622
16.9755555555556	26.9434782786468
16.9852777777778	27.3521739868002
17.0022222222222	26.7800062994115
17.005	26.9125167190953
17.0138888888889	26.7867480342203
17.0252777777778	26.8128111974508
17.0297222222222	27.1001488419089
17.0469444444444	26.8204733711103
17.0536111111111	27.0472909999469
17.0627777777778	26.8892510117041
17.0658333333333	27.0550942396039
17.0794444444444	26.7262347874241
17.0861111111111	26.9779185239683
17.1011111111111	26.6025172157323
17.1188888888889	27.2482671859996
17.1530555555556	26.7244774273332
17.1697222222222	27.2335960453391
17.1777777777778	26.9357520181928
17.1802777777778	27.0611260421056
17.1897222222222	26.8497758157452
17.1947222222222	26.8231508583503
17.2008333333333	26.8415287051681
17.2116666666667	27.3749498097872
17.2216666666667	26.9874224014861
17.2333333333333	27.1685018862977
17.2380555555556	27.1904834677916
17.2438888888889	27.1799398816659
17.2472222222222	27.3876186084876
17.2625	27.0590116139912
17.2666666666667	27.3016081168574
17.2755555555556	27.1220414256825
17.2791666666667	27.3181987513517
17.2958333333333	27.0794470267485
17.3005555555556	27.3528843183143
17.3227777777778	26.9718607684228
17.3472222222222	27.4930957233846
17.3683333333333	27.1226415249444
17.3888888888889	27.06305815865
17.4013888888889	27.5153018633249
17.4186111111111	26.8414506674386
17.4269444444444	27.2843483045606
17.445	26.7382682574245
17.4577777777778	27.0971808649567
17.4702777777778	27.0147499068048
17.4761111111111	27.3196805923429
17.4930555555556	26.7861767709072
17.4994444444444	27.0409478867633
17.5102777777778	26.8210716817977
17.5152777777778	26.7919209637764
17.5213888888889	26.8070155366933
17.5261111111111	27.1492500403067
17.5375	26.7750951770198
17.5408333333333	26.9804641086885
17.5494444444444	26.8151195126872
17.5544444444444	27.1179152175224
17.5652777777778	26.8328981882719
17.5691666666667	27.0744435369578
17.5841666666667	26.5055403668237
17.6008333333333	26.9101757921333
17.6166666666667	26.7644097780534
17.6208333333333	27.0783126100188
17.6358333333333	26.7380873193257
17.6494444444444	26.8090268735208
17.6522222222222	27.051515901356
17.6663888888889	26.8754626621447
17.6711111111111	27.2032331260655
17.6825	26.9024139837712
17.6861111111111	27.1353664679252
17.7019444444444	26.7518885339113
17.7094444444444	27.1258403768703
17.7288888888889	26.80860867083
17.7366666666667	26.9784023424054
17.755	26.8908224630861
17.7719444444444	26.9263403986541
17.7747222222222	27.1444969024371
17.7922222222222	26.9053137146628
17.8266666666667	26.9704931238712
17.8308333333333	27.2620535487149
17.845	26.9673354173083
17.8480555555556	27.1657760870488
17.8663888888889	26.9973614409108
17.8702777777778	27.2625445810355
17.8911111111111	26.9128585623726
17.9044444444444	26.9427590706084
17.9066666666667	27.1165764128652
17.9227777777778	26.9500468668846
17.9261111111111	27.1789946192864
17.9419444444444	26.8211640022054
17.9491666666667	27.0401613119674
17.96	26.7961717651327
17.9636111111111	27.0297237745445
17.9797222222222	26.7574138793374
17.9947222222222	26.8443101725198
18.0008333333333	27.227790342873
18.015	26.8694936417207
18.0175	27.0370775759438
18.0352777777778	26.8717062524215
18.0469444444444	27.0945571394955
18.0636111111111	26.9231802870817
18.0666666666667	27.1364114293802
18.0816666666667	26.9507008946057
18.0911111111111	26.9545191339376
18.0938888888889	27.1596689066882
18.1086111111111	27.0423516840331
18.1138888888889	27.3549074521536
18.1288888888889	27.0655599116203
18.1333333333333	27.3164521909505
18.1447222222222	27.2369459382309
18.1466666666667	27.3508017137454
18.1633333333333	27.0495328200946
18.1666666666667	27.2591116129109
18.1855555555556	26.9144760643887
18.1894444444444	27.0980487172239
18.2027777777778	26.9469401461012
18.2075	27.237024806756
18.2219444444444	26.8835027876793
18.2266666666667	27.060569194203
18.2458333333333	26.8454563140776
18.2591666666667	27.3149699484596
18.2808333333333	26.8895712609229
18.2833333333333	27.0516318192894
18.2969444444444	26.9077657785635
18.3030555555556	26.8990181856927
18.3127777777778	26.923547038862
18.3161111111111	27.1667718930875
18.3272222222222	26.9691844039249
18.3308333333333	27.1809136786931
18.3469444444444	26.8891433592387
18.3766666666667	26.9589987211717
18.3961111111111	26.9527858968483
18.4008333333333	27.2628728143348
18.4119444444444	26.9127823997384
18.4161111111111	27.1383142661795
18.4277777777778	26.8489840950799
18.4302777777778	27.0114743290102
18.4497222222222	26.8803034669329
18.4541666666667	27.1882090310937
18.4708333333333	26.9057949728506
18.4780555555556	27.1331003965882
18.4927777777778	26.9611520884713
18.4988888888889	26.9410211116888
18.5072222222222	26.9491643393615
18.5130555555556	27.3098723804977
18.525	27.0083747591459
18.5333333333333	27.250390567174
18.5441666666667	26.9085880236474
18.5469444444444	27.0592838147394
18.5580555555556	26.8321956162699
18.5633333333333	27.1408448583335
18.5808333333333	26.716549439564
18.5986111111111	26.8425759219546
18.6025	27.1163843809485
18.6175	27.0441059923489
18.62	27.1902834074996
18.6316666666667	26.9761009196982
18.6352777777778	27.1739685616664
18.6519444444444	26.9718867231541
18.6622222222222	27.3894127708984
18.6833333333333	27.1358584655167
18.6886111111111	27.3955667770379
18.7047222222222	26.8160138514975
18.7166666666667	26.8605807011317
18.7216666666667	27.1934798308545
18.7394444444444	26.4865098987636
18.7419444444444	26.6593133508301
18.7519444444444	26.5529277262006
18.7663888888889	26.6888956117932
18.7691666666667	26.9148565681862
18.7866666666667	26.8129724598962
18.7991666666667	27.0370698775044
18.8086111111111	26.9397709527469
18.815	27.2676420758103
18.8286111111111	26.8454983753501
18.8352777777778	27.0537297236201
18.8552777777778	26.8218209713895


==> img/dynamic-comparison-cold/dynamic-comparison-cold-1-T--amb-Dyn.tsv <==
7.58194444444445	0.350833333333298
7.66666666666667	0.300000000000011
8.16666666666667	0.300000000000011
8.33333333333334	0.399999999999977
8.5	0.300000000000011
8.66666666666667	0.5
8.83333333333334	0.399999999999977
9	0.5
9.16666666666667	0.399999999999977
9.33333333333334	0.399999999999977
9.5	0.300000000000011
9.66666666666667	0.300000000000011
9.83333333333334	0.199999999999989
10	0.199999999999989
10.1666666666667	0.100000000000023
10.3333333333333	0.100000000000023
10.5	0.199999999999989
10.6666666666667	0
10.8333333333333	0
11	0.199999999999989
11.1666666666667	0
11.3333333333333	0.100000000000023
11.5	0.100000000000023
11.6666666666667	0.300000000000011
11.8333333333333	0.100000000000023
12	0.300000000000011
12.1666666666667	0.100000000000023
12.5	0.100000000000023
12.6666666666667	0.199999999999989
12.8333333333333	0.199999999999989
13	0.300000000000011
13.3333333333333	0.300000000000011
13.5	0.199999999999989
13.6666666666667	0.300000000000011
14	0.100000000000023
14.5	0.399999999999977
14.6666666666667	0.100000000000023
14.8333333333333	0
15	0
15.1666666666667	-0.100000000000023
15.3333333333333	0
15.5	-0.300000000000011
15.6666666666667	-0.300000000000011
15.8333333333333	-0.399999999999977
16	-0.199999999999989
16.1666666666667	-0.199999999999989
16.3333333333333	-0.300000000000011
16.5	-0.300000000000011
16.6666666666667	-0.5
16.8333333333333	-0.600000000000023
17	-0.300000000000011
17.1666666666667	-0.399999999999977
17.3333333333333	-0.399999999999977
17.5	-0.600000000000023
17.6666666666667	-0.699999999999989
17.8333333333333	-0.600000000000023
18	-0.800000000000011
18.1666666666667	-0.699999999999989
18.3333333333333	-0.699999999999989
18.5	-0.899999999999977
18.6666666666667	-0.899999999999977
18.8333333333333	-1
19.1666666666667	-0.800000000000011
19.3333333333333	-0.5
19.6666666666667	-0.5
19.8333333333333	-0.800000000000011
20	-0.600000000000023
20.0619444444444	-0.562833333333288
20.1666666666667	-0.5
20.3333333333333	-0.5
20.8333333333333	-0.800000000000011
21	-0.800000000000011
21.1666666666667	-0.899999999999977
21.3333333333333	-0.899999999999977
21.5	-1
21.6666666666667	-1
21.8333333333333	-1.10000000000002
22.1666666666667	-1.10000000000002
22.6666666666667	-1.39999999999998
22.8333333333333	-1.60000000000002
23	-1.69999999999999
23.1666666666667	-2
23.3333333333333	-2.10000000000002
23.5	-2.5
23.5819444444444	-2.3033333333334


==> img/dynamic-comparison-cold/dynamic-comparison-cold-10-DHIStatic.tsv <==
7.58194444444445	0
8.58166666666667	0
8.58194444444445	11.2319444444444
9.58166666666667	11.2319444444444
9.58194444444445	31.0180555555556
10.5816666666667	31.0180555555556
10.5819444444444	55.8416666666667
11.5816666666667	55.8416666666667
11.5819444444444	45.9319444444444
12.5816666666667	45.9319444444444
12.5819444444444	33.3472222222222
13.5816666666667	33.3472222222222
13.5819444444444	25.9430555555556
14.5816666666667	25.9430555555556
14.5819444444444	9.18055555555556
15.5816666666667	9.18055555555556
15.5819444444444	3.175
16.5816666666667	3.175
16.5819444444444	0
23.5819444444444	0


==> img/dynamic-comparison-cold/dynamic-comparison-cold-11-cabinDyn.tsv <==
7.58194444444445	10.1754166666666
7.60138888888889	16.1189882886651
7.60888888888889	16.3338829050122
7.62333333333333	14.7815361397401
7.64916666666667	16.8615969705977
7.66777777777778	16.3967466996397
7.68194444444444	16.2643656906124
7.71277777777778	16.1613569765842
7.73777777777778	16.1170426875998
7.77444444444444	16.0949102078828
7.83361111111111	16.0945943141419
7.83694444444444	15.4713312200975
7.85694444444444	16.3105615869308
7.88222222222222	16.1574440661532
7.88472222222222	15.6631865890063
7.89888888888889	16.2152067673312
7.90166666666667	15.7127934737758
7.91361111111111	16.2168010536321
7.91888888888889	16.2880784993027
7.92555555555555	16.2765657838555
7.92888888888889	15.6193572241754
7.9475	16.3478625360916
7.96944444444444	16.2022367622229
7.97194444444445	15.7004563006011
7.99361111111111	16.2554180794766
8.00222222222222	15.6753653808997
8.02527777777778	16.2097280659921
8.05166666666667	16.1310663875128
8.05416666666667	15.6414222358187
8.06972222222222	16.2440663629968
8.0775	16.2681767133681
8.08055555555556	15.6623663516293
8.10194444444445	16.3137074676112
8.1075	15.7857770422787
8.12222222222222	16.2311657055578
8.12583333333333	15.5889242050773
8.13444444444444	16.1192130545164
8.13805555555556	15.5888579378833
8.15638888888889	16.4272372109682
8.17722222222222	16.2278874585494
8.17888888888889	16.2192949551282
8.18666666666667	16.2291807999173
8.19305555555556	16.2236386888318
8.19638888888889	15.5861393619847
8.2125	16.3344691254588
8.21555555555556	15.7634883712895
8.23222222222222	16.3294040426368
8.24027777777778	15.8168772011739
8.25666666666667	16.3085960305251
8.25916666666667	15.8261307005798
8.27527777777778	16.3355116083181
8.27833333333334	15.7541470054682
8.29111111111111	16.2553272200909
8.29666666666667	16.3152118279526
8.30444444444445	16.2868695368056
8.30972222222222	15.6183217474002
8.32916666666667	16.412404128191
8.33416666666667	15.7469568056848
8.34944444444444	16.3813318635746
8.3525	16.4030898554749
8.35611111111111	16.3944031529604
8.3725	16.2454675954464
8.37722222222222	15.3939317591343
8.39388888888889	16.4055469403
8.39638888888889	15.9238137361253
8.41555555555556	16.3700253425313
8.42472222222222	15.8583347486427
8.43583333333333	16.2167321557097
8.43805555555556	15.8199413096498
8.45	16.2694499153124
8.45305555555556	15.7219482171828
8.46666666666667	16.2600136530447
8.47027777777778	15.6235918673291
8.48944444444444	16.4665712462493
8.50222222222222	16.3249341077
8.50805555555556	15.2980652399136
8.525	16.4998467325563
8.53833333333333	16.3751865244963
8.54222222222222	15.5982270501464
8.55666666666667	16.3241253378808
8.55972222222222	15.7811578960162
8.57277777777778	16.2839103360417
8.57611111111111	15.6917298231185
8.59333333333333	16.406641324498
8.59666666666667	15.7894507754254
8.615	16.5517358306458
8.63361111111111	16.370925080853
8.64083333333333	15.3267832837191
8.66083333333333	16.4670967681394
8.68138888888889	16.287303427037
8.70555555555556	16.2479251526677
8.71027777777778	15.4246345521886
8.72472222222222	16.3728430885622
8.72916666666667	15.9439752016777
8.74805555555556	16.4080161077739
8.76027777777778	15.3118346504354
8.77055555555556	16.4163662555757
8.77416666666667	15.8912969191865
8.79027777777778	16.5922213212645
8.81888888888889	16.3271391391149
8.82416666666667	15.4115097622479
8.83916666666667	16.3950150715972
8.84472222222222	16.407913019769
8.86277777777778	16.2602667123752
8.87888888888889	16.2372493263889
8.88277777777778	15.5275588713724
8.90333333333334	16.4232145875806
8.92305555555556	16.2810810561771
8.94166666666667	16.2469009301442
8.94638888888889	15.4239248359182
8.96083333333333	16.5367327787719
8.96833333333333	15.4435656302964
8.97972222222222	16.536602611949
8.98222222222222	16.1287115379941
8.99777777777778	16.5524562451965
9.00416666666667	15.4774995218266
9.01861111111111	16.7820879193433
9.02277777777778	16.0304093745023
9.03722222222222	16.6190816293343
9.06138888888889	16.3999239346623
9.06583333333333	15.5736894952879
9.08777777777778	16.2934996563235
9.09166666666667	15.5792994991568
9.11194444444445	16.4319289488835
9.11777777777778	15.4298783740102
9.13277777777778	16.5270210777124
9.13722222222222	15.7569938753151
9.15083333333333	16.4279613205887
9.15722222222222	16.4773581832637
9.16833333333333	16.3816876746749
9.17333333333334	15.4693817211479
9.19083333333333	16.6629353734589
9.20055555555556	16.5632424409775
9.205	15.6767350310739
9.21944444444444	16.4725632970629
9.225	15.7989435505521
9.24361111111111	16.5648319714999
9.25138888888889	16.4967186181325
9.25611111111111	15.57811984554
9.27611111111111	16.2070992715977
9.28555555555556	15.6032955154551
9.30111111111111	16.2842096916594
9.30861111111111	15.7415089699031
9.32944444444444	16.3773160756144
9.335	15.5186356937472
9.35527777777778	16.5618682803736
9.36611111111111	15.9323205027925
9.38055555555556	16.3514427728707
9.38833333333334	15.255066146273
9.39666666666667	16.251597747236
9.40083333333333	15.7582202350005
9.41388888888889	16.6261497026376
9.4175	16.6486232110272
9.42222222222222	16.6031825537387
9.425	16.0023590976768
9.43277777777778	16.2728148512497
9.43583333333333	15.7776081114826
9.45027777777778	16.5216939314274
9.45666666666667	15.4872570958606
9.48	16.6888220751044
9.50111111111111	16.3878566335006
9.52444444444444	16.2957639235514
9.52777777777778	15.6525225769168
9.54388888888889	16.415898893125
9.54666666666667	15.8875341009415
9.55805555555555	16.3522708066695
9.56861111111111	16.4231594001453
9.57194444444444	15.7603784487698
9.58833333333333	16.4500681039529
9.59194444444444	15.752357386594
9.60722222222222	16.5194957880251
9.61083333333334	15.8344518992999
9.62027777777778	16.2462932701922
9.62388888888889	15.6622370805653
9.63861111111111	16.4968240889602
9.64194444444444	15.8647581425125
9.6625	16.3818014134603
9.66722222222222	15.5098503781329
9.68	16.4088661543365
9.68277777777778	15.9234224347153
9.6925	16.3657537720719
9.70222222222222	16.4394336142174
9.71083333333333	15.2191012054602
9.72416666666667	16.3835701416043
9.72861111111111	15.7013178086739
9.74583333333333	16.500578719983
9.75194444444444	15.6793589992536
9.76222222222222	16.3530373783282
9.76416666666667	16.0255316522184
9.77638888888889	16.4477234970702
9.77888888888889	15.9539309652121
9.79138888888889	16.3879010896043
9.79777777777778	15.3777415207168
9.81583333333333	16.6504664392659
9.82916666666667	16.4365455340456
9.83388888888889	15.5073815605946
9.84916666666667	16.3889310414382
9.85305555555556	15.6960701576652
9.86722222222222	16.2601883652522
9.87055555555555	15.6560918179256
9.88305555555556	16.2190874347123
9.88805555555556	15.4163188999765
9.90277777777778	16.2484164160439
9.90833333333333	15.7062635432211
9.92888888888889	16.2969164408321
9.94722222222222	16.1903592352143
9.95194444444445	15.3389046815234
9.97361111111111	16.2954626136433
9.9925	16.1687473284624
10.0119444444444	16.1428638658948
10.0172222222222	15.2384137494277
10.0263888888889	16.0480942366669
10.0311111111111	15.4456950511154
10.0336111111111	15.7075027882029
10.0408333333333	15.4920597490608
10.0513888888889	16.4922251736294
10.0594444444444	15.5461465704388
10.0805555555556	16.8400928835093
10.1083333333333	16.3491497935373
10.1136111111111	15.3906402396361
10.1322222222222	16.5497974779806
10.1625	16.2302722726018
10.1663888888889	15.4874167096541
10.1805555555556	16.2846161605423
10.1838888888889	15.6922634027163
10.1952777777778	16.3257349095422
10.1994444444444	15.6227055874975
10.2147222222222	16.4838106335241
10.2205555555556	15.4776063923277
10.2358333333333	16.7313046342687
10.2408333333333	15.7996129487178
10.2544444444444	16.5122537848935
10.2608333333333	16.54654361885
10.2716666666667	16.40846504246
10.2766666666667	15.4480406433001
10.2961111111111	16.1556828887913
10.3016666666667	15.628590376093
10.3197222222222	16.1810590895601
10.3230555555556	15.5549155923208
10.3377777777778	16.2834446666808
10.3436111111111	15.6758116572082
10.3552777777778	16.2239551988574
10.3655555555556	16.3261062642891
10.3733333333333	15.1129652109109
10.3913888888889	16.6395628251208
10.4002777777778	15.9461888010878
10.4119444444444	16.3055300536227
10.4163888888889	15.5571177401587
10.4283333333333	16.3408700252027
10.4338888888889	16.4449375188793
10.4411111111111	16.4074836568426
10.4472222222222	15.3141162493102
10.4611111111111	16.2861813412844
10.4644444444444	15.7150213673445
10.4769444444444	16.2935100302556
10.4802777777778	15.6971183934126
10.4994444444444	16.349398612543
10.5030555555556	15.8344709021486
10.5175	16.3027752748892
10.5241666666667	16.331268413265
10.5352777777778	16.2573855079611
10.5386111111111	15.5934734020385
10.5530555555556	16.1897303993031
10.5561111111111	15.6908931993617
10.5702777777778	16.2763354707425
10.5747222222222	15.4963432411972
10.5833333333333	16.1295403645486
10.5888888888889	15.3921048406784
10.5938888888889	15.9381439788011
10.6025	15.2549849091819
10.6183333333333	16.4310160468027
10.6208333333333	16.0846237705913
10.6263888888889	16.480378284695
10.6333333333333	15.7958528876075
10.6352777777778	15.9782300181609
10.6383333333333	15.6516886876705
10.6405555555556	15.9203828386952
10.6530555555556	15.4735261269172
10.6747222222222	17.4195643031147
10.6791666666667	16.4312263245709
10.6955555555556	16.8768465427978
10.6994444444444	16.0489634275751
10.7136111111111	16.7042727502456
10.7172222222222	16.7174300605317
10.7213888888889	16.6758089381254
10.725	15.8920339689868
10.7413888888889	16.5339109581451
10.7458333333333	15.6875397558165
10.7611111111111	16.6693294648464
10.7647222222222	15.9517610781039
10.7769444444444	16.3429046271007
10.7819444444444	16.3951434193027
10.7880555555556	16.3765612122935
10.7927777777778	15.466848581794
10.8136111111111	16.3090451861141
10.8191666666667	15.3173311250192
10.8347222222222	16.4136829160195
10.8375	15.8786381761786
10.8502777777778	16.2998332904488
10.8563888888889	16.3360084082744
10.8652777777778	16.2803603079693
10.8702777777778	15.347995500302
10.8858333333333	16.2479577259209
10.8897222222222	15.5623217645345
10.9111111111111	16.3150702284713
10.9155555555556	15.4692210144269
10.9261111111111	16.1707829530798
10.9316666666667	15.3864416934226
10.9444444444444	16.395590131864
10.9488888888889	15.8614195663395
10.9608333333333	16.3114762507529
10.9669444444444	15.3480562601073
10.9852777777778	16.5841532178384
10.9983333333333	16.390703146381
11.0025	15.5551905135042
11.0183333333333	16.4908287156693
11.0236111111111	15.5693047860161
11.0383333333333	16.4008350749929
11.0419444444444	15.7380636083257
11.0547222222222	16.280539387205
11.0591666666667	15.5231246025572
11.0755555555556	16.3518842118438
11.0805555555556	15.5806866174154
11.0961111111111	16.4022151574259
11.0988888888889	16.423474516457
11.1022222222222	16.4141193815469
11.1238888888889	16.2061193425033
11.1291666666667	15.2662177747792
11.1469444444444	16.2093617842236
11.1522222222222	16.2334575140183
11.1702777777778	16.1240412261716
11.1897222222222	16.1068078858693
11.2019444444444	14.8176404849995
11.2213888888889	16.6910911646074
11.2247222222222	16.0797583363295
11.2308333333333	16.372403064157
11.2336111111111	15.895705669986
11.2394444444444	16.2616106564501
11.2455555555556	15.5070177993707
11.2497222222222	15.9922501910569
11.2569444444444	15.4188229619281
11.2822222222222	16.8586840456942
11.2991666666667	15.4184523601318
11.3191666666667	16.8647587834498
11.3533333333333	16.3082151436164
11.3652777777778	15.081844936183
11.3847222222222	16.7455162806814
11.4166666666667	16.2419220521413
11.4205555555556	15.4973216467782
11.4352777777778	16.4031819389154
11.4397222222222	15.6210859636258
11.4513888888889	16.3529127933833
11.4544444444444	15.8195028956381
11.4655555555556	16.326374466828
11.4708333333333	16.395733038284
11.4775	16.3682602733846
11.4841666666667	15.2233407419177
11.4975	16.6340582795409
11.5047222222222	15.6397650358027
11.5222222222222	16.6864342346779
11.5372222222222	16.4425914279554
11.5441666666667	15.2400368099865
11.5597222222222	16.1456704109802
11.5661111111111	15.6294784951056
11.585	16.2794207295331
11.5916666666667	15.3412553307605
11.6105555555556	16.4757333360872
11.6211111111111	16.3578625074794
11.625	15.5754014406381
11.6480555555556	16.2725095930017
11.6538888888889	15.2720668948708
11.6725	16.5534998936245
11.6797222222222	16.015200941008
11.6922222222222	16.2626238056426
11.6958333333333	15.6179500924348
11.7133333333333	16.2831510539603
11.7238888888889	16.2489219990017
11.7280555555556	15.4527974857129
11.7419444444444	15.9439939106587
11.7461111111111	15.2901780916895
11.7586111111111	16.1247465757776
11.7616666666667	15.6133756146616
11.7775	16.2517326380495
11.7838888888889	15.7533670804523
11.805	16.2379334158061
11.8077777777778	15.6807930744939
11.8191666666667	16.1352631619068
11.8222222222222	15.6099243544658
11.8330555555556	16.2262096834472
11.8441666666667	16.328329087332
11.8580555555556	15.1693673191995
11.8677777777778	16.1380842794495
11.8816666666667	15.1126204181081
11.8936111111111	15.4060738928081
11.9075	17.1807660163052
11.9119444444444	16.2355340223567
11.9288888888889	16.8325050895213
11.9344444444444	15.7600763607103
11.9483333333333	16.6978534612482
11.9519444444444	16.7317735640778
11.9563888888889	16.6904116364558
11.9605555555556	15.8198111499844
11.9766666666667	16.6212465355164
11.98	15.9640349341288
11.9952777777778	16.4316937811598
11.9983333333333	15.8409734819273
12.0116666666667	16.3292390152278
12.0152777777778	15.6766042012824
12.0272222222222	16.2657466491201
12.0347222222222	15.2263708977047
12.0516666666667	16.8698055832189
12.0583333333333	15.9930066024615
12.0730555555556	16.4230209479309
12.0761111111111	15.840392835493
12.0905555555556	16.4235866776338
12.0936111111111	16.442552186226
12.0972222222222	16.4298718656457
12.1111111111111	16.2768357324588
12.1158333333333	15.3913195183133
12.1319444444444	16.206721523011
12.1388888888889	15.1660882645829
12.1552777777778	16.4339380978254
12.1605555555556	16.4497285222135
12.1688888888889	16.3367624859051
12.1758333333333	15.1494114321778
12.1858333333333	16.3204362874296
12.19	15.7529820252269
12.2011111111111	16.4510709006367
12.2038888888889	15.9393657641258
12.2183333333333	16.4609211298107
12.2327777777778	15.0458047588103
12.2541666666667	17.0783488155016
12.2855555555556	16.3405387016548
12.2930555555556	15.1538699884854
12.3088888888889	16.6992172706834
12.3152777777778	15.5849552646701
12.3286111111111	16.0756235168825
12.335	15.145013753328
12.3475	16.2489115291993
12.3519444444444	15.5467639580633
12.3677777777778	16.2186008065617
12.3722222222222	15.5986631392638
12.3869444444444	16.273153204353
12.3936111111111	16.3087537122799
12.4072222222222	16.2037766340861
12.4127777777778	15.2253556196879
12.4388888888889	16.4170447298451
12.4591666666667	16.1940645702242
12.4825	16.1401506445517
12.495	14.8434770005587
12.5186111111111	15.5320601595084
12.5619444444444	15.9010861700326
12.5755555555556	17.3772648999243
12.5988888888889	16.6078190168274
12.6102777777778	15.1268332731079
12.6297222222222	17.0196465749226
12.6508333333333	16.4488964049395
12.6691666666667	16.2780050151126
12.6733333333333	15.4907350539347
12.6883333333333	16.3854456523648
12.6930555555556	15.6460809107884
12.7041666666667	16.3399979961605
12.7083333333333	15.6602784238129
12.7280555555556	16.5389221416323
12.7372222222222	15.1503471308353
12.7519444444444	17.0182642994747
12.7575	15.9804220411098
12.7713888888889	16.6486794369601
12.7919444444444	16.4069920170016
12.7997222222222	15.1508455619157
12.8188888888889	16.1253597593615
12.8225	15.6059113604774
12.8402777777778	16.2074377789158
12.8447222222222	15.4119863668323
12.8566666666667	16.2282028982103
12.8619444444444	16.3491171996624
12.865	16.359418961471
12.8686111111111	16.3385344265139
12.8736111111111	15.404957004256
12.8880555555556	16.3577454195593
12.8955555555556	15.5940395366746
12.9141666666667	16.446674970896
12.9230555555556	16.3667702037068
12.9269444444444	15.5874871465776
12.9427777777778	16.3883559878642
12.9483333333333	15.6781318224737
12.9613888888889	16.2297030636001
12.9669444444444	16.3010714441926
12.9738888888889	16.2806788818297
12.98	15.2337567207098
12.9933333333333	16.0692475081796
12.9969444444444	15.4981880238509
13.0097222222222	16.3017385707751
13.0130555555556	15.7185419997206
13.0283333333333	16.2668689154107
13.0372222222222	15.7235091554599
13.0594444444444	16.2246735899802
13.0627777777778	15.5832754635688
13.0763888888889	16.1102816613732
13.0786111111111	15.7105526785384
13.0916666666667	16.1692307311259
13.0977777777778	16.2168901564921
13.1066666666667	16.1825855797458
13.1130555555556	15.1366246224362
13.1244444444444	16.2015104846748
13.1316666666667	15.2929031069341
13.1372222222222	15.9577168520731
13.1461111111111	15.2925380194733
13.1625	16.8091260558272
13.1658333333333	16.3046889571442
13.1827777777778	16.4769123754098
13.1891666666667	15.3861118976901
13.2063888888889	16.7373754152297
13.2152777777778	15.9915461288773
13.2330555555556	16.5065230519166
13.2372222222222	15.7090549239428
13.2533333333333	16.4888485748331
13.2597222222222	15.6198811899927
13.2783333333333	16.3106081162473
13.2822222222222	15.5877361742707
13.2963888888889	16.2344941685582
13.3033333333333	15.2167716500243
13.3202777777778	16.6821269594083
13.3305555555556	15.8256498957029
13.3455555555556	16.4038147854271
13.3486111111111	15.8314176911351
13.3605555555556	16.3029211112978
13.3658333333333	16.3628351304857
13.3727777777778	16.3346768542946
13.3777777777778	15.4100586218638
13.3933333333333	16.2167429834687
13.3980555555556	15.4327447209245
13.4141666666667	16.3468575314706
13.4183333333333	15.7201380078558
13.4333333333333	16.3122694963213
13.4411111111111	15.8723292978332
13.4613888888889	16.2574997173215
13.4672222222222	15.2639541144819
13.4880555555556	16.5118707970729
13.5080555555556	16.2349180610509
13.5147222222222	15.1433845504266
13.5302777777778	16.4519480646634
13.535	15.6257579092646
13.5491666666667	16.2689010447177
13.5527777777778	15.6272657613288
13.5655555555556	16.207370222915
13.5697222222222	15.5101102422818
13.5838888888889	16.3243286046797
13.5927777777778	15.5823548137888
13.6122222222222	16.4117891765292
13.6422222222222	16.1786123521242
13.6488888888889	15.1233730480519
13.6663888888889	16.2108655150513
13.6722222222222	16.2327901518482
13.6916666666667	16.1078724735543
13.7133333333333	16.0990761194468
13.7255555555556	14.8414865019598
13.7491666666667	15.5236486365051
13.7911111111111	15.8825724887145
13.8047222222222	17.3245636723414
13.8138888888889	16.1851035749003
13.8280555555556	17.1650843030102
13.8522222222222	16.6007901195331
13.8619444444444	15.2533187141572
13.8777777777778	16.7935958601601
13.9016666666667	16.3479251103257
13.9219444444444	16.2147448805889
13.9283333333333	15.157722563794
13.9430555555556	16.4877484692738
13.9477777777778	15.6687532376126
13.9591666666667	16.4823081676732
13.9636111111111	15.7404148593878
13.9791666666667	16.256151134315
13.9858333333333	15.2061707149732
14.0016666666667	16.6783659097543
14.0069444444444	15.7071894003008
14.0216666666667	16.4511351462062
14.0247222222222	16.4784643292543
14.0283333333333	16.4681810433578
14.0427777777778	16.291765259114
14.0519444444444	14.982812667292
14.0697222222222	16.6200343208619
14.0744444444444	15.9642009463904
14.0933333333333	16.3738362831636
14.0988888888889	15.3878938766716
14.1138888888889	16.5344348638317
14.1188888888889	16.5659078324044
14.1263888888889	16.4616183514548
14.1319444444444	15.4031125289178
14.1497222222222	16.4522352046893
14.1594444444444	15.1132080311909
14.1755555555556	16.5782093354596
14.1855555555556	16.4881348352262
14.19	15.5792062509253
14.2044444444444	16.1838594969711
14.2083333333333	15.5257693787425
14.2213888888889	16.1167422829092
14.2275	16.19807090569
14.2361111111111	16.1809456478451
14.2436111111111	15.0281651547577
14.2580555555556	15.9623405296376
14.2616666666667	15.3887129410233
14.2741666666667	16.2607298311132
14.2775	15.6900894629647
14.2883333333333	16.1917506205029
14.2988888888889	16.28867416696
14.3030555555556	15.501193474982
14.3225	16.3813399389047
14.3286111111111	15.7499273771535
14.3427777777778	16.2572303371644
14.3488888888889	16.3041117392124
14.3583333333333	16.2514114853562
14.3616666666667	15.5934648999788
14.3761111111111	16.225039318927
14.3833333333333	15.1926242163317
14.3922222222222	16.1626305331061
14.3997222222222	15.35222124605
14.4180555555556	16.5246540584333
14.4322222222222	16.3122744045841
14.4416666666667	15.0110808906802
14.4575	16.6016764089979
14.4683333333333	15.7491112827153
14.4855555555556	16.4340068966368
14.4911111111111	15.4807400970885
14.5058333333333	16.6328535211205
14.5108333333333	15.9956197340608
14.5247222222222	16.4248460906261
14.5283333333333	15.7569875567648
14.5430555555556	16.4331898385755
14.5497222222222	15.3745012614173
14.5669444444444	16.7720477022085
14.5744444444444	15.9484920214998
14.5886111111111	16.548674629454
14.5925	15.8455533793436
14.6058333333333	16.5802451003133
14.6125	16.6092049652591
14.6238888888889	16.4503286907284
14.6305555555556	15.2891714145618
14.6483333333333	16.4038881368164
14.6566666666667	15.7317892796915
14.6736111111111	16.2413645941305
14.6769444444444	15.6210761407115
14.6886111111111	16.2555585863729
14.6916666666667	15.728737930327
14.7030555555556	16.3042794130096
14.705	15.9443739753825
14.7180555555556	16.3610982907654
14.7266666666667	15.1389428239748
14.7444444444444	16.7874944816981
14.755	16.5954684523354
14.7605555555556	15.48840601099
14.7752777777778	16.5391407215876
14.7833333333333	15.3499064762797
14.7969444444444	16.571795282731
14.8027777777778	15.6080024181777
14.8155555555556	16.4296460480505
14.8197222222222	15.70770058874
14.8358333333333	16.4164846596305
14.8402777777778	15.7198594847117
14.8552777777778	16.4863970233292
14.8583333333333	16.5107641278679
14.8619444444444	16.4991478605792
14.8811111111111	16.2978675187147
14.8908333333333	15.1451458706138
14.9063888888889	16.4301853123268
14.9122222222222	16.4483314312291
14.9316666666667	16.2365417444541
14.9511111111111	16.2003329197689
14.9605555555556	14.9385564723374
14.9675	15.9790241474014
14.9808333333333	15.2376415343296
15.0047222222222	15.6935663641459
15.0338888888889	15.9289355462022
15.0477777777778	17.4289954741151
15.0605555555556	16.4051812394059
15.065	16.370611574299
15.0808333333333	16.4337556934261
15.1038888888889	16.2948838328944
15.1108333333333	15.1552939306061
15.1269444444444	16.7310528602445
15.1597222222222	16.3045143480126
15.1647222222222	15.38186520534
15.1794444444444	16.4660959508694
15.1841666666667	15.6737601431817
15.1958333333333	16.5347719613416
15.1991666666667	15.937891942881
15.2147222222222	16.6744312179991
15.2219444444444	15.4367892481094
15.2361111111111	16.8916221411428
15.2413888888889	15.9235178278642
15.2555555555556	16.7099529654761
15.2783333333333	16.4394300467728
15.2858333333333	15.1926568487888
15.3033333333333	16.0831748199299
15.3075	15.3689658308824
15.3222222222222	16.2697337342225
15.3275	15.6709375410633
15.3486111111111	16.3240648357062
15.3708333333333	16.2077012664494
15.3780555555556	15.0676360077154
15.3972222222222	16.5458411117121
15.4158333333333	16.30087602753
15.4216666666667	15.2498505839291
15.4397222222222	16.7720985853546
15.4525	15.5667856784902
15.4733333333333	16.5657240231145
15.4769444444444	15.8015428082825
15.4908333333333	16.2813565914283
15.4961111111111	16.3442146524117
15.5027777777778	16.333638742461
15.5080555555556	15.3360176041123
15.5211111111111	16.0737491312876
15.5283333333333	15.234843408797
15.5475	16.5250266891439
15.5605555555556	16.3531356463469
15.5633333333333	15.7412601302507
15.5855555555556	16.3057848526768
15.5886111111111	15.6643152853019
15.6002777777778	16.1651661924634
15.6033333333333	15.617248105168
15.6161111111111	16.2262771260546
15.6222222222222	16.2968072373821
15.6311111111111	16.2528134661727
15.6413888888889	15.0798412805925
15.6519444444444	16.3332804528767
15.6588888888889	15.38188563999
15.6730555555556	16.6724359078863
15.6755555555556	16.1569941549103
15.6922222222222	16.5502004004128
15.6947222222222	15.9957905593841
15.7069444444444	16.3617339623021
15.7119444444444	16.4108414142663
15.7177777777778	16.3940132582056
15.7219444444444	15.5443889400997
15.7380555555556	16.4728518512275
15.7438888888889	15.7001262557345
15.7586111111111	16.4726238737672
15.7638888888889	15.7611317443686
15.7758333333333	16.3678612633033
15.7794444444444	15.7064676370907
15.7933333333333	16.4586428639846
15.8013888888889	15.2126921583713
15.8183333333333	17.0333381700702
15.8283333333333	15.8984667692238
15.8436111111111	16.5798491690015
15.8497222222222	15.8465897666683
15.8608333333333	16.426086717342
15.8708333333333	16.5174099006861
15.8783333333333	15.2127719556702
15.8938888888889	16.2793813319321
15.8972222222222	15.6568601239727
15.9144444444444	16.2270623259429
15.9180555555556	15.5235235380491
15.9294444444444	16.0370682481254
15.9319444444444	15.5979423925554
15.9438888888889	16.1544472734027
15.9469444444444	15.5961417841505
15.9580555555556	16.1342432758826
15.9633333333333	15.2951375369185
15.9813888888889	16.6971217124902
15.9952777777778	16.4485297724079
16.0022222222222	15.2041839187402
16.0166666666667	16.5341864110495
16.0213888888889	15.6962621010099
16.0355555555556	16.3700006685401
16.0394444444444	15.6450208704989
16.0522222222222	16.3853823252184
16.0555555555556	15.7702863199098
16.0733333333333	16.4091013475156
16.0766666666667	15.7274509181142
16.0969444444444	16.3886749258814
16.1197222222222	16.2139896400449
16.1294444444444	15.3246676696167
16.1452777777778	16.2298114533522
16.1511111111111	16.2462212175655
16.1705555555556	16.1320903679672
16.1933333333333	16.1193418784455
16.2055555555556	14.7949281622885
16.2286111111111	15.4926030903924
16.2663888888889	15.8547762797462
16.28	17.3793765809629
16.2833333333333	16.7034172932512
16.2922222222222	16.8437916546268
16.2997222222222	16.8236057923666
16.3030555555556	16.07456393347
16.3194444444444	16.7321536329694
16.3566666666667	16.2893114603702
16.3625	15.2368787496388
16.3791666666667	16.6046038560377
16.4138888888889	16.2265907268389
16.4186111111111	15.3314442098228
16.4313888888889	16.4451101109121
16.4391666666667	15.6054273615411
16.4511111111111	16.6662783870006
16.4552777777778	15.9174756549743
16.4716666666667	16.6499728847016
16.4786111111111	15.4124969410103
16.4944444444444	16.7487056850204
16.4986111111111	15.911164818939
16.5158333333333	16.4059185511632
16.5416666666667	16.2260965295446
16.5608333333333	16.1646489329762
16.5733333333333	14.7816320565404
16.5952777777778	16.8027016564671
16.6047222222222	15.9624487559265
16.625	16.4502831458292
16.6311111111111	15.3288344341839
16.6461111111111	16.5268939833693
16.65	16.5751139328721
16.655	16.5409230165773
16.6611111111111	15.3482975515748
16.6727777777778	16.4729830759025
16.6780555555556	16.6372150865289
16.6847222222222	16.6113925273386
16.6927777777778	15.1852280038361
16.7108333333333	16.9163555904997
16.7205555555556	16.7241550487702
16.7255555555556	15.6151826407793
16.7416666666667	16.5094761898898
16.7466666666667	15.5735515106877
16.7594444444444	16.5137805520384
16.7655555555556	16.6028956670061
16.7747222222222	16.4982640433229
16.7866666666667	14.9113635629116
16.7986111111111	16.4079772944394
16.8038888888889	15.6069543938049
16.8155555555556	16.6069780207212
16.8202777777778	15.7580111043529
16.84	16.5868352987982
16.8461111111111	15.4057092498709
16.8638888888889	16.4136976317166
16.8722222222222	15.3725531147044
16.8830555555556	16.0858181473532
16.8861111111111	15.5823027885206
16.9002777777778	16.25792963288
16.9038888888889	15.5677585424385
16.9183333333333	16.2260332090701
16.9255555555556	15.1147953248922
16.9322222222222	15.9501595777184
16.9386111111111	15.3339233883715
16.9511111111111	16.5029406325631
16.9536111111111	16.0208172240679
16.9702777777778	16.4737258266475
16.9761111111111	15.3933104869056
16.9938888888889	16.7513154735943
16.9997222222222	15.9444603365075
17.0158333333333	16.5328827883673
17.0227777777778	15.3530639998507
17.0377777777778	16.7154335544132
17.0408333333333	16.0942282755234
17.0494444444444	16.3758019007628
17.0525	15.8034801707757
17.0647222222222	16.508338335116
17.0738888888889	15.223536035683
17.0911111111111	16.9322193035132
17.0994444444444	15.7581611867816
17.1141666666667	16.7982606945125
17.1211111111111	16.0828316670053
17.1333333333333	16.6333899950468
17.1388888888889	16.6788758430308
17.1458333333333	16.6070024846704
17.1530555555556	15.2944221057588
17.1705555555556	16.8217074859286
17.1797222222222	15.4108405618522
17.1988888888889	16.6902691400309
17.2077777777778	15.4944450313117
17.2186111111111	16.4212895251432
17.2222222222222	15.8277516131803
17.2336111111111	16.4975854883599
17.2369444444444	15.8642238605201
17.2527777777778	16.5281269879405
17.2608333333333	15.2213536462924
17.2716666666667	16.4637593698267
17.2827777777778	16.6676291890448
17.2955555555556	16.4276521180652
17.3036111111111	15.0739180578661
17.3191666666667	16.5331149729485
17.3258333333333	15.4100051674515
17.3402777777778	16.5629904470343
17.3433333333333	15.9603386216488
17.3561111111111	16.4189474703659
17.3616666666667	15.4326817827389
17.3791666666667	16.3943578810681
17.385	15.3464640456423
17.405	16.5326289144787
17.4152777777778	16.4121949255401
17.4225	15.123545243684
17.4405555555556	16.1923567202743
17.4466666666667	16.2333233749384
17.4638888888889	16.1472235463177
17.4802777777778	16.1381009847173
17.4930555555556	14.7622992138175
17.5094444444444	16.7088809448059
17.5252777777778	15.5351761508102
17.5419444444444	16.7796919096664
17.565	16.01614311983
17.5702777777778	15.9904411903289
17.5841666666667	16.0787878751218
17.5947222222222	16.0747175439641
17.6016666666667	14.9119762860614
17.6186111111111	16.5098753346576
17.6416666666667	16.2298718624305
17.6586111111111	16.16384710822
17.6636111111111	15.2092481961956
17.6794444444444	16.2814660301157
17.6861111111111	15.2290531844383
17.6988888888889	16.3422718339623
17.7019444444444	15.7766039136681
17.7177777777778	16.4364523599309
17.7319444444444	14.9533090703894
17.7502777777778	17.4802202257811
17.7552777777778	16.3108642253014
17.7686111111111	16.8159938900684
17.7841666666667	16.6307717203421
17.7913888888889	15.2647381288864
17.8086111111111	16.4565484508368
17.8127777777778	15.8157363490572
17.8275	16.3801297849375
17.8341666666667	16.3935347614904
17.8486111111111	16.2552791263447
17.855	15.0972200125078
17.8694444444444	16.4780331116817
17.8802777777778	15.514438766426
17.8991666666667	16.5852303288971
17.9086111111111	15.2887622474347
17.9188888888889	16.4228821177792
17.9247222222222	15.5681815751242
17.9375	16.3423389458144
17.9436111111111	16.4139097183735
17.9530555555556	16.330358468812
17.9616666666667	14.9206245676593
17.9772222222222	16.2960431543656
17.9844444444444	15.2060958595736
17.9961111111111	16.3947320771927
18	15.7192693645
18.0183333333333	16.4016527597433
18.0236111111111	15.5199552505837
18.0466666666667	16.1876210920668
18.0505555555556	15.392412329103
18.0616666666667	16.0531736291887
18.0647222222222	15.5197312518783
18.0780555555556	16.1896653451337
18.0827777777778	15.6509033397592
18.0977777777778	16.2326143084858
18.1030555555556	15.2725222823082
18.1105555555556	15.9868125548222
18.1233333333333	15.0008903049008
18.1436111111111	16.4860648502458
18.1538888888889	15.3043117524842
18.1733333333333	17.1609779975917
18.1808333333333	16.2501621808298
18.1972222222222	16.6783753937698
18.2019444444444	15.7036366375918
18.2127777777778	16.5470349472523
18.2175	16.6795990341789
18.2202777777778	16.691967048677
18.2233333333333	16.6678241671548
18.2291666666667	15.4709296861798
18.2425	16.6421139877929
18.2497222222222	15.7523005104032
18.265	16.6851552761738
18.2688888888889	15.869930115463
18.2838888888889	16.4676029541749
18.2908333333333	15.2655172385933
18.3041666666667	16.5498769708708
18.3113888888889	15.3813534664715
18.3286111111111	17.0074808327501
18.3397222222222	15.4693098549248
18.3530555555556	16.717754651465
18.3561111111111	16.113247210153
18.3683333333333	16.5987482284796
18.3847222222222	16.4585876465222
18.3905555555556	15.2883195947118
18.4058333333333	16.1834151370492
18.4125	16.2710662426845
18.4236111111111	16.2024213031917
18.4297222222222	15.059063269057
18.4458333333333	16.4396273724697
18.4583333333333	15.2092078685224
18.4694444444444	16.31142393863
18.4722222222222	15.833544570796
18.4858333333333	16.4635170357718
18.4908333333333	15.4782215148862
18.5005555555556	16.1604597526471
18.5102777777778	15.001788852474
18.5283333333333	16.7146558403501
18.5380555555556	16.537897433097
18.5436111111111	15.345648717557
18.5597222222222	16.4649843781342
18.5658333333333	15.3558236611311
18.5797222222222	16.0917693328369
18.5833333333333	15.4204182252714
18.5961111111111	16.1141145052181
18.6002777777778	15.3599079925181
18.6177777777778	16.3612459989619
18.6233333333333	15.2987371071862
18.6444444444444	16.3799328775054
18.6683333333333	16.1795578164442
18.6738888888889	15.126408088231
18.6916666666667	16.219543282943
18.6969444444444	16.2475674944366
18.7158333333333	16.1259946499796
18.7402777777778	16.1068315002296
18.7525	14.6876141902446
18.7669444444444	16.5647179779097
18.7755555555556	15.3492740656686
18.7969444444444	16.7537788466473
18.8122222222222	15.0357184726638
18.8283333333333	17.4489138620786
18.8611111111111	16.4641662701372
18.8725	14.901529619952
18.8897222222222	16.982172390058
18.9127777777778	16.4131564941403
18.9386111111111	16.2300146486905
18.9427777777778	15.3641777254466
18.9566666666667	16.3032337153458
18.9611111111111	15.4857646022173
18.9722222222222	16.3007232585057
18.9775	15.4127510045431
18.9930555555556	16.5954392704459
18.9980555555556	15.5975577813274
19.0130555555556	16.626483324108
19.0183333333333	15.5979422636244
19.0322222222222	16.3636749313496
19.0386111111111	16.4304084808591
19.0486111111111	16.3407010344341
19.0616666666667	14.7800097675701
19.0744444444444	15.2122100154036
19.0888888888889	16.9002735867574
19.0991666666667	16.6829457199627
19.1019444444444	15.9741529568897
19.1177777777778	16.4260003132104
19.1233333333333	15.3851316578318
19.1441666666667	16.3553135261576
19.1536111111111	15.3870348807371
19.1708333333333	16.2636097811662
19.1755555555556	15.3699300923328
19.195	16.4941334360857
19.2008333333333	15.8856640035857
19.2175	16.2953969353334
19.2202777777778	15.7096491671855
19.2338888888889	16.2463031942081
19.24	16.3056386262725
19.2483333333333	16.2678173531736
19.2538888888889	15.2046472132769
19.2672222222222	16.2000590452284
19.2730555555556	15.4529882259168
19.2869444444444	16.4691667963777
19.2894444444444	15.9617737220354
19.2997222222222	16.3617508048059
19.3094444444444	16.4191211220444
19.3125	15.7496746806743
19.3347222222222	16.3214047441285
19.3380555555556	15.612239492503
19.3494444444444	16.0420861862831
19.3516666666667	15.6341642609312
19.3663888888889	16.2456512763989
19.3694444444444	15.6355882041171
19.3838888888889	16.1709174925684
19.3886111111111	15.3273147041367
19.3966666666667	16.0163097639074
19.4094444444444	14.9911172359549
19.435	15.5863944206225
19.4488888888889	17.1145917174464
19.4511111111111	16.58292655988
19.4597222222222	16.7118004701563
19.4677777777778	16.6822913564797
19.4711111111111	15.9350481650705
19.4875	16.6213208607454
19.5072222222222	16.3846251580779
19.5102777777778	15.713267971785
19.5255555555556	16.4438859402932
19.5286111111111	15.8734848120407
19.5408333333333	16.3470324083285
19.5463888888889	16.3934726227776
19.5541666666667	16.3456659960258
19.5602777777778	15.2077512482727
19.5744444444444	16.5574050934472
19.5819444444444	16.6029916955807
19.5858333333333	15.7542285728839
19.6047222222222	16.6119874701593
19.6244444444444	16.3778065642284
19.6294444444444	15.3899445645667
19.6433333333333	16.4905106036068
19.6472222222222	15.7726240791181
19.6630555555556	16.4582926877019
19.6661111111111	15.8242438450526
19.6775	16.4324702997503
19.68	15.9473921171805
19.6916666666667	16.4103653614
19.695	15.7576791869806
19.7058333333333	16.3259798016211
19.7161111111111	15.1038516463653
19.7333333333333	17.0973725819303
19.7430555555556	16.8523114725408
19.7477777777778	15.7436066263929
19.7666666666667	16.80268901122
19.7733333333333	15.5130434331853
19.7894444444444	16.3018262552803
19.7930555555556	15.5845048778482
19.8052777777778	16.147265784895
19.8097222222222	15.3698372751822
19.8252777777778	16.4128134016143
19.8311111111111	15.5807643587187
19.8455555555556	16.2235875946766
19.8519444444444	16.301302523023
19.8608333333333	16.2720779563318
19.8655555555556	15.3218494813511
19.8822222222222	16.3152503231026
19.8875	16.3390955770888
19.9063888888889	16.2148751023598
19.9280555555556	16.1894178636597
19.9405555555556	14.7920715929665
19.9527777777778	15.2154917577648
19.9575	16.2506100760422
19.9691666666667	15.5372311480054
19.9744444444444	15.4846516631985
19.9816666666667	15.5852025625107
19.9886111111111	16.887387589682
20.0038888888889	15.6113738293595
20.0286111111111	15.9281069627045
20.07	16.085094360487
20.0836111111111	17.7043153202875
20.1072222222222	16.8202250693551
20.1308333333333	16.4879631577857
20.135	15.6166428642711
20.1536111111111	16.5807291339406
20.1772222222222	16.3222879655912
20.2011111111111	16.2346325486258
20.2044444444444	15.5443449584031
20.2183333333333	16.2316703128869
20.2219444444444	15.5704434706285
20.2327777777778	16.2771527079626
20.2375	15.4978553802473
20.2525	16.5733414442038
20.2588888888889	15.4473718856409
20.2761111111111	16.7483590621563
20.2822222222222	15.7153293453749
20.3041666666667	16.4835728565724
20.3136111111111	15.5606902521904
20.3347222222222	16.351014232743
20.3472222222222	16.278303366176
20.3505555555556	15.5732975929398
20.3655555555556	16.34643662301
20.3719444444444	15.6128186342727
20.3877777777778	16.3561232503855
20.3913888888889	15.6469093259944
20.4102777777778	16.5077620205967
20.4163888888889	15.9723892032289
20.4330555555556	16.3551968809924
20.4361111111111	15.7228095921302
20.4588888888889	16.3211545914709
20.4625	15.5652439894523
20.4752777777778	16.2157649516627
20.4786111111111	15.6073137444599
20.4902777777778	16.3659794314554
20.495	15.5399811907909
20.5136111111111	16.4630786640551
20.5161111111111	15.9111459655977
20.5372222222222	16.3587351240091
20.5394444444444	15.8629331566814
20.5502777777778	16.220067129167
20.5527777777778	15.735926555972
20.5675	16.3469179900201
20.57	15.8261762669432
20.5836111111111	16.2787933389421
20.5863888888889	15.7110876893287
20.5944444444444	16.1117465837815
20.6069444444444	14.9232407021696
20.6286111111111	15.5055493384193
20.6563888888889	15.7918352925447
20.6702777777778	17.5251828363864
20.6758333333333	16.3313924975471
20.6911111111111	17.0032034540582
20.695	16.1366268113112
20.71	16.8010241174591
20.7197222222222	16.1348573617232
20.7355555555556	16.5449371912295
20.7380555555556	15.9891936584701
20.7530555555556	16.472557772621
20.7572222222222	15.624933602599
20.7697222222222	16.3372372169448
20.7736111111111	15.6194494187704
20.7866666666667	16.5109726423401
20.7913888888889	15.618411471712
20.8097222222222	16.5692241043552
20.815	15.9101077198221
20.8291666666667	16.4162396027216
20.8355555555556	16.4411312430956
20.8455555555556	16.3472637385271
20.8491666666667	15.5525146423968
20.8625	16.2183272489458
20.8669444444444	15.4111188045199
20.8875	16.3546211145188
20.8913888888889	15.5304119370757
20.9113888888889	16.4960988997286
20.9141666666667	15.8624555357349
20.9252777777778	16.2495410350905
20.9338888888889	15.0330596563751
20.9519444444444	16.7908067268428
20.9663888888889	15.2330272251252
20.9825	16.6568392863794
20.9880555555556	15.7451525521764
21.0027777777778	16.3591316106239
21.0063888888889	15.6363502960084
21.0194444444444	16.3203639773407
21.0269444444444	15.1375077114591
21.0438888888889	16.5420847180031
21.0469444444444	15.877768340578
21.0616666666667	16.3843510243184
21.0647222222222	16.4027924598603
21.0683333333333	16.394771646329
21.0827777777778	16.2669328988264
21.0872222222222	15.35014098083
21.1069444444444	16.1157327972489
21.1127777777778	16.142326746552
21.1308333333333	16.089466336495
21.1533333333333	16.0922869786977
21.1655555555556	14.6908302564835
21.1911111111111	15.4708149835842
21.205	17.2575629614523
21.2313888888889	16.5018451507515
21.2388888888889	15.1634367340842
21.2566666666667	16.9344576344228
21.2788888888889	16.4357791620492
21.3008333333333	16.2675648838106
21.3097222222222	14.8855113808091
21.3244444444444	16.7796318501473
21.3280555555556	16.0298245031922
21.3394444444444	16.526148675001
21.3466666666667	15.3045095285185
21.3627777777778	16.5514823710186
21.3683333333333	15.4999137642375
21.3838888888889	16.7783854221315
21.3880555555556	15.8848131463102
21.4011111111111	16.4873963666984
21.4069444444444	16.5364833135025
21.4152777777778	16.4564639811406
21.4216666666667	15.2048816494512
21.4405555555556	16.1936130950331
21.4430555555556	15.662871456698
21.4594444444444	16.2508993707689
21.4627777777778	15.5490689935306
21.4761111111111	16.127499292981
21.4786111111111	15.629463175349
21.4944444444444	16.269503916622
21.4975	15.6227957370722
21.5177777777778	16.3470877330583
21.5302777777778	16.2539150671288
21.5327777777778	15.6692048255443
21.5563888888889	16.2050050386807
21.5625	15.0725082702238
21.5780555555556	16.3774748681083
21.5813888888889	15.7016098236712
21.5941666666667	16.38474148834
21.5963888888889	15.9199948527287
21.615	16.4137874758451
21.6197222222222	15.5639236856117
21.6380555555556	16.3684534666631
21.6494444444444	16.3253436944439
21.6519444444444	15.7416626418948
21.6694444444444	16.2826804859998
21.6733333333333	16.3023445900313
21.6780555555556	16.2916728956169
21.6808333333333	15.6640279566522
21.69	16.1083441218963
21.7025	14.8870754400373
21.7269444444444	15.5506566625162
21.7694444444444	15.923905371992
21.7833333333333	17.569945359927
21.7972222222222	17.0633170975977
21.7997222222222	16.365428833446
21.8080555555556	16.558098124924
21.8116666666667	15.8505883597134
21.8280555555556	16.7472235147819
21.8375	16.6540360585385
21.84	16.0263920471982
21.8561111111111	16.510430798321
21.8591666666667	15.834909669687
21.8708333333333	16.4239290585398
21.8758333333333	16.5078332573578
21.8822222222222	16.4894525422453
21.8858333333333	15.6661070356948
21.9072222222222	16.507427018252
21.9163888888889	15.7816138812537
21.9327777777778	16.3340810390412
21.9391666666667	15.177517508254
21.9519444444444	16.5201258783257
21.9566666666667	15.6615158386073
21.9741666666667	16.793477832603
21.9791666666667	16.0901725381549
21.9919444444444	16.4941698202688
21.9961111111111	15.6546108572504
22.0083333333333	16.5423763349254
22.0141666666667	16.6391423418555
22.0225	16.5535831500762
22.0280555555556	15.3663584896005
22.0402777777778	16.2214960835049
22.0438888888889	15.5742476913931
22.065	16.3880451502572
22.0691666666667	15.4867928142739
22.0788888888889	16.3066549026302
22.0813888888889	15.8643082766417
22.0916666666667	16.4510572311478
22.095	15.7817243273306
22.105	16.3678645844537
22.1183333333333	14.9910557018049
22.1297222222222	15.3080770118917
22.1447222222222	17.2044180818769
22.1658333333333	16.573674874615
22.1725	15.2511062401384
22.1761111111111	15.6940175093688
22.1827777777778	15.3510953725945
22.1994444444444	16.8512699161341
22.2105555555556	15.518206938595
22.2261111111111	16.5264262705708
22.2288888888889	15.9291961665353
22.2411111111111	16.5334964964763
22.2455555555556	15.6421403358815
22.2611111111111	16.5386889333256
22.2652777777778	15.6697877272512
22.2805555555556	16.4994409725863
22.2836111111111	16.5258397854716
22.2872222222222	16.5148877524411
22.305	16.3151177472755
22.3127777777778	15.0078361692364
22.3302777777778	16.5157394533148
22.3530555555556	16.2757913019936
22.3683333333333	16.2184438470142
22.3738888888889	15.1381577083485
22.3861111111111	16.0295103673593
22.3947222222222	15.6422011166474
22.4083333333333	16.3935446695615
22.4144444444444	16.410216613738
22.4372222222222	16.2295706728303
22.4422222222222	15.2165747902632
22.4613888888889	16.7021101871256
22.4936111111111	16.2930716890815
22.4972222222222	15.4956484616681
22.5127777777778	16.3788963367457
22.5172222222222	15.4891283957264
22.5291666666667	16.5041950645637
22.5341666666667	15.5853412366591
22.5508333333333	16.6202644692338
22.5583333333333	15.2340036101399
22.5736111111111	16.9982315080058
22.5786111111111	15.921460947376
22.5913888888889	16.5475202450176
22.5975	16.5786674889566
22.6066666666667	16.4583213646988
22.6119444444444	15.3096190817926
22.6375	16.1031301854999
22.6461111111111	16.0797036933784
22.6494444444444	15.3400080289532
22.6713888888889	16.1700308345302
22.6755555555556	15.2844534354451
22.6958333333333	16.4048740046925
22.7083333333333	16.2705418435269
22.7136111111111	15.1568548756032
22.7327777777778	16.6712898378361
22.7383333333333	16.0033575394374
22.7505555555556	16.3281064021202
22.7547222222222	15.4707059474678
22.7705555555556	16.361897127141
22.7744444444444	16.3929604579077
22.7791666666667	16.3688097337156
22.7830555555556	15.4639832354767
22.7988888888889	16.1799037536049
22.8066666666667	14.9010385965151
22.8202777777778	16.4943069614454
22.8241666666667	15.7087903825961
22.8441666666667	16.4160938817741
22.8480555555556	15.5191678715883
22.8686111111111	16.3640415162928
22.8727777777778	15.4300234473612
22.8838888888889	16.1054344575597
22.8869444444444	15.5197690513847
22.9	16.2626876025423
22.9044444444444	15.6737528211214
22.9183333333333	16.260315827342
22.9219444444444	15.492617302325
22.9283333333333	15.960487412862
22.9319444444444	15.3768421314354
22.9447222222222	16.4030130300884
22.9475	15.805953331108
22.9675	16.410965998563
22.9805555555556	16.2774123753154
22.9933333333333	14.6578619799056
23.0105555555556	16.6583909937374
23.0138888888889	15.9009792799781
23.0297222222222	16.4992453273228
23.0330555555556	15.7163384065112
23.0444444444444	16.3326414406062
23.0547222222222	16.4385811642723
23.0583333333333	15.5790615792187
23.0738888888889	16.428755315992
23.0772222222222	15.6779064703723
23.0919444444444	16.444634898964
23.0958333333333	15.5826176486244
23.1047222222222	16.1994797504024
23.1075	15.664650035606
23.1213888888889	16.4287755255986
23.1247222222222	15.6730987356969
23.1436111111111	16.4847672735846
23.15	15.8764451025617
23.1647222222222	16.303423892947
23.1677777777778	15.6026572852314
23.1836111111111	16.4750059489939
23.1905555555556	15.6169375664111
23.2055555555556	16.363940800905
23.2122222222222	16.4024108419106
23.2152777777778	15.6532099643944
23.2338888888889	16.4110892676016
23.2380555555556	15.4562985018965
23.2594444444444	16.4995569458973
23.2722222222222	16.328318871407
23.2797222222222	14.8743266250374
23.2977777777778	16.8613783909932
23.3077777777778	16.6710986665747
23.3163888888889	15.0919086482273
23.325	16.2144499647085
23.3280555555556	15.729251714472
23.3433333333333	16.8109327545082
23.3530555555556	15.3685396538679
23.3691666666667	16.467172898317
23.3736111111111	15.477864476052
23.3863888888889	16.1489231227515
23.3902777777778	15.3450241526786
23.4069444444444	16.3026627257115
23.4113888888889	15.3039462527173
23.4283333333333	16.0741488338633
23.4355555555556	16.1347766542889
23.4511111111111	16.0762508449267
23.4555555555556	15.0637680714813
23.4738888888889	16.163831859614
23.4794444444444	16.194622091236
23.4988888888889	16.0840431855295
23.5072222222222	16.0715252002839
23.5227777777778	16.0717746351671
23.5316666666667	14.5617869522213
23.5475	16.6079391613409
23.5502777777778	16.6453973148741
23.5533333333333	16.625940741457
23.5686111111111	16.3168143023785
23.5766666666667	14.9987160164449
23.5819444444444	15.9293131418739


==> img/dynamic-comparison-cold/dynamic-comparison-cold-12-cabinStatic.tsv <==
7.58194444444445	16.1120795140043
8.58166666666667	16.1120795140043
8.58194444444445	16.2063965144909
9.58166666666667	16.2063965144909
9.58194444444445	16.113898889536
10.5816666666667	16.113898889536
10.5819444444444	16.0932672557749
11.5816666666667	16.0932672557749
11.5819444444444	16.0849025693317
12.5816666666667	16.0849025693317
12.5819444444444	16.0777096285996
14.5816666666667	16.0842209600685
14.5819444444444	16.155541696553
15.5816666666667	16.155541696553
15.5819444444444	16.1031928848944
16.5816666666667	16.1031928848944
16.5819444444444	16.1409624023873
17.5816666666667	16.1409624023873
17.5819444444444	16.0812244441099
19.5816666666667	16.0872882663485
19.5819444444444	16.1605007753964
20.5816666666667	16.1605007753964
20.5819444444444	16.0988291356164
21.5816666666667	16.0988291356164
21.5819444444444	16.1453767086707
22.5816666666667	16.1453767086707
22.5819444444444	16.0623923921389
23.5819444444444	16.0623923921389


==> img/dynamic-comparison-cold/dynamic-comparison-cold-13-shellInsideDyn.tsv <==
7.58194444444445	10.1754166666666
7.61361111111111	10.5567599375461
7.62027777777778	10.5623589426526
7.63777777777778	10.5071469868738
7.66027777777778	10.5671202142109
7.68055555555556	10.5209188268274
7.76611111111111	10.187385419952
7.84611111111111	9.98904864907854
7.8825	9.98307879800899
7.90777777777778	9.93703753848655
7.92638888888889	9.9437232273068
7.93722222222222	9.92121117689067
7.96972222222222	9.94457399064572
7.98166666666667	9.92272479973946
8.00055555555556	9.93030672359401
8.01388888888889	9.90621927593105
8.05194444444444	9.91541785255112
8.06166666666667	9.89634892404661
8.07833333333333	9.90704023075966
8.08944444444445	9.89009457828035
8.10638888888889	9.90723918102987
8.14388888888889	9.86532926525683
8.16861111111111	9.90803682184344
8.19333333333334	9.92406864911891
8.20305555555556	9.90323024422753
8.21388888888889	9.90973154042405
8.2225	9.89907950840046
8.23888888888889	9.91697098305491
8.26555555555556	9.9079134673533
8.27666666666667	9.91826560634064
8.28722222222222	9.90760809600874
8.30722222222222	9.93058656598834
8.31777777777778	9.91382185602663
8.33194444444445	9.93577883481089
8.34388888888889	9.9263278763213
8.37277777777778	9.96480012773168
8.38555555555556	9.93150216701861
8.42333333333334	9.96204312570177
8.47777777777778	9.9133624991062
8.50305555555556	9.95340780186882
8.51666666666667	9.91357648702382
8.53944444444445	9.95443654858371
8.54916666666667	9.93147917020559
8.57416666666667	9.92752501464673
8.58388888888889	9.9139716823729
8.59472222222222	9.928138041556
8.605	9.92422755643975
8.63416666666667	9.98787394967337
8.65	9.94573408842064
8.67527777777778	9.99068126660836
8.70611111111111	10.0108618645408
8.71888888888889	9.97778296403249
8.75	10.0009020927508
8.76722222222222	9.95576238227733
8.78027777777778	9.96149911628555
8.81916666666667	10.0315016934477
8.83194444444445	9.99368774200724
8.855	10.0157726289396
8.87916666666667	10.019488090504
8.8925	9.98799267939143
8.91666666666667	10.0154385356752
8.94222222222222	10.0234439488004
8.95166666666667	9.99304794654347
8.96361111111111	10.0036238384462
8.97472222222222	9.97531715454261
8.99916666666667	10.0162438667838
9.01138888888889	9.99343968455582
9.06194444444445	10.0819615263133
9.07472222222222	10.046013230541
9.08916666666667	10.0431451347969
9.1	10.0162940797928
9.11388888888889	10.0279043953192
9.125	9.9954811274032
9.13472222222222	10.0075767228646
9.14638888888889	9.99457137432216
9.16916666666667	10.027694684181
9.18166666666667	9.99831625519215
9.20166666666667	10.0444813072028
9.21166666666667	10.0217307783926
9.22277777777778	10.0298228107292
9.23277777777778	10.0163275758695
9.2525	10.0486071222227
9.26611111111111	10.005627245599
9.28333333333333	9.99956375445373
9.29416666666667	9.97392120472301
9.30666666666667	9.98043635122752
9.3175	9.9656991556169
9.33166666666667	9.98080715475908
9.34277777777778	9.95748160078125
9.365	10.0028091899846
9.3825	9.99621437704167
9.3925	9.95455649131924
9.40444444444444	9.94371355033303
9.42416666666667	9.99059610994141
9.44138888888889	9.97396106847674
9.45277777777778	9.98653063679643
9.46916666666667	9.94734044137084
9.49361111111111	10.0086179731109
9.52027777777778	10.0222198279149
9.535	9.99586727283491
9.54527777777778	9.99852026885048
9.55305555555556	9.98722385187483
9.56944444444445	10.0005200116828
9.57805555555556	9.98355224722798
9.58972222222222	9.99106936830594
9.59805555555556	9.9761261266662
9.60916666666667	9.9876795224402
9.63	9.95551830792169
9.64	9.96709354031196
9.65	9.95670036030504
9.66361111111111	9.96930645481524
9.67305555555556	9.94366112536886
9.68777777777778	9.94403894185871
9.705	9.96709303343289
9.71666666666667	9.92042532124538
9.72638888888889	9.92432756642211
9.73388888888889	9.91274016709195
9.74916666666667	9.93868634156445
9.75861111111111	9.92413294601602
9.7925	9.94209035135162
9.80527777777778	9.91034256816425
9.83027777777778	9.96843928649201
9.84027777777778	9.93842646350737
9.85083333333333	9.94098938223812
9.86888888888889	9.92250834702674
9.89666666666667	9.87218346913625
9.90666666666667	9.87921640859361
9.91805555555556	9.86772939999094
9.94777777777778	9.89802934379622
9.96277777777778	9.86118921854347
9.98666666666667	9.88810282192554
10.0125	9.89533323742
10.0427777777778	9.80958979535905
10.0544444444444	9.82487449000314
10.0675	9.80638971670425
10.1011111111111	9.92115773152506
10.11	9.92884691847934
10.1225	9.89438415256382
10.1427777777778	9.93155916967737
10.1583333333333	9.93890468333728
10.1744444444444	9.90301432785196
10.2052777777778	9.87065804513247
10.2169444444444	9.88403306312284
10.2258333333333	9.86186919315026
10.2375	9.89040300622918
10.2491666666667	9.88257053701977
10.2727777777778	9.92558344345605
10.2855555555556	9.8821531786507
10.3097222222222	9.85113667892034
10.3211111111111	9.84946391968725
10.33	9.82977668420307
10.3416666666667	9.83934360760213
10.3508333333333	9.82660115748371
10.3672222222222	9.8461702946766
10.3797222222222	9.80275850051686
10.3991666666667	9.86058636301897
10.4136111111111	9.86321924957917
10.4241666666667	9.84557788979839
10.4427777777778	9.88035621841613
10.4544444444444	9.84445969443925
10.4786111111111	9.8482967579161
10.4872222222222	9.83918333731611
10.5363888888889	9.8991080622676
10.5466666666667	9.87917178128674
10.5627777777778	9.8711561555026
10.5727777777778	9.87778641174395
10.6091666666667	9.79646886833729
10.6322222222222	9.82476278819644
10.6619444444444	9.77776993358191
10.6961111111111	9.94970345672789
10.7072222222222	9.95517840698432
10.7219444444444	9.99408481392555
10.7322222222222	9.98174212297943
10.7430555555556	9.99176037239238
10.7519444444444	9.9725736500111
10.7627777777778	9.98989453764511
10.7733333333333	9.97768165894854
10.7886111111111	9.98678077873302
10.8263888888889	9.90606739466739
10.8361111111111	9.91301689551352
10.8466666666667	9.90472833673226
10.8663888888889	9.92082568952515
10.8786111111111	9.87971603353947
10.8977777777778	9.85987900336596
10.9127777777778	9.87581076218146
10.9375	9.83028017388477
10.9625	9.8563797024845
10.9744444444444	9.83451368247216
10.9994444444444	9.90824154039962
11.0083333333333	9.89035104951859
11.0205555555556	9.90759730481676
11.0294444444444	9.88958936782996
11.0402777777778	9.90043839198194
11.0477777777778	9.88966571552533
11.0566666666667	9.89358995082119
11.0661111111111	9.87282534652769
11.0783333333333	9.88478513870638
11.0877777777778	9.86797193862367
11.1244444444444	9.91242480337229
11.14	9.8608304548203
11.165	9.87187187655849
11.1911111111111	9.8656198885385
11.2138888888889	9.73792145333761
11.2411111111111	9.787541363169
11.2708333333333	9.74201275678371
11.2875	9.81942462470619
11.3061111111111	9.79873135091253
11.3311111111111	9.90239587819337
11.3536111111111	9.93601072126233
11.3736111111111	9.84633938094208
11.3963888888889	9.92078775588442
11.4152777777778	9.93968728063925
11.4266666666667	9.91334821990637
11.4372222222222	9.91871990084525
11.4461111111111	9.90100380928317
11.4622222222222	9.89855052467846
11.4791666666667	9.921341670934
11.4908333333333	9.88313037127631
11.5011111111111	9.90652713128912
11.5125	9.89679878296954
11.5386111111111	9.96741656260764
11.5536111111111	9.91001321100572
11.5741666666667	9.89312318673018
11.5880555555556	9.90583408388045
11.5988888888889	9.87868551881638
11.6219444444444	9.92936777810309
11.6341666666667	9.90797708512133
11.65	9.92292253332641
11.6608333333333	9.89409895298223
11.6788888888889	9.94358666945715
11.6936111111111	9.95012138073736
11.7052777777778	9.93438244501863
11.7247222222222	9.95759203176698
11.7511111111111	9.88709640632345
11.7669444444444	9.87484694405703
11.7822222222222	9.89262420965423
11.7925	9.88505105057976
11.8061111111111	9.89887738762343
11.8297222222222	9.87507391091617
11.8533333333333	9.90586518663838
11.8955555555556	9.75492963272416
11.93	9.91904398859793
11.9419444444444	9.91882925144927
11.9580555555556	9.97244285758779
11.9669444444444	9.96456743191175
11.9780555555556	9.98801370817569
11.9866666666667	9.98340287304472
11.9963888888889	9.99445228885054
12.0127777777778	9.98741421275514
12.0402777777778	9.93169500294732
12.0566666666667	9.99066104352033
12.0744444444444	9.99355440631217
12.0841666666667	9.98273956288654
12.1113888888889	10.0079756454657
12.1463888888889	9.90403112823492
12.1697222222222	9.93771005278086
12.1827777777778	9.89017170575841
12.1952777777778	9.88528904580062
12.2211111111111	9.9100256596721
12.2413888888889	9.80572500479963
12.2663888888889	9.93108495892324
12.2858333333333	9.96419867447639
12.2980555555556	9.91331997772846
12.3125	9.93477668081545
12.3405555555556	9.85264138003924
12.3591666666667	9.83400130692308
12.3702777777778	9.84162544993347
12.3813888888889	9.82876485040566
12.4083333333333	9.8661162179381
12.4277777777778	9.80681482525262
12.4530555555556	9.85884892144463
12.4833333333333	9.87613909255663
12.5102777777778	9.72561393021005
12.5236111111111	9.69879305814544
12.5408333333333	9.68976920315112
12.5647222222222	9.70735877264696
12.6	9.94234467292176
12.6186111111111	9.86754899068188
12.6541666666667	9.99873206058191
12.67	10.0058409353265
12.68	9.97423906528877
12.6905555555556	9.97749678344587
12.7133333333333	9.94727462084035
12.7302777777778	9.97603877933062
12.7425	9.9299923303758
12.7544444444444	9.97622044820076
12.7647222222222	9.97825241270147
12.7925	10.0366939070248
12.8097222222222	9.9581066134707
12.83	9.9285201840791
12.8419444444444	9.92874542310017
12.8519444444444	9.9011784686848
12.87	9.9233150170254
12.88	9.89646042751633
12.8927777777778	9.9115527283812
12.9025	9.89694456393693
12.9238888888889	9.93795885385214
12.9333333333333	9.91985325015355
12.9461111111111	9.9343954209333
12.9569444444444	9.91922569845815
12.9747222222222	9.93934565676165
13.0027777777778	9.87624558887876
13.0113888888889	9.88563954992929
13.0216666666667	9.87954061098804
13.0352777777778	9.90029587623542
13.0461111111111	9.889899106114
13.0605555555556	9.90370791535719
13.0863888888889	9.87954773522029
13.1077777777778	9.90260191915547
13.1497222222222	9.81289061714153
13.1833333333333	9.92486293839812
13.1961111111111	9.90446000155413
13.2130555555556	9.96496840064935
13.2344444444444	9.9867086284039
13.2430555555556	9.97215224722004
13.2566666666667	9.98984719099195
13.2675	9.96558494625862
13.28	9.97031541395899
13.3091666666667	9.9117401253705
13.3283333333333	9.96863038241963
13.3563888888889	9.96223200846288
13.3736111111111	9.98253169426465
13.4044444444444	9.91970634644224
13.4622222222222	9.93888754332841
13.4744444444444	9.90300003373551
13.5086111111111	9.9611596613683
13.5213888888889	9.91235377472481
13.5327777777778	9.92435971975721
13.5763888888889	9.88359028772993
13.59	9.9043783060178
13.6016666666667	9.89188513672809
13.6236111111111	9.93600049123779
13.6427777777778	9.95187322841718
13.6594444444444	9.89619728465874
13.6844444444444	9.92168248266137
13.7147222222222	9.92983690345392
13.7411111111111	9.78212091947682
13.755	9.75468377962466
13.7733333333333	9.7450097373665
13.7938888888889	9.75776515714733
13.8111111111111	9.89494072056317
13.8530555555556	10.0689194811519
13.8686111111111	10.0062422590384
13.8938888888889	10.0635285230476
13.9222222222222	10.0527280848676
13.935	9.99125748242784
13.945	9.99375658572751
13.9525	9.97563354975131
13.9611111111111	9.98021308831596
13.9805555555556	9.95653984405459
13.9922222222222	9.91311992855697
14.0036111111111	9.93706209084348
14.0155555555556	9.92167589526423
14.0433333333333	9.95763050638953
14.06	9.88553152245572
14.0727777777778	9.91638552372035
14.0822222222222	9.9127971967394
14.0941666666667	9.92605339379747
14.1075	9.89649018994811
14.1277777777778	9.94202029771196
14.1391666666667	9.9088771753602
14.1527777777778	9.92111442065607
14.1663888888889	9.86830417126708
14.1875	9.92016861519528
14.2163888888889	9.87226430692471
14.2377777777778	9.88475678744533
14.2505555555556	9.82639355257635
14.2675	9.80140526212074
14.2855555555556	9.81038118779054
14.3	9.83936507284733
14.3116666666667	9.82701635053695
14.3263888888889	9.8610626889826
14.3380555555556	9.85769917966746
14.3591666666667	9.89274309763897
14.3683333333333	9.8771698544972
14.3786111111111	9.88156629596267
14.4047222222222	9.82903013642419
14.4338888888889	9.90799824546593
14.4486111111111	9.85537541563389
14.4661111111111	9.91317827925315
14.4755555555556	9.90777065391808
14.4875	9.92989421969514
14.4975	9.9137090919312
14.5261111111111	9.96479386463045
14.5347222222222	9.95563197151876
14.5452777777778	9.9686533408676
14.5561111111111	9.94254459327777
14.5722222222222	9.99600512730507
14.5808333333333	9.99147197370235
14.5902777777778	10.0046406702942
14.6	9.99569991943531
14.6247222222222	10.0385910348672
14.6386111111111	9.98157388095154
14.6547222222222	9.9873449191885
14.6966666666667	9.91413139955887
14.72	9.91182341481715
14.7325	9.8592520742327
14.7563888888889	9.92828886442061
14.7669444444444	9.8975293360578
14.7786111111111	9.90488260708491
14.7888888888889	9.86704718999857
14.7994444444444	9.8788492740772
14.8077777777778	9.85887719077999
14.8175	9.86425617617465
14.8263888888889	9.84880454747719
14.8380555555556	9.86006651696465
14.8488888888889	9.84689539028545
14.8819444444444	9.89076248823625
14.8991666666667	9.81976152053613
14.9236111111111	9.85494433096272
14.9519444444444	9.86008909630681
14.9922222222222	9.68945302194976
15.0191666666667	9.65587370592215
15.0369444444444	9.664948529377
15.0572222222222	9.82370726816026
15.0875	9.86413218174471
15.105	9.87284525316068
15.1186111111111	9.82026905683477
15.1408333333333	9.87903823468724
15.16	9.88971572429267
15.1727777777778	9.84621656441084
15.1811111111111	9.8511931218527
15.1891666666667	9.83363493787601
15.2036111111111	9.83589484210745
15.2169444444444	9.86084140088388
15.2277777777778	9.8306105258356
15.2788888888889	9.91695547065956
15.3158333333333	9.78763573316564
15.3255555555556	9.79284678934602
15.3372222222222	9.77797057000862
15.3713888888889	9.81150258407899
15.3863888888889	9.75671172599874
15.415	9.81271599302204
15.4286111111111	9.77569484703372
15.4483333333333	9.83399341331682
15.4602777777778	9.80593713865346
15.475	9.82539943657673
15.4863888888889	9.80288609256229
15.5044444444444	9.80573139384563
15.5344444444444	9.6989373805373
15.5613888888889	9.74267805688447
15.5725	9.72204875558663
15.5869444444444	9.72768955333197
15.6108333333333	9.68533388967677
15.6322222222222	9.70129388946538
15.6452777777778	9.63826685181732
15.655	9.63940434191875
15.6633333333333	9.61835346885903
15.6930555555556	9.68884975051998
15.7183333333333	9.71049829945946
15.7291666666667	9.68728315561344
15.7413888888889	9.70348254878718
15.75	9.68898492735798
15.7616666666667	9.70363212788419
15.785	9.68107824259238
15.7952777777778	9.69091839623934
15.8066666666667	9.65236531087749
15.8258333333333	9.73514049905674
15.8358333333333	9.72533376133379
15.8477777777778	9.74353464487734
15.8577777777778	9.73027079540861
15.8719444444444	9.74918467011281
15.8866666666667	9.68850510454968
15.9052777777778	9.66749704574596
15.9158333333333	9.6693417183028
15.9361111111111	9.62775325535671
15.9597222222222	9.61493087497166
15.9686111111111	9.59278359229666
15.9963888888889	9.68701806539207
16.0097222222222	9.6506062000056
16.0188888888889	9.67026634279631
16.0275	9.66169812036748
16.0375	9.67519897658434
16.0455555555556	9.66521239058989
16.0538888888889	9.67734439500038
16.0633333333333	9.67352768023881
16.0747222222222	9.69497253066805
16.0852777777778	9.68679060589858
16.1202777777778	9.73508401060752
16.1377777777778	9.68309899382035
16.1644444444444	9.70660031647003
16.1947222222222	9.71077680662319
16.2230555555556	9.54514575386389
16.24	9.5145822441757
16.2613888888889	9.50830561463613
16.3005555555556	9.71144360408624
16.3347222222222	9.78499260949968
16.3552777777778	9.79581265358559
16.3708333333333	9.74442246192461
16.4019444444444	9.78728279418362
16.415	9.78296925640018
16.4252777777778	9.74238909189461
16.4361111111111	9.75051336052928
16.4441666666667	9.73209932464374
16.4530555555556	9.74690637599082
16.4622222222222	9.74251678639695
16.4733333333333	9.76592416851383
16.485	9.73250916076267
16.4966666666667	9.75747794594918
16.5066666666667	9.74592149224924
16.5327777777778	9.76276565497341
16.5611111111111	9.74981108059779
16.5855555555556	9.58846375631651
16.6027777777778	9.65270173649543
16.6133333333333	9.65111050173789
16.6258333333333	9.67004037125457
16.6375	9.63423114939923
16.6563888888889	9.66845666598857
16.6686111111111	9.63324921554107
16.6866666666667	9.67254309840484
16.6991666666667	9.62671615549993
16.7216666666667	9.70464190398525
16.7538888888889	9.65472174207537
16.7758333333333	9.68957367491925
16.7936111111111	9.59087028210087
16.8011111111111	9.59477077550616
16.8091666666667	9.58007720792955
16.8180555555556	9.5957149375061
16.8266666666667	9.58576691023438
16.8422222222222	9.61619225898215
16.8541666666667	9.57907313008042
16.8691666666667	9.59201404218067
16.8911111111111	9.5381980690687
16.9019444444444	9.54260224955419
16.9113888888889	9.52569992684499
16.9205555555556	9.53067750021876
16.9430555555556	9.47151733830469
16.9716666666667	9.54284726168606
16.9833333333333	9.53001246843428
16.9975	9.58959995785114
17.0172222222222	9.62153800277673
17.0288888888889	9.59781355957267
17.04	9.6308009190198
17.0669444444444	9.65181956991267
17.0802777777778	9.61520837651068
17.0958333333333	9.68377071673922
17.1063888888889	9.67824288710915
17.1472222222222	9.76351980838098
17.1594444444444	9.71793971314452
17.1741666666667	9.75215509052254
17.1866666666667	9.71271650435887
17.2036111111111	9.74537146616507
17.2263888888889	9.70311367227475
17.2352777777778	9.70938593731154
17.2438888888889	9.69951603554307
17.2547222222222	9.71251271488126
17.2680555555556	9.66339827294138
17.2966666666667	9.72507245346816
17.3108333333333	9.66018206562882
17.3216666666667	9.67064743528653
17.3327777777778	9.64078982496562
17.3577777777778	9.66218910153191
17.3686111111111	9.63077149904666
17.3816666666667	9.63843606764891
17.3919444444444	9.60693185225989
17.4169444444444	9.65239968634438
17.4338888888889	9.58435361985909
17.4819444444444	9.59498200392142
17.5025	9.4665816421774
17.5147222222222	9.49946239688757
17.5313888888889	9.4843042439669
17.5577777777778	9.577941554316
17.5955555555556	9.55231730012531
17.6097222222222	9.48943177156616
17.6341666666667	9.54171620590682
17.6591666666667	9.55077491005733
17.6697222222222	9.50777128090698
17.6822222222222	9.50674767226934
17.6925	9.47127148713071
17.7080555555556	9.47395451951758
17.7208333333333	9.49376751190562
17.7380555555556	9.40210351743855
17.7533333333333	9.50749203319293
17.785	9.61344909606998
17.8005555555556	9.56339513917436
17.8111111111111	9.57553554962732
17.8222222222222	9.5655732122321
17.8494444444444	9.59406026937944
17.8630555555556	9.5407426746483
17.8769444444444	9.56659065055572
17.8888888888889	9.54574611872715
17.9038888888889	9.57856150687934
17.9130555555556	9.54432040082634
17.9216666666667	9.54589227862493
17.9311111111111	9.52437216077539
17.9547222222222	9.55152682227532
17.9677777777778	9.48039937146933
17.9805555555556	9.47983973591579
17.9902777777778	9.4458178109038
17.9980555555556	9.45392813591081
18.0075	9.44752708969912
18.0211111111111	9.47091365092348
18.0330555555556	9.44423123156844
18.0483333333333	9.44894328300586
18.0702777777778	9.40521846593975
18.1	9.41209769520503
18.1311111111111	9.32231646763483
18.1469444444444	9.35480459985342
18.1594444444444	9.33831303152482
18.1797222222222	9.4672017465781
18.1986111111111	9.51806144158081
18.2105555555556	9.51174181026852
18.2247222222222	9.55458317492958
18.2358333333333	9.53007374790656
18.2469444444444	9.55527596249601
18.2552777777778	9.54464248942543
18.2666666666667	9.56927464277567
18.2755555555556	9.5598718140011
18.2855555555556	9.56973973723188
18.2958333333333	9.53023626580131
18.3069444444444	9.53977177474746
18.3163888888889	9.51406404732802
18.3344444444444	9.58988963584795
18.3469444444444	9.56248888906111
18.3855555555556	9.62243947713574
18.4008333333333	9.55980930924818
18.4252777777778	9.5554488686015
18.4377777777778	9.49551353153294
18.4533333333333	9.51456886402804
18.4652777777778	9.47071322297899
18.4775	9.46733132834873
18.4886111111111	9.48041955847231
18.5155555555556	9.39234074899383
18.5397222222222	9.46438507068802
18.5502777777778	9.43134718499363
18.5627777777778	9.44172524292878
18.6052777777778	9.35406452417794
18.6197222222222	9.37098316942098
18.6305555555556	9.34381084961774
18.6686111111111	9.40510356416792
18.6847222222222	9.35594520516008
18.7102777777778	9.38564555105745
18.7408333333333	9.39664580248296
18.7613888888889	9.274161210324
18.7708333333333	9.29721084100504
18.7861111111111	9.28055386013693
18.8008333333333	9.33689464598683
18.8166666666667	9.27781702051516
18.8502777777778	9.49101611103987
18.8633333333333	9.50716809174236
18.8791666666667	9.42059315872478
18.9013888888889	9.50857920617699
18.9191666666667	9.52760754181128
18.9394444444444	9.52180894298601
18.9494444444444	9.48048661210487
18.9833333333333	9.42250300632799
18.995	9.44380419029613
19.0052777777778	9.42908053196595
19.0152777777778	9.4512664963575
19.0280555555556	9.43158918551052
19.0502777777778	9.46483212030461
19.0772222222222	9.30030872857299
19.1	9.41098964774181
19.1188888888889	9.43126081790814
19.1322222222222	9.40213055567011
19.1508333333333	9.43026848166181
19.1602777777778	9.40288869041757
19.1725	9.40894567601686
19.1822222222222	9.38768994356525
19.1994444444444	9.43051893884819
19.2186111111111	9.44060890679765
19.2294444444444	9.43209080579589
19.2494444444444	9.4629041971541
19.2602777777778	9.42737273630473
19.2705555555556	9.43291080244222
19.2786111111111	9.41953987315242
19.3102777777778	9.48604287828562
19.3213888888889	9.48089179068421
19.3361111111111	9.50566609434418
19.3566666666667	9.48128210329952
19.3677777777778	9.49259763107807
19.3761111111111	9.48234703317922
19.3863888888889	9.48778597294427
19.4358333333333	9.3430996443858
19.4683333333333	9.52357255373425
19.5075	9.61394348615465
19.5166666666667	9.60024605019402
19.5272222222222	9.61167501347779
19.5355555555556	9.60481999627416
19.5552777777778	9.62819924845934
19.5686111111111	9.58646871884656
19.5827777777778	9.622651896859
19.5944444444444	9.61441706335216
19.6252777777778	9.67424063566983
19.6369444444444	9.63735269917709
19.645	9.64442755067017
19.6538888888889	9.63117937487465
19.6641666666667	9.64215529440958
19.6716666666667	9.63243913653793
19.6927777777778	9.63893747222795
19.7075	9.62579155637144
19.7213888888889	9.56655534956053
19.7438888888889	9.67086556347209
19.7552777777778	9.65519972087372
19.7686111111111	9.68557803887182
19.8152777777778	9.55892856094533
19.8288888888889	9.5628873874382
19.8402777777778	9.53317299864221
19.8619444444444	9.54157574385852
19.8761111111111	9.50080737154883
19.9002777777778	9.52400488075887
19.9294444444444	9.53028888589211
19.9533333333333	9.37595393733136
19.965	9.38009755250334
19.9830555555556	9.34585573953188
19.9958333333333	9.39597371815813
20.0236111111111	9.37348105415765
20.0711111111111	9.42218489785682
20.0997222222222	9.6629260640259
20.1130555555556	9.70864356016369
20.1313888888889	9.73158178184104
20.1438888888889	9.69794894103967
20.1697222222222	9.72454559303696
20.2013888888889	9.71292131273469
20.2416666666667	9.62055934571509
20.2547222222222	9.63520489120049
20.2641666666667	9.60966763314082
20.2788888888889	9.64724681869581
20.2913888888889	9.63029711388481
20.3105555555556	9.65914392236783
20.3227777777778	9.62838020939569
20.3480555555556	9.64526425894172
20.3577777777778	9.62017860405075
20.3694444444444	9.62641027625375
20.3780555555556	9.60589454761578
20.3891666666667	9.61034011599634
20.3972222222222	9.59504628094885
20.4152777777778	9.62463876732369
20.4344444444444	9.62405061133893
20.4458333333333	9.6041040554403
20.46	9.61266976387628
20.5013888888889	9.55285096042422
20.5147222222222	9.57181462000096
20.5244444444444	9.56609914709031
20.5380555555556	9.58070988504903
20.5588888888889	9.55816159510795
20.585	9.55685855380614
20.5983333333333	9.53390075214594
20.6244444444444	9.38675480506936
20.655	9.34701088830678
20.6925	9.55361038100932
20.7180555555556	9.61532387169052
20.7363888888889	9.62330193133312
20.7447222222222	9.61326712886915
20.7547222222222	9.61771198281417
20.7780555555556	9.56723828500293
20.7886111111111	9.57234853078484
20.7977777777778	9.55089926304663
20.8130555555556	9.5745565623896
20.8238888888889	9.56359326918135
20.8463888888889	9.58264409391842
20.875	9.50710178879558
20.8888888888889	9.51517580137204
20.8988888888889	9.4926381159529
20.9125	9.5141263935065
20.9269444444444	9.50375666688257
20.9397222222222	9.4479537112357
20.9608333333333	9.51758474950913
20.9727777777778	9.47720937203161
20.9858333333333	9.50393655594479
21.0127777777778	9.47804265140763
21.0213888888889	9.48121965755212
21.0341666666667	9.43503003483733
21.0836111111111	9.49344782859941
21.1005555555556	9.4408860063993
21.155	9.43882962701679
21.1922222222222	9.23674707159921
21.2263888888889	9.44595249286948
21.2336111111111	9.46012940736341
21.2458333333333	9.42037471791707
21.2694444444444	9.5148686257287
21.2922222222222	9.53677093842327
21.3030555555556	9.532528265363
21.3161111111111	9.45786692341687
21.3411111111111	9.49211161366867
21.3525	9.45229634688718
21.3647222222222	9.46689340239607
21.3741666666667	9.4464299228822
21.3855555555556	9.47778063125514
21.3963888888889	9.47210306571594
21.4163888888889	9.50607996754445
21.4316666666667	9.44209624183435
21.4505555555556	9.41985079903691
21.4608333333333	9.42214065187358
21.4836111111111	9.38175281094414
21.4955555555556	9.38670159598905
21.5066666666667	9.37220978914257
21.5311111111111	9.40440013343266
21.5425	9.38267470925683
21.5580555555556	9.38639759043997
21.5708333333333	9.33855007879009
21.6025	9.35467195988008
21.6169444444444	9.38146622218818
21.6288888888889	9.36201485789132
21.65	9.39468773740089
21.6616666666667	9.3805088204594
21.6794444444444	9.39723334302931
21.6938888888889	9.37234352472746
21.7191666666667	9.22817386594261
21.7477777777778	9.19311801338119
21.7722222222222	9.20802707617958
21.7986111111111	9.42837357760646
21.8094444444444	9.44301713856743
21.8194444444444	9.43549878478285
21.8386111111111	9.48486282988631
21.8472222222222	9.47536405740391
21.8575	9.48210434152799
21.8672222222222	9.46520124406391
21.8833333333333	9.48075539832905
21.895	9.45444623897214
21.9147222222222	9.47498468111826
21.9347222222222	9.44993255795276
21.945	9.40243552785256
21.9541666666667	9.40811827518098
21.9611111111111	9.39479882065831
21.9777777777778	9.44171956191997
21.9933333333333	9.44651678289097
22.0038888888889	9.42678562399988
22.0241666666667	9.46528440643647
22.0502777777778	9.39198521602731
22.0661111111111	9.40406488091946
22.0755555555556	9.3792593674296
22.1077777777778	9.37715379856792
22.1322222222222	9.24589247541974
22.1672222222222	9.42267250124519
22.1872222222222	9.34534219162515
22.2069444444444	9.41281641368488
22.2177777777778	9.38600361143102
22.2427777777778	9.40427199840576
22.2511111111111	9.38579777635488
22.2627777777778	9.39870321801516
22.2727777777778	9.38073930210345
22.3055555555556	9.42262037657895
22.3222222222222	9.3509408890626
22.3452777777778	9.38954387424695
22.3686111111111	9.39341164711112
22.3830555555556	9.32362645669895
22.4	9.29586504924981
22.4375	9.33995492758834
22.4511111111111	9.29929894765729
22.4736111111111	9.36259073735977
22.4938888888889	9.37803583256721
22.5227777777778	9.32122288630859
22.5313888888889	9.32795524250122
22.5411111111111	9.30878268608285
22.5533333333333	9.33052311597544
22.5641666666667	9.29379357070354
22.5758333333333	9.33568287923708
22.5863888888889	9.33150073965686
22.6075	9.36800561330176
22.6241666666667	9.29782097523514
22.6469444444444	9.28062384371697
22.6572222222222	9.2418664534278
22.6727777777778	9.23685757025902
22.6830555555556	9.20485023316229
22.7088888888889	9.24312918693551
22.7205555555556	9.20499410666474
22.7375	9.25048345215527
22.7519444444444	9.25009362219822
22.7636111111111	9.22092949281864
22.7802777777778	9.23956505629388
22.8013888888889	9.19846036832581
22.8130555555556	9.13942929854971
22.8222222222222	9.15227789725071
22.8322222222222	9.1452009281125
22.8452777777778	9.16907230769976
22.8563888888889	9.14635714023257
22.87	9.16146919335165
22.8916666666667	9.11499361943254
22.92	9.11514120773683
22.9377777777778	9.07538816246125
22.9552777777778	9.08734173420794
22.9816666666667	9.13516490769302
23.0016666666667	9.00960978481737
23.0305555555556	9.07445402328642
23.0411111111111	9.06867342718004
23.0561111111111	9.09820142345933
23.0652777777778	9.08095633525522
23.0752777777778	9.09296474537922
23.0847222222222	9.08087515106274
23.0936111111111	9.09271483710393
23.1130555555556	9.06206849408329
23.1227777777778	9.07300088475336
23.1330555555556	9.06045555458564
23.1488888888889	9.08807193316397
23.1747222222222	9.05899311923298
23.1883333333333	9.0758323439112
23.1988888888889	9.05237725128615
23.2130555555556	9.06479586230262
23.2230555555556	9.04417944736133
23.2352777777778	9.05331131221976
23.2461111111111	9.02488694298967
23.2727777777778	9.06226114672506
23.2866666666667	8.99580388421748
23.3088888888889	9.07002656141958
23.3308333333333	8.99940816408719
23.3494444444444	9.04985864512457
23.3969444444444	8.94428229477029
23.4088888888889	8.94420474311249
23.4216666666667	8.89783701612566
23.4522222222222	8.89279229083502
23.4658333333333	8.83551173050199
23.4930555555556	8.84523490757289
23.5236111111111	8.83562091019252
23.5383333333333	8.74591508340592
23.5691666666667	8.83256926320132
23.5819444444444	8.78239028572909


==> img/dynamic-comparison-cold/dynamic-comparison-cold-14-shellInsideStatic.tsv <==
7.58194444444445	9.90982915201852
8.58166666666667	9.90982915201852
8.58194444444445	10.0034735260099
9.58166666666667	10.0034735260099
9.58194444444445	9.88557984686264
11.5816666666667	9.87620904054307
11.5819444444444	9.90079796233073
12.5816666666667	9.90079796233073
12.5819444444444	9.92018320291731
14.5816666666667	9.91467221627573
14.5819444444444	9.81442351150577
15.5816666666667	9.81442351150577
15.5819444444444	9.67702769958856
16.5816666666667	9.67702769958856
16.5819444444444	9.61924286039249
17.5816666666667	9.61924286039249
17.5819444444444	9.47855134730776
19.5816666666667	9.46802187051264
19.5819444444444	9.58376758216576
20.5816666666667	9.58376758216576
20.5819444444444	9.44364511077811
21.5816666666667	9.44364511077811
21.5819444444444	9.35942661914282
22.5816666666667	9.35942661914282
22.5819444444444	9.02073100376589
23.5819444444444	9.02073100376589


==> img/dynamic-comparison-cold/dynamic-comparison-cold-17-PMVDyn.tsv <==
7.58194444444445	-1.67560242453116
7.58333333333333	-1.6602894094399
7.585	-1.61123673721121
7.595	-1.19330544640539
7.59805555555556	-1.11410456483092
7.60166666666667	-1.05801179442279
7.605	-1.03385810700667
7.60666666666667	-1.02869046064411
7.60888888888889	-1.02656454332573
7.61277777777778	-1.09942017543333
7.61638888888889	-1.14367486671083
7.62	-1.16308705523789
7.62194444444444	-1.16476350778284
7.62416666666667	-1.16169827137024
7.63444444444444	-1.11831000462546
7.63916666666667	-1.02407257703643
7.6425	-0.980834566943592
7.64611111111111	-0.955327260929618
7.64861111111111	-0.948246728837642
7.65083333333333	-0.947071892740258
7.65472222222222	-0.952308385769481
7.66444444444445	-0.975789423500654
7.66472222222222	-0.974941472473422
7.67027777777778	-0.982937936267721
7.67055555555556	-0.984825359388179
7.67083333333333	-0.983547977853313
7.67166666666667	-0.985714883199357
7.67277777777778	-0.985047789814789
7.67388888888889	-0.987107942819751
7.67444444444444	-0.986110282096142
7.67694444444444	-0.988406872113025
7.6775	-0.987524787207157
7.67916666666667	-0.98795108390356
7.67944444444445	-0.989753642065597
7.68027777777778	-0.988126797202398
7.68194444444444	-0.988718372211455
7.6825	-0.990408912663895
7.68305555555555	-0.989031303362871
7.68333333333333	-0.990021151568818
7.685	-0.988968306397268
7.68777777777778	-0.989491254255491
7.68888888888889	-0.990734713177744
7.68972222222222	-0.989770217449458
7.69055555555556	-0.991391050919241
7.69138888888889	-0.990025962741505
7.69333333333334	-0.990669119176275
7.69361111111111	-0.992067234803432
7.69388888888889	-0.990782221395111
7.69472222222222	-0.991784989267487
7.69527777777778	-0.991068868315558
7.69638888888889	-0.992674163382635
7.69666666666667	-0.991334990640766
7.69694444444444	-0.993167654159539
7.6975	-0.991633616350075
7.69777777777778	-0.993567032225439
7.69805555555556	-0.991798329043359
7.69944444444445	-0.991846032093218
7.70055555555556	-0.993820038634492
7.70111111111111	-0.992474611032328
7.70166666666667	-0.993623382908883
7.7025	-0.992848364610715
7.70277777777778	-0.994102978062219
7.70305555555555	-0.993028858808511
7.70388888888889	-0.993171557160888
7.70444444444444	-0.995118858032747
7.70472222222222	-0.993431846093671
7.70777777777778	-0.994752636809963
7.70944444444444	-0.994295428997376
7.70972222222222	-0.99518652727863
7.71138888888889	-0.994840555848018
7.7125	-0.997246555515698
7.71277777777778	-0.995322306895382
7.71333333333333	-0.997027627283451
7.71361111111111	-0.995571315657312
7.71388888888889	-0.997727647146512
7.71444444444445	-0.995604000625807
7.71555555555556	-0.998115858323974
7.71611111111111	-0.996103832622826
7.71694444444444	-0.996732874949821
7.7175	-0.996078497335674
7.71777777777778	-0.998433707029402
7.71805555555556	-0.996615318606075
7.71916666666667	-0.998130848370426
7.71944444444444	-0.99702742170162
7.72027777777778	-0.997399815759572
7.72055555555556	-0.998637788974765
7.72111111111111	-0.99700310153505
7.72166666666667	-0.999255674107967
7.72194444444445	-0.997465872726472
7.72277777777778	-0.999607550065743
7.72305555555556	-0.997588257131415
7.72444444444444	-0.998911254953445
7.725	-0.997519408622203
7.72583333333333	-1.00012750019397
7.72666666666667	-0.997883736224761
7.72722222222222	-1.00016584123836
7.72777777777778	-0.998292567167312
7.72833333333334	-1.00068964576263
7.72861111111111	-0.99852246778137
7.72972222222222	-0.998568076274513
7.73027777777778	-0.999466989922144
7.73055555555555	-0.998698070999193
7.73083333333333	-1.00107889202807
7.73111111111111	-0.998586009352604
7.73166666666667	-0.99978879321516
7.73222222222222	-0.999154285046
7.73277777777778	-1.00148579572044
7.73305555555556	-0.999276286143161
7.73333333333333	-1.00059712403036
7.73416666666667	-0.999351290098144
7.73444444444445	-1.00109126815937
7.73472222222222	-0.999361414104182
7.73527777777778	-1.00099958884322
7.73583333333333	-0.999462566389802
7.73666666666667	-1.0006513979111
7.73722222222222	-0.999662514734165
7.73805555555555	-1.00186936805242
7.73861111111111	-0.999878621911432
7.7425	-1.00124083079957
7.74305555555556	-1.0005208341769
7.74333333333333	-1.00163087222503
7.74527777777778	-1.00083172330545
7.74555555555555	-1.00203612489841
7.74777777777778	-1.00094923124512
7.74861111111111	-1.0033311229931
7.75	-1.00119987112387
7.75055555555556	-1.00308553131623
7.75083333333333	-1.00161867883122
7.7525	-1.00192331548901
7.75277777777778	-1.00386034560939
7.75305555555556	-1.00209231616072
7.75361111111111	-1.0037532083909
7.75388888888889	-1.00190978807643
7.75527777777778	-1.00306147890721
7.75555555555556	-1.00211301203917
7.75583333333334	-1.00448144822618
7.75611111111111	-1.00220968859865
7.75666666666667	-1.0039767159925
7.75722222222222	-1.00226708889743
7.75805555555556	-1.00314655468975
7.75888888888889	-1.00215620130336
7.76083333333333	-1.00269619546215
7.76138888888889	-1.00492278960595
7.76166666666667	-1.00283424549128
7.76222222222222	-1.00460011272658
7.76305555555556	-1.00254230653316
7.76416666666667	-1.00355356752613
7.76444444444444	-1.00273671057698
7.76527777777778	-1.00308122098935
7.76583333333333	-1.00521628367856
7.76611111111111	-1.00304874111576
7.76777777777778	-1.00313140200516
7.76805555555556	-1.00519245158124
7.76833333333333	-1.00332312802489
7.76888888888889	-1.00403050261919
7.76944444444445	-1.00317911261797
7.76972222222222	-1.00604027484396
7.77027777777778	-1.00319839178051
7.77055555555556	-1.00585841638685
7.77083333333333	-1.00348478722982
7.77111111111111	-1.00420131933033
7.77222222222222	-1.00360533554131
7.77277777777778	-1.00505832811004
7.77361111111111	-1.00378772890958
7.77416666666667	-1.00586573345123
7.77527777777778	-1.00383320734539
7.77611111111111	-1.00530065917871
7.77694444444445	-1.00454268716396
7.77722222222222	-1.00607041684933
7.77805555555556	-1.00404804043797
7.77861111111111	-1.00668262596833
7.77888888888889	-1.00401468336293
7.78	-1.00671847616216
7.78027777777778	-1.00424090893904
7.78166666666667	-1.00500639966391
7.78194444444444	-1.00426891560695
7.78222222222222	-1.00584022613988
7.78333333333333	-1.00457478814202
7.78416666666667	-1.00714451769877
7.78472222222222	-1.00467319176971
7.78527777777778	-1.00608255186989
7.78694444444444	-1.00479473305654
7.78722222222222	-1.00617802000804
7.7875	-1.00462397016088
7.78805555555556	-1.00752725271191
7.78833333333333	-1.00543969759232
7.78888888888889	-1.00712239182224
7.78944444444445	-1.00488932233964
7.79027777777778	-1.0070395616525
7.79055555555556	-1.00555600651175
7.79083333333334	-1.00748050679317
7.79138888888889	-1.00489490850002
7.79194444444445	-1.00776767028068
7.79277777777778	-1.00485057877957
7.79388888888889	-1.0070272153302
7.79472222222222	-1.00504421286572
7.795	-1.00787215258113
7.79527777777778	-1.00522117160436
7.79638888888889	-1.00524178522428
7.79666666666667	-1.00635141421969
7.79722222222222	-1.00551348765303
7.79805555555556	-1.00674586382648
7.79888888888889	-1.00560426800106
7.79916666666667	-1.00778374832715
7.79972222222222	-1.005704860562
7.8	-1.00725724094831
7.80027777777778	-1.00573367211176
7.80166666666667	-1.00552772384223
7.80194444444444	-1.00765039124623
7.80305555555556	-1.00550708181477
7.80388888888889	-1.00851600463092
7.80472222222222	-1.00552686264151
7.80555555555556	-1.0082663917334
7.80583333333333	-1.00624349009058
7.80694444444444	-1.0079998245895
7.80722222222222	-1.00569020734591
7.80777777777778	-1.00849878245113
7.80805555555555	-1.00623694166596
7.80916666666667	-1.00694182874788
7.80944444444444	-1.00624319049395
7.80972222222222	-1.00817685642976
7.81	-1.00591662986339
7.81055555555556	-1.00816355661104
7.81111111111111	-1.00621612794744
7.81138888888889	-1.00889760950849
7.81166666666667	-1.00627362087847
7.81222222222222	-1.00831412137899
7.8125	-1.00650126690551
7.81277777777778	-1.00894656198903
7.81333333333333	-1.00658696754198
7.81388888888889	-1.00869494726402
7.81472222222222	-1.00607093376976
7.81555555555556	-1.00606783509091
7.81694444444445	-1.00843782838335
7.8175	-1.00650231034979
7.81805555555556	-1.00927626613813
7.81833333333334	-1.00648994651534
7.82	-1.00742421996142
7.82083333333333	-1.00632023488724
7.82138888888889	-1.00926882465167
7.82166666666667	-1.00672947743438
7.82444444444445	-1.0068359776404
7.82472222222222	-1.00844849279313
7.82611111111111	-1.0069273625586
7.82638888888889	-1.00831865948764
7.82666666666667	-1.0066462361316
7.82722222222222	-1.00787109587376
7.8275	-1.00659216777886
7.82805555555555	-1.00968699063172
7.82916666666667	-1.00686979829404
7.83027777777778	-1.00885542311252
7.83055555555556	-1.00670571380993
7.83166666666667	-1.00678897198701
7.8325	-1.00964769934437
7.83277777777778	-1.00716304037829
7.83333333333333	-1.00809975769423
7.83361111111111	-1.00708852782221
7.83694444444444	-1.06781184339395
7.84861111111111	-1.00408525016341
7.85277777777778	-0.992493383448473
7.855	-0.989621904199769
7.85722222222222	-0.988520629898545
7.86166666666667	-0.989833034912014
7.87444444444445	-0.999465072312645
7.88222222222222	-1.00239754864183
7.88472222222222	-1.05010343413378
7.89388888888889	-1.01239783332279
7.89888888888889	-0.998591233364575
7.90166666666667	-1.04700790653169
7.90944444444445	-1.01312371488237
7.91388888888889	-0.999614270298778
7.91638888888889	-0.995291607672257
7.91916666666667	-0.992870990021654
7.92194444444445	-0.992375989610146
7.92555555555555	-0.993580983838637
7.92888888888889	-1.05692416571401
7.93972222222222	-1.00250289410826
7.94361111111111	-0.991832831195115
7.94777777777778	-0.987356349375133
7.95277777777778	-0.988207972213694
7.96333333333333	-0.996425860090831
7.96944444444444	-0.999895520749082
7.97194444444445	-1.04826516821128
7.98333333333333	-1.00759130113071
7.98694444444444	-0.999886881765288
7.99083333333333	-0.995987601583955
7.99444444444444	-0.995390105721697
7.99944444444445	-0.997191151430705
8.00222222222222	-1.05264617219981
8.00305555555556	-1.04942044998916
8.00333333333333	-1.05152387378093
8.00611111111111	-1.04033265599606
8.00638888888889	-1.04164166669553
8.01361111111111	-1.01435341793379
8.01388888888889	-1.0155662286119
8.01777777777778	-1.0053083241203
8.01972222222222	-1.0030260154865
8.02	-1.0039599707957
8.02027777777778	-1.00251255663245
8.02138888888889	-1.00346950818944
8.02222222222222	-1.00146392276503
8.0225	-1.00348143147126
8.02305555555555	-1.00138353487338
8.02361111111111	-1.00363725793613
8.02388888888889	-1.00087065198798
8.02472222222222	-1.00091533084964
8.025	-1.00316030346812
8.02527777777778	-1.00080739959047
8.02638888888889	-1.00084681717998
8.02694444444445	-1.00371894445704
8.02722222222222	-1.00110645463819
8.02805555555556	-1.00376331831859
8.02916666666667	-1.00129868971857
8.02972222222222	-1.00331709037691
8.03	-1.00211972023517
8.03111111111111	-1.00200308214697
8.03222222222222	-1.00440789117221
8.0325	-1.00313336849387
8.03388888888889	-1.00364809818075
8.03444444444445	-1.00589830083383
8.035	-1.00391401986606
8.03555555555556	-1.00629736036144
8.03583333333333	-1.00446482847131
8.03638888888889	-1.00567328653904
8.03666666666667	-1.00456012520444
8.0375	-1.00528123252437
8.03777777777778	-1.00661822925455
8.03805555555556	-1.00484556108817
8.03833333333333	-1.00794769542689
8.03861111111111	-1.00532350408423
8.03972222222222	-1.0075991107474
8.04	-1.00605355766863
8.04055555555556	-1.00793893099461
8.04083333333334	-1.00608133201406
8.04166666666667	-1.00642397811968
8.04222222222222	-1.00872657837974
8.0425	-1.00640081040034
8.04333333333333	-1.00837399159202
8.04361111111111	-1.00684172209279
8.04388888888889	-1.00871953395568
8.04444444444444	-1.00673697016609
8.045	-1.00844868255488
8.04527777777778	-1.0067896010039
8.04555555555556	-1.00956124113765
8.04583333333333	-1.00691359479347
8.04611111111111	-1.00863534613271
8.04666666666667	-1.00706246250262
8.04722222222222	-1.01021732311496
8.0475	-1.0074028819708
8.04833333333334	-1.00924425486823
8.04944444444445	-1.00763906801092
8.04972222222222	-1.01013652368804
8.05055555555556	-1.00753188893855
8.05138888888889	-1.01063490330634
8.05166666666667	-1.00794102773459
8.05416666666667	-1.05550940816643
8.06388888888889	-1.01322692832616
8.06694444444445	-1.00405798910844
8.07	-0.998449446196947
8.07333333333333	-0.995762468288945
8.0775	-0.995859100110856
8.08055555555556	-1.05418063318201
8.0925	-1.00260675508232
8.09722222222222	-0.99358777558864
8.09972222222222	-0.99188872607176
8.10277777777778	-0.991830866091956
8.105	-0.992714136319787
8.10777777777778	-1.04330523149827
8.11722222222222	-1.01274761606482
8.12222222222222	-1.00182082123285
8.12583333333333	-1.06375289284744
8.13444444444444	-1.0139685390022
8.13805555555556	-1.06521099699361
8.14722222222222	-1.00243760105687
8.15111111111111	-0.989190616016618
8.15305555555556	-0.985814261336518
8.15527777777778	-0.984074594993746
8.15972222222222	-0.985283661417292
8.17138888888889	-0.996946787864776
8.17861111111111	-1.00155023548482
8.17888888888889	-0.999573492063462
8.18666666666667	-0.998399889675373
8.19305555555556	-0.998757318163467
8.19638888888889	-1.06024581518477
8.20583333333333	-1.00832585533017
8.20916666666667	-0.996264674488955
8.2125	-0.989526594524268
8.21555555555556	-1.04446155613605
8.22527777777778	-1.00363218424599
8.22888888888889	-0.994659720979183
8.23277777777778	-0.99024864367842
8.23777777777778	-0.990247083935639
8.24027777777778	-1.03948354126585
8.25027777777778	-1.00437494252382
8.25333333333333	-0.997134180463956
8.25666666666667	-0.992663594592049
8.25916666666667	-1.03905951439216
8.26861111111111	-1.00222105128502
8.27194444444445	-0.994228778647486
8.27527777777778	-0.990073683861567
8.27833333333334	-1.0460209491183
8.28638888888889	-1.01202564583216
8.29166666666667	-0.997504603403357
8.29444444444444	-0.993740610704908
8.29777777777778	-0.992099846422846
8.30138888888889	-0.992760728805365
8.30638888888889	-0.995710111666632
8.30972222222222	-1.05879885189652
8.31888888888889	-1.00531623624729
8.32166666666667	-0.994128050209927
8.32472222222222	-0.986510806089953
8.3275	-0.983302988437554
8.33083333333333	-0.982929765202698
8.33416666666667	-1.04649253695685
8.34527777777778	-0.995286242681118
8.34944444444444	-0.985894470037074
8.35166666666667	-0.983713439787614
8.35388888888889	-0.983067117354619
8.35833333333333	-0.984863160928857
8.3725	-0.99617896419177
8.37722222222222	-1.07845226151133
8.38666666666667	-1.00740743999143
8.39027777777778	-0.990675021190452
8.39388888888889	-0.982178470443237
8.39638888888889	-1.02833222551631
8.40694444444444	-0.992036917933124
8.41111111111111	-0.985532687348282
8.41361111111111	-0.984118884419978
8.41611111111111	-0.984106169805525
8.4225	-0.987671207506317
8.42472222222222	-1.03234569417216
8.43583333333333	-0.998593568694652
8.43805555555556	-1.03676633038723
8.44527777777778	-1.00691043665671
8.45	-0.993925631431633
8.45305555555556	-1.04666361444498
8.46138888888889	-1.01024588212512
8.46666666666667	-0.995595233723371
8.47027777777778	-1.0569104832616
8.48111111111111	-0.990239581613924
8.48527777777778	-0.978347586939748
8.4875	-0.975770370700705
8.49	-0.97521108136781
8.49416666666667	-0.977842535672462
8.50222222222222	-0.98701486633971
8.50805555555556	-1.08683918868049
8.51833333333333	-0.995967677780186
8.5225	-0.977748967526299
8.52472222222222	-0.973191513771873
8.52722222222222	-0.971385146611983
8.53138888888889	-0.973632283821832
8.53833333333333	-0.983122980893508
8.54222222222222	-1.05818913065005
8.55138888888889	-1.00862133627612
8.55666666666667	-0.990201638457837
8.55972222222222	-1.04254864793815
8.5675	-1.00949790526852
8.57277777777778	-0.995202323194412
8.57611111111111	-1.05235487661351
8.58611111111111	-1.00265137857364
8.58972222222222	-0.990818136849658
8.59333333333333	-0.984217385124488
8.59666666666667	-1.04361899072389
8.60527777777778	-0.99129747545533
8.60833333333333	-0.97921920824307
8.61138888888889	-0.972169937088552
8.61444444444444	-0.969347459763881
8.61805555555556	-0.96986435647861
8.63361111111111	-0.984243531924388
8.6375	-1.05591293238648
8.63805555555556	-1.05333254185362
8.64083333333333	-1.08620208106445
8.65055555555556	-1.00614898330269
8.65444444444444	-0.987975258483068
8.65861111111111	-0.979365750090139
8.66083333333333	-0.978201072483451
8.66361111111111	-0.978935641731674
8.67527777777778	-0.989495249701836
8.68222222222222	-0.993345396559697
8.68972222222222	-0.994812303373799
8.70555555555556	-0.995375957889159
8.71027777777778	-1.07518544365562
8.71916666666667	-1.00966912744232
8.725	-0.984601750934257
8.72666666666667	-0.981120689118409
8.72916666666667	-1.026145458933
8.73944444444444	-0.989820364342158
8.74361111111111	-0.982633794322428
8.74805555555556	-0.980241786576808
8.75055555555556	-1.02829961805205
8.75388888888889	-1.01731486840891
8.7575	-1.06714344715726
8.76027777777778	-1.08735456323083
8.76638888888889	-1.01625395407743
8.77055555555556	-0.982277038357928
8.77416666666667	-1.03256828550305
8.7825	-0.979232537692994
8.78638888888889	-0.967145739694089
8.78833333333333	-0.964211890687086
8.79055555555556	-0.962879500737994
8.79527777777778	-0.964912318640927
8.80916666666667	-0.979341948183738
8.81888888888889	-0.98429208962807
8.82416666666667	-1.07310434023989
8.83444444444445	-0.992169375411155
8.83833333333333	-0.981033210792489
8.84055555555556	-0.978300018333563
8.84277777777778	-0.977510570160732
8.84638888888889	-0.978955940909991
8.85583333333333	-0.987356321240405
8.86166666666667	-0.990963623009836
8.86833333333334	-0.992895667746755
8.87888888888889	-0.993768370443252
8.88277777777778	-1.06262228097975
8.89305555555556	-1.00026312086742
8.89666666666667	-0.986569750960733
8.90027777777778	-0.979634993492461
8.9025	-0.978039415075756
8.90527777777778	-0.978063814280631
8.92305555555556	-0.99033362060911
8.93027777777778	-0.992390336291113
8.94166666666667	-0.993572705609143
8.94638888888889	-1.07359388023638
8.95472222222222	-0.998204268652636
8.95777777777778	-0.979360766030666
8.96083333333333	-0.967908877888455
8.96472222222222	-1.03290007465468
8.96833333333333	-1.07397095389608
8.975	-1.0028216732638
8.97972222222222	-0.969754071253139
8.98222222222222	-1.00877246602283
8.99	-0.97602168021238
8.99361111111111	-0.968741543724342
8.9975	-0.966235818010741
9.00416666666667	-1.07016882500118
9.01222222222222	-0.979429986740932
9.01527777777778	-0.957407551280557
9.01861111111111	-0.943901808771106
9.02277777777778	-1.01568738510581
9.03111111111111	-0.972971323219397
9.03416666666667	-0.963057389205261
9.0375	-0.957236360904876
9.04055555555556	-0.955734679870659
9.04388888888889	-0.957043273081997
9.06138888888889	-0.974763958026294
9.06583333333333	-1.05474220672717
9.06833333333334	-1.03863736583794
9.0775	-1.00203842080235
9.08222222222222	-0.991405289746321
9.08472222222222	-0.988587011221931
9.08777777777778	-0.987160076199707
9.09166666666667	-1.05634566606711
9.10277777777778	-0.991067597871474
9.10694444444444	-0.979140575333009
9.10944444444445	-0.97587460196192
9.11194444444445	-0.974812095479344
9.11777777777778	-1.07186639246409
9.12638888888889	-0.996227415554017
9.12944444444445	-0.978477054854004
9.13277777777778	-0.967086703816175
9.13722222222222	-1.04124135064562
9.14555555555556	-0.994793954001434
9.15111111111111	-0.976289680968101
9.15416666666667	-0.972096862186568
9.1575	-0.97110891910377
9.16138888888889	-0.972905855924552
9.16833333333333	-0.978832816343068
9.17333333333334	-1.06720477264429
9.18333333333333	-0.977130326215114
9.18722222222222	-0.959049076913985
9.18916666666667	-0.954373105718357
9.19138888888889	-0.951910899378802
9.19333333333334	-0.951742061237645
9.19527777777778	-0.952934675870349
9.20055555555556	-0.959867174816253
9.205	-1.04535420881823
9.21472222222222	-0.986907440695905
9.21777777777778	-0.974477975523882
9.22111111111111	-0.966631392744851
9.225	-1.03450467069686
9.23277777777778	-0.986678933522843
9.2375	-0.96790589165931
9.24027777777778	-0.962443657555578
9.24333333333334	-0.960314642453472
9.24666666666667	-0.961266838873659
9.25138888888889	-0.965704407325291
9.25611111111111	-1.05440913684241
9.25777777777778	-1.05279314794807
9.25944444444444	-1.04856222720657
9.2675	-1.01697157032795
9.27166666666667	-1.00461680632494
9.27638888888889	-0.99700866971434
9.27916666666667	-0.995131755208192
9.28222222222222	-0.994566253941954
9.28555555555556	-1.05531993233186
9.29694444444445	-1.00212980402912
9.30111111111111	-0.991474014085433
9.30555555555556	-0.986943412687854
9.30861111111111	-1.04341353935745
9.32027777777778	-0.993873256712902
9.325	-0.984649212122623
9.3275	-0.982734905336642
9.33027777777778	-0.982327094648582
9.335	-1.06513931189931
9.34583333333333	-0.983475735603747
9.35	-0.96875069577036
9.3525	-0.965012563059965
9.355	-0.964115343591839
9.35833333333333	-0.965867935821898
9.36361111111111	-0.971745533684466
9.36611111111111	-1.02324770350449
9.36888888888889	-1.01686716158654
9.37638888888889	-0.992240699780027
9.38055555555556	-0.983124106026171
9.38444444444444	-1.04895954488083
9.38833333333334	-1.08997443684435
9.39666666666667	-0.9959640341892
9.40083333333333	-1.04350128777433
9.40805555555556	-0.981677458840316
9.41111111111111	-0.966500617667698
9.41444444444445	-0.957875779808742
9.41777777777778	-0.955672227862195
9.42222222222222	-0.958842665646003
9.425	-1.01635338676759
9.43277777777778	-0.990550602259425
9.43583333333333	-1.03827161561128
9.44388888888889	-0.986896904335779
9.44694444444444	-0.974224151823918
9.45027777777778	-0.966311866640932
9.45666666666667	-1.0662177399496
9.46083333333333	-1.02551016554383
9.46361111111111	-1.05136432903896
9.46833333333333	-1.00064416939523
9.47194444444445	-0.972698749574477
9.47611111111111	-0.955172298398139
9.47833333333334	-0.951335894334115
9.48055555555556	-0.950374578646411
9.48416666666667	-0.952952606014211
9.495	-0.969244126264986
9.50166666666667	-0.976038579745182
9.50972222222222	-0.980180172531838
9.52444444444444	-0.98379116467796
9.52777777777778	-1.04599898794724
9.5375	-0.992071379136899
9.54055555555556	-0.980921808004169
9.54388888888889	-0.97389340980039
9.54666666666667	-1.02472488762628
9.55388888888889	-0.993827637305515
9.55805555555555	-0.980723397859851
9.56277777777778	-0.973507485585699
9.56555555555556	-0.972388938725238
9.56861111111111	-0.972959365932855
9.57194444444444	-1.03657843777272
9.58194444444445	-0.984245851399713
9.585	-0.974996221109915
9.58833333333333	-0.970836593679692
9.59194444444444	-1.03833490812184
9.60055555555556	-0.984029798529495
9.60388888888889	-0.971259254057422
9.60722222222222	-0.964741539712932
9.61083333333334	-1.0305970104924
9.62027777777778	-0.992010883775084
9.62388888888889	-1.04849247985214
9.63166666666667	-0.992320479840284
9.63472222222222	-0.978067502607221
9.63777777777778	-0.969772339378942
9.63861111111111	-0.968437483334839
9.64194444444444	-1.02913291815096
9.65305555555556	-0.987594822147578
9.6575	-0.980369882076488
9.66	-0.979051579575739
9.6625	-0.979197986624168
9.66722222222222	-1.06325973620627
9.675	-1.00292338294257
9.68	-0.977810890682633
9.68277777777778	-1.02431981545839
9.68888888888889	-0.994243978556611
9.69305555555556	-0.980208909083608
9.69777777777778	-0.973169097757697
9.70027777777778	-0.972521725683912
9.70333333333333	-0.973666546366388
9.70722222222222	-1.04771868254048
9.71083333333333	-1.09140242391699
9.71888888888889	-1.01243470584956
9.72444444444444	-0.980337683033742
9.72861111111111	-1.04681476609702
9.73805555555556	-0.986588948420572
9.74194444444445	-0.973963014232073
9.74416666666667	-0.970530393352167
9.74638888888889	-0.969283254106617
9.74777777777778	-0.969380119074707
9.75194444444444	-1.0473076845929
9.76222222222222	-0.983116172628897
9.76416666666667	-1.01444096295607
9.77083333333334	-0.985173684235978
9.77361111111111	-0.977540506062638
9.77638888888889	-0.973085042283721
9.77888888888889	-1.02018275674297
9.78638888888889	-0.990790483042687
9.79138888888889	-0.978098191049433
9.79777777777778	-1.07584102652434
9.8075	-0.978556827387912
9.81166666666667	-0.958913898682209
9.81388888888889	-0.954288960241879
9.81638888888889	-0.952798627640501
9.82083333333333	-0.956506584316319
9.82916666666667	-0.970611149977632
9.83388888888889	-1.06023184371586
9.84333333333333	-0.998898640798991
9.84611111111111	-0.986080167135018
9.84916666666667	-0.977125233974277
9.85305555555556	-1.04379961179018
9.86138888888889	-1.00655907672655
9.86722222222222	-0.990605374467176
9.87055555555555	-1.04901103962071
9.87861111111111	-1.01102652396697
9.88305555555556	-0.996155073574503
9.88805555555556	-1.07371665633395
9.89694444444445	-1.01696054354646
9.9	-1.00342143024472
9.90305555555556	-0.994887536765528
9.90527777777778	-0.991446829132222
9.90833333333333	-1.04728645824758
9.91611111111111	-1.01345781045333
9.92	-1.00061026403159
9.92472222222222	-0.992413196065918
9.92722222222222	-0.990847620481077
9.93	-0.990693271481152
9.94722222222222	-0.999398570569973
9.95194444444445	-1.08179581900282
9.95972222222222	-1.02858579606115
9.96388888888889	-1.00696627565229
9.96861111111111	-0.993819401594273
9.97138888888889	-0.990829426215935
9.97444444444444	-0.990323275907901
9.9925	-1.00096009215557
9.99972222222222	-1.00243318004001
10.0119444444444	-1.00294008140836
10.0172222222222	-1.09068332015499
10.0263888888889	-1.01518308270375
10.0311111111111	-1.07356238011362
10.0336111111111	-1.04912213983582
10.0363888888889	-1.07435182976587
10.0383333333333	-1.05190979134352
10.0408333333333	-1.07130275533193
10.0463888888889	-1.00821847414607
10.0513888888889	-0.97491898232806
10.0555555555556	-1.04110774755778
10.0566666666667	-1.03357464976416
10.0594444444444	-1.06574408654064
10.0633333333333	-1.02605168240112
10.0655555555556	-1.04829242712274
10.0705555555556	-0.987951656145924
10.0744444444444	-0.956747817972126
10.0775	-0.943864091257311
10.0791666666667	-0.940496826066248
10.0811111111111	-0.939176305930609
10.0830555555556	-0.940047220218357
10.0855555555556	-0.94340890048429
10.0991666666667	-0.970337116439985
10.1036111111111	-0.975919063971201
10.1083333333333	-0.979898303292146
10.1136111111111	-1.07256494052513
10.1238888888889	-0.984644683789124
10.1280555555556	-0.967219222387396
10.1302777777778	-0.962937306462113
10.1327777777778	-0.961344892862044
10.1372222222222	-0.964108593514275
10.1513888888889	-0.982613117955722
10.1563888888889	-0.986435466932601
10.1625	-0.989256410463636
10.1663888888889	-1.06106390484507
10.1752777777778	-1.00708570490527
10.1805555555556	-0.986719747740356
10.1838888888889	-1.04372191863692
10.1905555555556	-1.00335287538727
10.1952777777778	-0.983789745634798
10.1994444444444	-1.05136134938817
10.2077777777778	-0.991711980435518
10.2111111111111	-0.977043711998707
10.2147222222222	-0.968827699140061
10.2205555555556	-1.06587358247344
10.2288888888889	-0.976790109384666
10.2322222222222	-0.955926867336981
10.2358333333333	-0.944779879552868
10.2408333333333	-1.03397199181547
10.2491666666667	-0.98383502243589
10.2547222222222	-0.96481737940482
10.2577777777778	-0.961075658592211
10.2611111111111	-0.961004800235713
10.265	-0.964221533588955
10.2716666666667	-0.972613183146006
10.2766666666667	-1.0654058377163
10.2777777777778	-1.0578713010877
10.2886111111111	-1.0160079602132
10.2925	-1.0056926846314
10.2963888888889	-1.00019428135388
10.2988888888889	-0.998695904225059
10.3016666666667	-1.05145878993497
10.3127777777778	-1.0124977164539
10.3161111111111	-1.00482858243434
10.3197222222222	-1.00018011619349
10.3230555555556	-1.06071418307074
10.3319444444444	-1.01057356058961
10.335	-0.998733520052337
10.3380555555556	-0.991366587487764
10.3402777777778	-0.988478039696698
10.3436111111111	-1.05003038097705
10.3513888888889	-1.01257156896909
10.3552777777778	-0.99829303046117
10.36	-0.989180735132802
10.3625	-0.987453260288007
10.3655555555556	-0.987375913136137
10.3694444444444	-1.06034959538596
10.3733333333333	-1.10519487903701
10.3791666666667	-1.02782400074739
10.3830555555556	-0.989124370930341
10.3872222222222	-0.965907048846198
10.3894444444444	-0.960292691852597
10.3919444444444	-0.958233071356226
10.3944444444444	-0.959409643859654
10.3975	-0.963512785643655
10.4002777777778	-1.02303212575832
10.4119444444444	-0.988593378667975
10.4163888888889	-1.06044533336267
10.4238888888889	-1.00749205000619
10.4286111111111	-0.985168382263467
10.4313888888889	-0.978212023936138
10.4341666666667	-0.975085393937402
10.4372222222222	-0.974913989147449
10.4411111111111	-0.977688730796935
10.4472222222222	-1.08335047486711
10.4558333333333	-1.01795588848743
10.4611111111111	-0.992069916518879
10.4644444444444	-1.0475149621037
10.4719444444444	-1.00861579320349
10.4769444444444	-0.992317945459103
10.4802777777778	-1.04955791953363
10.4888888888889	-1.00662880920251
10.4919444444444	-0.996219558478529
10.495	-0.989840142039569
10.4975	-0.987240418813215
10.5005555555556	-0.986463554230625
10.5030555555556	-1.03544168046583
10.5147222222222	-0.994616064134824
10.5188888888889	-0.987555671937091
10.5238888888889	-0.985247035644829
10.5277777777778	-0.986289653294051
10.5352777777778	-0.990479979192788
10.5386111111111	-1.05350653675448
10.5486111111111	-1.01055638984821
10.5533333333333	-0.996300958283509
10.5561111111111	-1.04466951651233
10.5644444444444	-1.00431643986877
10.5702777777778	-0.988112804005855
10.5747222222222	-1.06299723526286
10.5833333333333	-1.00303991292815
10.5888888888889	-1.07417816816005
10.5938888888889	-1.02268435647774
10.5983333333333	-1.06596374532488
10.6025	-1.0896349936207
10.6052777777778	-1.04661315558019
10.6077777777778	-1.0591299041999
10.61	-1.026846258993
10.6125	-1.04379206650785
10.6183333333333	-0.977437816578483
10.6208333333333	-1.01013653348961
10.6263888888889	-0.97103393281056
10.6291666666667	-1.01426304755641
10.6308333333333	-1.00318251651235
10.6333333333333	-1.03590250981238
10.6352777777778	-1.01849935607693
10.6383333333333	-1.04989564199062
10.6405555555556	-1.02436739041059
10.6441666666667	-1.05347124947016
10.6475	-1.07044881079869
10.6486111111111	-1.05785281681976
10.6530555555556	-1.06907954071419
10.6561111111111	-1.01579502125693
10.6608333333333	-1.03952291633602
10.6677777777778	-0.917103442311987
10.6711111111111	-0.887884699793307
10.6727777777778	-0.880243202011229
10.6747222222222	-0.876135825557146
10.6791666666667	-0.969134289783597
10.6883333333333	-0.930005716681556
10.6919444444444	-0.922604765025735
10.6955555555556	-0.921031131387124
10.6994444444444	-0.999875693356294
10.71	-0.943937386836325
10.7141666666667	-0.934637930303854
10.7163888888889	-0.933190109455943
10.7188888888889	-0.93381215408942
10.7213888888889	-0.936166706653697
10.725	-1.01122950741717
10.7347222222222	-0.964250748397031
10.7380555555556	-0.954270025477321
10.7413888888889	-0.949398751505857
10.7458333333333	-1.03085968327443
10.7541666666667	-0.961969741679813
10.7575	-0.945321377838702
10.7611111111111	-0.936414569914117
10.7647222222222	-1.00510103018532
10.7733333333333	-0.976944282824718
10.7772222222222	-0.967750571525944
10.7797222222222	-0.964378480992327
10.7822222222222	-0.962816898647127
10.785	-0.962799019455822
10.7880555555556	-0.964260164536704
10.7927777777778	-1.05201140298956
10.8044444444444	-0.989937149326014
10.8088888888889	-0.977731757970965
10.8111111111111	-0.974867406388572
10.8136111111111	-0.973644126168058
10.8191666666667	-1.06965493763237
10.8280555555556	-0.994412707210461
10.8313888888889	-0.976371304261473
10.8347222222222	-0.966307994016216
10.8375	-1.01763925546812
10.8452777777778	-0.989550247390103
10.8505555555556	-0.977855162806083
10.8533333333333	-0.975219869516302
10.8566666666667	-0.974584202687382
10.8652777777778	-0.979660737216577
10.8702777777778	-1.0700698367936
10.8797222222222	-1.00977217748254
10.8827777777778	-0.995768052448266
10.8858333333333	-0.986855720471794
10.8897222222222	-1.05335682428506
10.8969444444444	-1.01193075116938
10.9008333333333	-0.99518725231821
10.9055555555556	-0.98445436110304
10.9080555555556	-0.982384098543712
10.9111111111111	-0.982232027055566
10.9155555555556	-1.06386401885135
10.9261111111111	-0.998450560822352
10.9316666666667	-1.07455170000801
10.9388888888889	-1.00783275946997
10.9416666666667	-0.990152063632056
10.9447222222222	-0.977620321892996
10.9458333333333	-0.974717212487299
10.9488888888889	-1.02943542975109
10.9561111111111	-0.999489721340737
10.9608333333333	-0.986230813839999
10.9669444444444	-1.07944243265168
10.9761111111111	-0.989233734110989
10.9797222222222	-0.970030354183262
10.9838888888889	-0.960828059680399
10.9861111111111	-0.96014922617805
10.9888888888889	-0.961993289864488
10.9983333333333	-0.976173400825356
11.0025	-1.0565528272376
11.0119444444444	-0.989291264019403
11.015	-0.975165448640855
11.0183333333333	-0.966512688775076
11.0236111111111	-1.05499429480588
11.0322222222222	-0.997212379549048
11.0352777777778	-0.983526680096311
11.0383333333333	-0.975193384825214
11.0419444444444	-1.03860767279082
11.05	-1.00152460100563
11.0547222222222	-0.986726552238562
11.0591666666667	-1.05939510303267
11.0677777777778	-1.00425787263089
11.0736111111111	-0.983178882322505
11.0763888888889	-0.979183855833718
11.0805555555556	-1.05390731406922
11.0913888888889	-0.988304232724918
11.0958333333333	-0.975854042539609
11.0983333333333	-0.97310994713056
11.1008333333333	-0.972628409442031
11.105	-0.975032186269566
11.1166666666667	-0.98639300592821
11.1238888888889	-0.990610717699695
11.1291666666667	-1.08147196969995
11.14	-1.01438678517762
11.1436111111111	-1.00042489273335
11.1472222222222	-0.993013743078102
11.1497222222222	-0.990910902808437
11.1527777777778	-0.990652885942293
11.1708333333333	-1.00029614416182
11.1777777777778	-1.00170365745476
11.1897222222222	-1.00238469751983
11.1958333333333	-1.10053996151116
11.1988888888889	-1.12326230062417
11.2005555555556	-1.12915638534831
11.2025	-1.13142411683063
11.2038888888889	-1.10581284938507
11.2066666666667	-1.10604900810614
11.2097222222222	-1.10387390893608
11.2155555555556	-1.00397555477667
11.2183333333333	-0.974315466565187
11.2213888888889	-0.955334187646155
11.2247222222222	-1.01329967380636
11.2308333333333	-0.984593504624115
11.2336111111111	-1.03010603893399
11.2394444444444	-0.994943990402056
11.2427777777778	-1.04306427170165
11.2455555555556	-1.06775048845627
11.2497222222222	-1.02197617484956
11.2536111111111	-1.0577456988204
11.2569444444444	-1.0780834835231
11.2591666666667	-1.04480668893012
11.2619444444444	-1.05931177579221
11.2636111111111	-1.03443509712212
11.2675	-1.05614373543708
11.2727777777778	-0.985563824587842
11.2775	-0.949422973813533
11.2811111111111	-0.938838577862633
11.2833333333333	-0.93777711068061
11.2855555555556	-0.939587521356394
11.2897222222222	-1.02635927887455
11.2930555555556	-1.01101041993839
11.2955555555556	-1.0457175001852
11.2991666666667	-1.07521597324483
11.3044444444444	-1.00973387581268
11.3083333333333	-0.974177261925703
11.3141666666667	-0.941440271159745
11.3166666666667	-0.934827554807026
11.3191666666667	-0.932954056656552
11.3211111111111	-0.933964282893044
11.3236111111111	-0.937437477445421
11.3336111111111	-0.95879754348325
11.3391666666667	-0.968031161029462
11.3452777777778	-0.974647482405494
11.3533333333333	-0.979803417113633
11.3586111111111	-1.07191620062684
11.36	-1.06135535465357
11.3641666666667	-1.09602968058055
11.3652777777778	-1.10112120087458
11.3655555555556	-1.09696152078431
11.3680555555556	-1.10364646647454
11.3727777777778	-1.02332361161556
11.3763888888889	-0.978934972423211
11.3805555555556	-0.950728351681747
11.3827777777778	-0.944270644210892
11.385	-0.942289618870511
11.3869444444444	-0.943274631693999
11.3891666666667	-0.946510123068112
11.3983333333333	-0.966982803794682
11.4036111111111	-0.976095830135616
11.4094444444444	-0.982147412572559
11.4166666666667	-0.985853822946062
11.4205555555556	-1.05776783222018
11.4294444444444	-0.994769981900106
11.4322222222222	-0.981179759622609
11.4352777777778	-0.971816272238666
11.4397222222222	-1.04705934358704
11.4469444444444	-0.998185461135634
11.4513888888889	-0.977651377840008
11.4544444444444	-1.02871452695385
11.4611111111111	-0.995440045769541
11.4658333333333	-0.979645349747734
11.4683333333333	-0.975157091377572
11.4711111111111	-0.972875556023354
11.4738888888889	-0.972785162281475
11.4775	-0.974782660347689
11.4841666666667	-1.08592532331625
11.4922222222222	-0.986384510087834
11.4952777777778	-0.962412136123948
11.4986111111111	-0.947526398860386
11.5047222222222	-1.04642837521265
11.5122222222222	-0.978531667552396
11.5152777777778	-0.960184970951531
11.5183333333333	-0.949318885805162
11.5213888888889	-0.944888751600683
11.5230555555556	-0.944598812079818
11.525	-0.945675067856264
11.5372222222222	-0.965278710269502
11.5408333333333	-1.03800159814886
11.5441666666667	-1.08215670608472
11.5541666666667	-1.0204057224503
11.56	-0.998359420637861
11.5630555555556	-0.993289783562375
11.5661111111111	-1.04869536566613
11.5769444444444	-0.99986665265882
11.5811111111111	-0.990534711530557
11.5833333333333	-0.988152893697031
11.5858333333333	-0.987206859224404
11.5916666666667	-1.07835932742364
11.6016666666667	-0.99422379285469
11.6058333333333	-0.976450289519761
11.6080555555556	-0.971854076633992
11.6102777777778	-0.969940248739441
11.6144444444444	-0.971365531738201
11.6211111111111	-0.979574270064937
11.625	-1.0549090505918
11.6380555555556	-1.00042360065845
11.6427777777778	-0.991303209972962
11.6452777777778	-0.989493653911435
11.6480555555556	-0.989233212029394
11.6538888888889	-1.08608557674265
11.6636111111111	-0.990605223270631
11.6675	-0.971094137186046
11.6697222222222	-0.965328405228679
11.6719444444444	-0.962762991459812
11.6744444444444	-0.962765102550037
11.6775	-0.965491448559163
11.6797222222222	-1.01258235103895
11.6825	-1.00870785244267
11.6922222222222	-0.988012535488956
11.6958333333333	-1.04993800168522
11.7038888888889	-1.00958053105155
11.7091666666667	-0.991930525458141
11.7122222222222	-0.986750952246481
11.7152777777778	-0.984596379299305
11.7188888888889	-0.984764302801121
11.7238888888889	-0.987481110668281
11.7280555555556	-1.06405919902553
11.7316666666667	-1.05686771734027
11.7419444444444	-1.019308479074
11.7461111111111	-1.08261535611409
11.7536111111111	-1.02852153699162
11.7586111111111	-1.00417136862845
11.7616666666667	-1.05336063661048
11.7705555555556	-1.00773176390725
11.7741666666667	-0.996805568466446
11.7777777777778	-0.991229316037273
11.7813888888889	-0.989665348777006
11.7838888888889	-1.03843092385712
11.7958333333333	-1.00035046264848
11.8002777777778	-0.9931232557539
11.805	-0.990721142437266
11.8077777777778	-1.04382557425057
11.8191666666667	-1.00062272716028
11.8222222222222	-1.05103764058014
11.8288888888889	-1.01110231161021
11.8330555555556	-0.992736019491133
11.8375	-0.983032251616688
11.84	-0.981182753571506
11.8427777777778	-0.981256675582443
11.8516666666667	-0.988125217662944
11.8580555555556	-1.09395009910302
11.8677777777778	-1.00360935285364
11.875	-1.08486269922343
11.8783333333333	-1.10147332117678
11.8802777777778	-1.10550827533876
11.8822222222222	-1.10628484583149
11.8863888888889	-1.10067055968617
11.8936111111111	-1.08236453962508
11.9005555555556	-0.949978944763153
11.9038888888889	-0.919578237659614
11.9055555555556	-0.911661116670579
11.9075	-0.907369516049226
11.9119444444444	-0.996750297353728
11.9211111111111	-0.94644208551026
11.9247222222222	-0.937059306547798
11.9266666666667	-0.93498517214762
11.9288888888889	-0.934729767424219
11.9344444444444	-1.03755563768071
11.9427777777778	-0.970401063364637
11.9455555555556	-0.955585899681367
11.9486111111111	-0.94595943856357
11.9502777777778	-0.943354252386694
11.9522222222222	-0.942273999395599
11.9563888888889	-0.945138159764031
11.9605555555556	-1.02868682476435
11.9697222222222	-0.970485253536129
11.9730555555556	-0.957569086374694
11.9766666666667	-0.950957061772353
11.98	-1.01409567155407
11.9891666666667	-0.980574138059676
11.9922222222222	-0.973252141522515
11.9952777777778	-0.969275689117588
11.9983333333333	-1.02613435381467
12.0058333333333	-0.994245460433895
12.0116666666667	-0.979466490739771
12.0152777777778	-1.04229678256659
12.0227777777778	-1.00316571698553
12.0272222222222	-0.98654793898082
12.0311111111111	-1.04937192799877
12.0347222222222	-1.08772367035651
12.0397222222222	-1.008213590859
12.0436111111111	-0.962446003251877
12.0477777777778	-0.93559052667354
12.05	-0.929459584606036
12.0522222222222	-0.927684180378829
12.0544444444444	-0.929142978373026
12.0583333333333	-1.01036248513128
12.0683333333333	-0.978209457948299
12.0730555555556	-0.968452038731375
12.0761111111111	-1.02430489276592
12.0844444444444	-0.983910603671031
12.0875	-0.973930945787579
12.0905555555556	-0.968072041110201
12.0936111111111	-0.965797904768149
12.0972222222222	-0.966490544673903
12.1111111111111	-0.979902978427365
12.1158333333333	-1.06550950984209
12.1261111111111	-1.00893474306577
12.1319444444444	-0.989899984349016
12.1355555555556	-1.05180856005935
12.1388888888889	-1.09115250953292
12.1477777777778	-1.00275398809361
12.1513888888889	-0.981877932213013
12.1555555555556	-0.970310863380437
12.1580555555556	-0.967933699741238
12.1608333333333	-0.96836724982478
12.1688888888889	-0.977785156041115
12.1725	-1.04952429354647
12.1758333333333	-1.09304306841109
12.1819444444444	-1.01875223486954
12.1858333333333	-0.982766015723815
12.19	-1.0373339316261
12.1961111111111	-0.992155511930765
12.2011111111111	-0.970065063576676
12.2038888888889	-1.01889389675
12.2119444444444	-0.981220015887168
12.215	-0.972622155969194
12.2183333333333	-0.967761233236804
12.2222222222222	-1.03920810499741
12.2255555555556	-1.08016559718865
12.2291666666667	-1.10278625980917
12.2311111111111	-1.10729937938654
12.2333333333333	-1.10764186631192
12.2377777777778	-1.09896156697406
12.2425	-1.00713363704349
12.2477777777778	-0.938956166754217
12.2511111111111	-0.917917003408476
12.2527777777778	-0.913277264754299
12.2547222222222	-0.911701092571167
12.2566666666667	-0.913297286129001
12.2588888888889	-0.917824251970742
12.2683333333333	-0.946919245142123
12.2733333333333	-0.959324085653186
12.2788888888889	-0.968424252758947
12.2855555555556	-0.974697963776265
12.2894444444444	-1.04849597411436
12.2930555555556	-1.09039842978479
12.3016666666667	-0.980935686360176
12.3052777777778	-0.955048922202344
12.3088888888889	-0.942755889021271
12.3152777777778	-1.04978392348996
12.3286111111111	-1.00503268580333
12.335	-1.09581537960313
12.3422222222222	-1.02525575996593
12.3475	-0.992207965144448
12.3519444444444	-1.05975598323581
12.3611111111111	-1.01340200513792
12.3644444444444	-1.00247741421234
12.3680555555556	-0.995805186029717
12.3688888888889	-0.994924348935733
12.3722222222222	-1.0554622258925
12.3811111111111	-1.00873095943883
12.3869444444444	-0.991146003444662
12.3902777777778	-0.987365720024336
12.3938888888889	-0.986849878798079
12.4072222222222	-0.995429439439565
12.4127777777778	-1.09013087342194
12.4172222222222	-1.05099346422836
12.4208333333333	-1.08492322760486
12.4261111111111	-1.03024182986677
12.4302777777778	-0.999490672617611
12.4347222222222	-0.982544865409938
12.4369444444444	-0.979151535150695
12.4397222222222	-0.978287923623572
12.4433333333333	-0.980719724105118
12.4538888888889	-0.992964035724167
12.4594444444444	-0.997017093504127
12.4672222222222	-0.99955479304915
12.4825	-1.00108222015537
12.4888888888889	-1.10191138277386
12.4919444444444	-1.1232176915094
12.4936111111111	-1.12851673460105
12.4955555555556	-1.13026119643363
12.4975	-1.12837379935569
12.4994444444444	-1.12398843140247
12.5113888888889	-1.08656902218281
12.5186111111111	-1.0731786169066
12.525	-1.06612299993833
12.5366666666667	-1.05647626392498
12.5619444444444	-1.03922544797299
12.5688888888889	-0.924611860654174
12.5725	-0.897719093798052
12.5744444444444	-0.891459020847535
12.5763888888889	-0.889707134162204
12.5783333333333	-0.891432696520731
12.5805555555556	-0.896422677490254
12.5919444444444	-0.935941619200285
12.5988888888889	-0.952949148855783
12.6044444444444	-1.05605210972153
12.6072222222222	-1.08361780126791
12.6102777777778	-1.0978789561517
12.6111111111111	-1.08406678683214
12.6130555555556	-1.08700475661428
12.6144444444444	-1.08676215724192
12.6191666666667	-0.99579597123364
12.6233333333333	-0.943194654766728
12.6266666666667	-0.921892612479425
12.6283333333333	-0.917013621469785
12.6302777777778	-0.915130831988456
12.6322222222222	-0.916420829071072
12.6344444444444	-0.920619445469967
12.645	-0.951668928756561
12.6511111111111	-0.964709621474547
12.6583333333333	-0.973380031907336
12.6691666666667	-0.979888219173702
12.6733333333333	-1.05609525276736
12.6825	-0.993345563963224
12.6855555555556	-0.979525449405099
12.6886111111111	-0.971349968858007
12.6930555555556	-1.04319869447574
12.7	-0.997156567382319
12.7041666666667	-0.977592507191392
12.7083333333333	-1.04295480879862
12.7141666666667	-0.995842925543329
12.7183333333333	-0.971716709808049
12.7227777777778	-0.9590046191936
12.7252777777778	-0.956820962631557
12.7280555555556	-0.957378092675018
12.7327777777778	-1.04638824047369
12.7372222222222	-1.09265717430827
12.745	-0.961171510096012
12.7483333333333	-0.928978823106245
12.7519444444444	-0.912060857771952
12.7575	-1.01089247896938
12.7655555555556	-0.963157978835962
12.7686111111111	-0.951464218691356
12.7716666666667	-0.944979068567353
12.7747222222222	-0.943004926646552
12.7783333333333	-0.94491285275523
12.7919444444444	-0.965174923222456
12.7958333333333	-1.04122029509266
12.7997222222222	-1.08761050085851
12.8113888888889	-1.01918799169915
12.815	-1.00615207488855
12.8191666666667	-0.998568814197817
12.8225	-1.04903600673333
12.8327777777778	-1.00618394128176
12.8363888888889	-0.997434053717839
12.8402777777778	-0.992915003385377
12.8447222222222	-1.06991731565819
12.8522222222222	-1.01634904742547
12.8566666666667	-0.993661309212527
12.8591666666667	-0.986101082794598
12.8619444444444	-0.981564539017437
12.865	-0.980215410163407
12.8686111111111	-0.981821545739752
12.8736111111111	-1.07209929682202
12.8825	-1.00590645213777
12.8852777777778	-0.991484684075761
12.8883333333333	-0.981371829883088
12.8911111111111	-0.976786632561176
12.8955555555556	-1.05511588294991
12.9061111111111	-0.988925091310382
12.9102777777778	-0.976621725761163
12.9125	-0.973740179139043
12.915	-0.972856051938436
12.9183333333333	-0.974395572274503
12.9230555555556	-0.979289661609883
12.9269444444444	-1.05435779882095
12.9366666666667	-0.996933166798822
12.9397222222222	-0.984982955607936
12.9430555555556	-0.97754222216917
12.9444444444444	-0.975952479588759
12.9483333333333	-1.04625339014915
12.9569444444444	-1.00843862349822
12.9613888888889	-0.994395637002842
12.9641666666667	-0.989460705013695
12.9669444444444	-0.987091912829129
12.97	-0.986739720875974
12.9738888888889	-0.9884391293809
12.98	-1.09002899253191
12.9888888888889	-1.03379716815859
12.9933333333333	-1.01286175588837
12.9969444444444	-1.06807251581573
13.0041666666667	-1.01523670796031
13.0097222222222	-0.991404532461139
13.0130555555556	-1.04751470006146
13.0219444444444	-1.00921653616697
13.0252777777778	-0.999802781025448
13.0286111111111	-0.994466590876485
13.0313888888889	-0.992624046428983
13.0344444444444	-0.992571463144976
13.0372222222222	-1.04616971001716
13.05	-1.00673360852632
13.0544444444444	-0.999994979920626
13.0594444444444	-0.997964812113707
13.0627777777778	-1.05968902208856
13.0713888888889	-1.02448741593324
13.0763888888889	-1.00998797250593
13.0786111111111	-1.04841664463372
13.0863888888889	-1.01795287159118
13.0916666666667	-1.00467062358929
13.0944444444444	-1.00117932624502
13.0977777777778	-0.999499914847014
13.1013888888889	-0.999768051063125
13.1066666666667	-1.00197496655901
13.1130555555556	-1.1035383790735
13.12	-1.03509862967244
13.1244444444444	-1.00321738454912
13.1316666666667	-1.09126204529877
13.1372222222222	-1.02856721393057
13.1419444444444	-1.07150542256703
13.1461111111111	-1.09389503628197
13.1547222222222	-0.977057779263365
13.1586111111111	-0.952782019433712
13.1608333333333	-0.946778614704197
13.1630555555556	-0.945109468757249
13.1658333333333	-0.992534918051604
13.1755555555556	-0.976006246669538
13.1791666666667	-0.97308121679853
13.1827777777778	-0.972731508722159
13.1891666666667	-1.07770030849123
13.195	-1.00746756990454
13.1988888888889	-0.972338593900172
13.2030555555556	-0.951735072517252
13.2052777777778	-0.94711398250697
13.2075	-0.945898201295641
13.2097222222222	-0.947216143495787
13.2122222222222	-0.950719481494112
13.2152777777778	-1.01562197020586
13.2258333333333	-0.974994944659489
13.2294444444444	-0.96743155305056
13.2330555555556	-0.964718251632057
13.2372222222222	-1.04138767846819
13.2466666666667	-0.984369341643323
13.2502777777778	-0.971648694682901
13.2538888888889	-0.965849247605789
13.255	-0.965223106774324
13.2597222222222	-1.04992836097668
13.2708333333333	-0.999059315971927
13.2744444444444	-0.98940273744768
13.2783333333333	-0.984734849834147
13.2822222222222	-1.05426179126158
13.2911111111111	-1.01036962202558
13.2963888888889	-0.993556248357038
13.3	-1.05418514913095
13.3033333333333	-1.092590821047
13.3088888888889	-1.01892855593949
13.3127777777778	-0.980339193670897
13.3169444444444	-0.957604798076094
13.3191666666667	-0.952345214430412
13.3216666666667	-0.950737351329284
13.3241666666667	-0.952404135729697
13.3269444444444	-0.956630020393945
13.3305555555556	-1.0313395691026
13.3402777777778	-0.989281266706126
13.3455555555556	-0.975498138829931
13.3486111111111	-1.03036929251326
13.3561111111111	-0.998244880770681
13.3608333333333	-0.984492032453986
13.3633333333333	-0.980547015391583
13.3661111111111	-0.978531220919567
13.3691666666667	-0.978528075896921
13.3727777777778	-0.980441686101532
13.3777777777778	-1.06982549935337
13.3875	-1.01468575615613
13.3933333333333	-0.994312001009813
13.3980555555556	-1.07002799224702
13.4072222222222	-1.00530561577649
13.4108333333333	-0.99011344040618
13.4144444444444	-0.982462238770974
13.4183333333333	-1.04278156420338
13.4275	-1.00039763724991
13.4305555555556	-0.991029134592601
13.4336111111111	-0.98545310994373
13.4361111111111	-0.983330791575582
13.4388888888889	-0.98294255406535
13.4411111111111	-1.02700626536627
13.4527777777778	-0.997063689384429
13.4569444444444	-0.991388594880164
13.4613888888889	-0.989491562117419
13.4672222222222	-1.08566476574124
13.4741666666667	-1.01504823183453
13.4783333333333	-0.984597672707789
13.4830555555556	-0.967754292699869
13.4858333333333	-0.964889851106925
13.4888888888889	-0.965737650926666
13.5016666666667	-0.983017160887631
13.5080555555556	-0.989208783381091
13.5113888888889	-1.05287110013406
13.5147222222222	-1.09551101373109
13.5233333333333	-1.00633642501316
13.5266666666667	-0.984411530162809
13.5302777777778	-0.971455607011137
13.535	-1.05085692777206
13.5436111111111	-1.00724613581535
13.5491666666667	-0.990082313215119
13.5527777777778	-1.05180484097142
13.5608333333333	-1.01294747021168
13.5655555555556	-0.997119019998973
13.5697222222222	-1.06438865983586
13.5791666666667	-1.0029004103523
13.5827777777778	-0.989531172107263
13.5866666666667	-0.982772072877555
13.5886111111111	-0.981709781496829
13.5927777777778	-1.05776709789026
13.6022222222222	-0.999441307891406
13.6055555555556	-0.986633617295393
13.6091666666667	-0.979390344996556
13.6119444444444	-0.977604444142383
13.615	-0.978272083628951
13.6302777777778	-0.992146966742315
13.6358333333333	-0.995283387164296
13.6422222222222	-0.997387176705129
13.6455555555556	-1.05899250262777
13.6488888888889	-1.10023061364379
13.6588888888889	-1.02534806412238
13.6625	-1.00832482389387
13.6663888888889	-0.998702261951333
13.6688888888889	-0.996200439296249
13.6716666666667	-0.995774079489138
13.6844444444444	-1.00382767514487
13.69	-1.00607927145467
13.6972222222222	-1.00698316594521
13.7133333333333	-1.00655660518348
13.7194444444444	-1.10210153311303
13.7225	-1.12411939289374
13.7241666666667	-1.12976960844168
13.7261111111111	-1.13185195490787
13.7280555555556	-1.13021230234283
13.7302777777778	-1.12523024596792
13.7419444444444	-1.088308409899
13.7491666666667	-1.07461142835657
13.7555555555556	-1.06737153719138
13.7666666666667	-1.05793003421162
13.7794444444444	-1.04820621129884
13.7911111111111	-1.04085113426257
13.7980555555556	-0.928683427732309
13.8016666666667	-0.902356563034669
13.8036111111111	-0.896223279302745
13.8055555555556	-0.894495476912123
13.8075	-0.896160259495172
13.8094444444444	-0.900264141331132
13.8138888888889	-0.999416235830818
13.8222222222222	-0.924139924533975
13.8252777777778	-0.907399490098417
13.8283333333333	-0.89915120482992
13.8297222222222	-0.897837360095728
13.8313888888889	-0.897916860952396
13.8347222222222	-0.902207526616831
13.8522222222222	-0.944976196352865
13.8575	-1.04471555269631
13.8588888888889	-1.06151146003394
13.8594444444444	-1.05656640250807
13.8619444444444	-1.07672984270804
13.8672222222222	-1.00104042689789
13.8711111111111	-0.959402413892921
13.8752777777778	-0.934991287803065
13.8775	-0.929464526429836
13.8797222222222	-0.927935614389824
13.8816666666667	-0.929073696047833
13.8838888888889	-0.932346011637868
13.8947222222222	-0.956786425686779
13.9013888888889	-0.967709619979669
13.9094444444444	-0.975117134433312
13.9219444444444	-0.981275078301739
13.9283333333333	-1.08455083899653
13.9366666666667	-0.994480606195001
13.9397222222222	-0.97293706042408
13.9430555555556	-0.959180940404391
13.9477777777778	-1.03800413087557
13.9544444444444	-0.985134941054042
13.9591666666667	-0.960580861700731
13.9636111111111	-1.03180604309152
13.9733333333333	-0.995772891705464
13.9791666666667	-0.983556120613365
13.9858333333333	-1.08576221011097
13.9944444444444	-0.980492501380379
13.9980555555556	-0.956052658803994
14.0016666666667	-0.944721456507672
14.0069444444444	-1.03788015912309
14.0155555555556	-0.986781914041785
14.0186111111111	-0.974471826674545
14.0216666666667	-0.967128623404793
14.025	-0.964011033371431
14.0286111111111	-0.964799410657807
14.0427777777778	-0.980556700404851
14.0475	-1.06712620427162
14.0519444444444	-1.10926628653906
14.0577777777778	-1.02633018258881
14.0616666666667	-0.985599447402354
14.0658333333333	-0.961267333410458
14.0683333333333	-0.954930783640098
14.0708333333333	-0.953209902572631
14.0744444444444	-1.0158502201666
14.0855555555556	-0.983778998113721
14.0891666666667	-0.978252050430211
14.0933333333333	-0.976191008293174
14.0988888888889	-1.07171695227973
14.1075	-0.991942051932252
14.1108333333333	-0.972606708217882
14.1141666666667	-0.961998812800211
14.1166666666667	-0.958805606257833
14.1191666666667	-0.958660482019283
14.1222222222222	-0.961266199443397
14.1263888888889	-0.967316662599764
14.1319444444444	-1.06962826240711
14.1419444444444	-0.994831485000084
14.1458333333333	-0.977902872866693
14.1497222222222	-0.970270132902247
14.1547222222222	-1.05723436236954
14.1594444444444	-1.101044664728
14.1680555555556	-0.997708607027985
14.1716666666667	-0.97346763616763
14.1758333333333	-0.960967807607926
14.1777777777778	-0.959473817347568
14.18	-0.960126598309742
14.1855555555556	-0.967914998917006
14.19	-1.05542052499548
14.2	-1.01334917990379
14.2044444444444	-0.999510237238908
14.2083333333333	-1.06312030701759
14.2161111111111	-1.0251372980517
14.2216666666667	-1.00737528331436
14.2247222222222	-1.00224848345081
14.2277777777778	-0.999848224506938
14.2313888888889	-0.999490772831418
14.2361111111111	-1.00119972873228
14.24	-1.07259499770981
14.2436111111111	-1.11374928701901
14.2527777777778	-1.05245379247685
14.2580555555556	-1.02808909617094
14.2616666666667	-1.08373202654282
14.2686111111111	-1.02776535234876
14.2741666666667	-1.00072401840736
14.2775	-1.05542342782508
14.2841666666667	-1.02242194718557
14.2883333333333	-1.00719303160113
14.2930555555556	-0.998214848169464
14.2958333333333	-0.996367840204226
14.2988888888889	-0.996344134462191
14.3030555555556	-1.07208477527939
14.3138888888889	-1.00491734760542
14.3180555555556	-0.99177301227169
14.3202777777778	-0.988369237914959
14.3227777777778	-0.986876708162917
14.3255555555556	-0.987324467590675
14.3286111111111	-1.04689146520681
14.3380555555556	-1.0105799442431
14.3430555555556	-0.997952739250728
14.3458333333333	-0.994531949901454
14.3491666666667	-0.993131245145328
14.3527777777778	-0.993880893768917
14.3583333333333	-0.99715231178709
14.3616666666667	-1.06057570788592
14.3711111111111	-1.01657279879021
14.3761111111111	-1.00096217084403
14.38	-1.06500772834385
14.3833333333333	-1.10137045564927
14.3922222222222	-1.00990994280161
14.3963888888889	-1.06037378346067
14.3997222222222	-1.08864639631281
14.4047222222222	-1.03109838143574
14.4091666666667	-0.99570716638614
14.4136111111111	-0.978005158741041
14.4161111111111	-0.974466120876926
14.4188888888889	-0.97431829377506
14.4225	-0.977784935180718
14.4322222222222	-0.991622492975292
14.4369444444444	-1.07703984870178
14.4416666666667	-1.11895042350096
14.4502777777778	-1.00456127004446
14.4538888888889	-0.978340593717824
14.4580555555556	-0.965361455261778
14.4608333333333	-0.964168566920964
14.4644444444444	-0.967893707021332
14.4683333333333	-1.04640104154421
14.4786111111111	-0.99532525143907
14.4819444444444	-0.98516843778652
14.4855555555556	-0.979799227030401
14.4911111111111	-1.07172260374602
14.4994444444444	-0.990130038895845
14.5027777777778	-0.970025229440719
14.5061111111111	-0.959406355095389
14.5075	-0.957359859727248
14.5108333333333	-1.02001421500358
14.5191666666667	-0.988613303016319
14.5247222222222	-0.976700452462936
14.5283333333333	-1.04095429417772
14.5369444444444	-0.992901192286965
14.54	-0.981583509691987
14.5430555555556	-0.974924997928976
14.5497222222222	-1.07683237174429
14.5588888888889	-0.970019887108585
14.5630555555556	-0.947078688688602
14.5652777777778	-0.941678208201843
14.5675	-0.939965452348982
14.5708333333333	-0.942313045861745
14.5744444444444	-1.0172959029654
14.5833333333333	-0.974744781619272
14.5886111111111	-0.958242680059833
14.5925	-1.02552951979215
14.6002777777778	-0.974625367246585
14.6030555555556	-0.962024065168482
14.6061111111111	-0.953366724278872
14.6091666666667	-0.949543944424896
14.6127777777778	-0.949676217120786
14.6166666666667	-0.953231412955859
14.6238888888889	-0.962679840545018
14.6272222222222	-1.02969325377243
14.6305555555556	-1.07519766208785
14.6408333333333	-0.995644490801212
14.6447222222222	-0.978034967580289
14.6486111111111	-0.96972817166645
14.6508333333333	-0.968195676590557
14.6533333333333	-0.968411808451414
14.6566666666667	-1.03373136406801
14.6594444444444	-1.02700773858427
14.6677777777778	-0.997899334648213
14.6736111111111	-0.986269940026396
14.6769444444444	-1.04630845131181
14.6844444444444	-1.0041424919206
14.6886111111111	-0.986892854428554
14.6916666666667	-1.03742395715648
14.6986111111111	-0.999633026057701
14.7030555555556	-0.982974034504871
14.705	-1.01747382645424
14.7122222222222	-0.989658126906615
14.7180555555556	-0.977303740434586
14.7225	-1.05465912117806
14.7266666666667	-1.0964410029138
14.7361111111111	-0.971596986113472
14.7402777777778	-0.945815073099187
14.7425	-0.939648877922085
14.745	-0.93747581927661
14.7488888888889	-0.940818207611411
14.755	-0.953064035934496
14.7605555555556	-1.05954454568274
14.7694444444444	-0.986707360356615
14.7722222222222	-0.970754733504112
14.7752777777778	-0.95959238283162
14.7794444444444	-1.03130875063222
14.7833333333333	-1.07469325224742
14.7908333333333	-0.994293016369813
14.7938888888889	-0.97209545745477
14.7969444444444	-0.958363783157367
14.8027777777778	-1.05091998351812
14.8102777777778	-0.99698000807858
14.8155555555556	-0.972665348697401
14.8197222222222	-1.04194904568095
14.8288888888889	-0.991881631593593
14.8325	-0.979798864507551
14.8361111111111	-0.97373097353514
14.8402777777778	-1.04079404922521
14.8491666666667	-0.986540323992681
14.8522222222222	-0.974454205205326
14.8555555555556	-0.966959728328494
14.8586111111111	-0.964441068052224
14.8622222222222	-0.965212778783055
14.875	-0.97802967528747
14.8811111111111	-0.982651275319796
14.8866666666667	-1.07906803645964
14.8869444444444	-1.08230605684091
14.8880555555556	-1.07282753416895
14.8908333333333	-1.09619181645933
14.8991666666667	-1.00821331308113
14.9027777777778	-0.986200353585254
14.9066666666667	-0.974373070639981
14.9094444444444	-0.97169131515631
14.9125	-0.972381373716608
14.9247222222222	-0.986065976637303
14.9319444444444	-0.991090283364919
14.9388888888889	-0.993061250309477
14.9511111111111	-0.994260375228762
14.9558333333333	-1.07738149297005
14.9605555555556	-1.11843192971032
14.9675	-1.02141677878446
14.9747222222222	-1.07921453211869
14.9780555555556	-1.09216375882091
14.9813888888889	-1.09630024435576
14.9833333333333	-1.09562379469781
14.9858333333333	-1.09249960836096
14.9972222222222	-1.06945018968842
15.005	-1.05813834676777
15.0155555555556	-1.04859640330557
15.0338888888889	-1.03635600340153
15.0408333333333	-0.920778881246072
15.0444444444444	-0.893243749454712
15.0463888888889	-0.886627804818122
15.0483333333333	-0.884531254407033
15.0511111111111	-0.887368535959375
15.0547222222222	-0.897335646509845
15.0575	-0.967222181055533
15.0605555555556	-0.976682021166997
15.0625	-0.979057357352918
15.065	-0.979437328880831
15.075	-0.972443104595843
15.0811111111111	-0.971348256625024
15.0866666666667	-0.973219818061555
15.1038888888889	-0.982648240953818
15.1075	-1.05192305899247
15.1108333333333	-1.09351047775978
15.1197222222222	-0.980382537455558
15.1233333333333	-0.954755936406407
15.1275	-0.942105506168037
15.1297222222222	-0.940904462010781
15.1322222222222	-0.942618052987871
15.1472222222222	-0.969209854040511
15.1527777777778	-0.975080630134936
15.1597222222222	-0.979119100804468
15.1647222222222	-1.06832746376278
15.1733333333333	-0.995140491611252
15.1763888888889	-0.977482842570844
15.1794444444444	-0.966643563238922
15.1841666666667	-1.04284333214385
15.1908333333333	-0.987725249664027
15.1958333333333	-0.961038375137058
15.1991666666667	-1.0182284709371
15.2075	-0.963933290466645
15.2111111111111	-0.951481522935193
15.2147222222222	-0.946504587735895
15.2186111111111	-1.02209984315056
15.2219444444444	-1.06607588363343
15.2297222222222	-0.965951006745179
15.2327777777778	-0.941300895191365
15.2361111111111	-0.926302237438122
15.2413888888889	-1.01881425325892
15.2494444444444	-0.963594730202882
15.2525	-0.950213037288819
15.2558333333333	-0.942261824985245
15.2588888888889	-0.940118293771146
15.2625	-0.942072191021929
15.2783333333333	-0.965408666136852
15.2822222222222	-1.04245411804409
15.2858333333333	-1.08706351532261
15.2972222222222	-1.02718519448511
15.3033333333333	-1.00730477392174
15.3075	-1.0766284360745
15.3161111111111	-1.01633701640373
15.3191666666667	-1.00172794603736
15.3225	-0.991874413177118
15.3241666666667	-0.989039449043677
15.3275	-1.05005267106628
15.3355555555556	-1.0121174915156
15.3394444444444	-0.998228164437037
15.3444444444444	-0.988902941743742
15.3472222222222	-0.987113490422047
15.3502777777778	-0.987008373696113
15.3636111111111	-0.993376937755844
15.3708333333333	-0.995439373497963
15.3744444444444	-1.06324230846117
15.3780555555556	-1.10608460216273
15.3844444444444	-1.02860896476625
15.3883333333333	-0.993342942314491
15.3927777777778	-0.971041791256031
15.3952777777778	-0.965697998352873
15.3977777777778	-0.964131570257308
15.4016666666667	-0.96651677482523
15.4108333333333	-0.978959683733546
15.4158333333333	-0.98407838054781
15.4216666666667	-1.08556238229434
15.4313888888889	-0.969673735301871
15.4355555555556	-0.946004836146095
15.4380555555556	-0.939739183282001
15.4405555555556	-0.937974077301035
15.4433333333333	-0.9397288824266
15.4472222222222	-0.945895797728138
15.4525	-1.0512059200758
15.4638888888889	-0.972516111610343
15.4683333333333	-0.958296856905122
15.4708333333333	-0.955138161909478
15.4733333333333	-0.954581390607327
15.4769444444444	-1.02762402072515
15.4869444444444	-0.992802318199999
15.4908333333333	-0.982498069471898
15.4933333333333	-0.978431180556626
15.4961111111111	-0.976010826840533
15.4991666666667	-0.975354147580532
15.5027777777778	-0.976507665140538
15.5080555555556	-1.0729469042202
15.5169444444444	-1.02347933245107
15.5211111111111	-1.00563508839321
15.5238888888889	-1.05234403513385
15.525	-1.04602465804689
15.5283333333333	-1.08767571527764
15.5372222222222	-0.997080410589344
15.5411111111111	-0.975610296389007
15.5452777777778	-0.966017424727553
15.5475	-0.965035757026815
15.5502777777778	-0.96640637648941
15.5605555555556	-0.979581130389796
15.5633333333333	-1.0382337159271
15.5763888888889	-0.994656637354957
15.5808333333333	-0.987017532947846
15.5830555555556	-0.985319257092033
15.5855555555556	-0.985071768554157
15.5886111111111	-1.04673428787966
15.6002777777778	-1.00033098394796
15.6033333333333	-1.0527868733455
15.6111111111111	-1.01265487286333
15.6163888888889	-0.99510288095448
15.6191666666667	-0.990539472345237
15.6225	-0.988426875453229
15.6261111111111	-0.98895034441847
15.6311111111111	-0.991998796599898
15.6372222222222	-1.09799705720351
15.6375	-1.10103045355761
15.6388888888889	-1.08761875090297
15.6413888888889	-1.10736630781222
15.6472222222222	-1.03086153971031
15.6519444444444	-0.989284534595466
15.6588888888889	-1.08088411840404
15.6663888888889	-0.992690555185948
15.6697222222222	-0.968915901810195
15.6730555555556	-0.956285823593138
15.6755555555556	-1.00511193410791
15.6841666666667	-0.972539763484516
15.6880555555556	-0.965770430309796
15.6922222222222	-0.964206500012466
15.6947222222222	-1.01699632820262
15.7033333333333	-0.989940862607749
15.7072222222222	-0.980934055368245
15.7119444444444	-0.976020400553423
15.7147222222222	-0.975688633642562
15.7177777777778	-0.97680441167941
15.7219444444444	-1.05865213417606
15.7313888888889	-0.992480520044104
15.735	-0.977060055466414
15.7386111111111	-0.969414755359683
15.74	-0.968193963931736
15.7438888888889	-1.04359779697599
15.7527777777778	-0.988539575940731
15.7558333333333	-0.976281970934963
15.7591666666667	-0.96873151546248
15.7602777777778	-0.967407832322671
15.7638888888889	-1.0373098287568
15.7713888888889	-0.996758342914369
15.7758333333333	-0.979644630432585
15.7794444444444	-1.0429750393989
15.7875	-0.991083038049489
15.7902777777778	-0.979096692530014
15.7933333333333	-0.970960830831245
15.7975	-1.04676449239739
15.8013888888889	-1.09140690532141
15.8063888888889	-1.00373177816588
15.8102777777778	-0.953221462849019
15.8144444444444	-0.923423873258546
15.8166666666667	-0.916526819109954
15.8188888888889	-0.914434486331629
15.8211111111111	-0.915935101893023
15.8238888888889	-0.921168747020225
15.8283333333333	-1.02034848690495
15.8380555555556	-0.970780067292178
15.8408333333333	-0.961028409619686
15.8438888888889	-0.954706656426595
15.8461111111111	-0.952718128923355
15.8497222222222	-1.02501127887246
15.8569444444444	-0.98618771525673
15.8608333333333	-0.970540529958715
15.8655555555556	-0.961229522631236
15.8680555555556	-0.960007059790691
15.8708333333333	-0.960818515462979
15.8747222222222	-1.03985075844699
15.8783333333333	-1.08743285112065
15.8877777777778	-1.01528325870726
15.8908333333333	-0.99921344835931
15.8938888888889	-0.989127647350521
15.8972222222222	-1.04900782101549
15.9066666666667	-1.01031699457364
15.9105555555556	-1.00086687953365
15.9144444444444	-0.996122388459391
15.9180555555556	-1.06387278348858
15.9294444444444	-1.01712004286986
15.9319444444444	-1.05970103179208
15.9391666666667	-1.02391093302631
15.9438888888889	-1.00788048516801
15.9469444444444	-1.06154866565798
15.9538888888889	-1.02698852605827
15.9580555555556	-1.01108123666455
15.9633333333333	-1.09220482748761
15.9691666666667	-1.01972103430985
15.9730555555556	-0.98364486141676
15.9772222222222	-0.962692850596191
15.9794444444444	-0.95794367256747
15.9819444444444	-0.956594828996607
15.9861111111111	-0.960477057961747
15.9952777777778	-0.977109753316856
15.9988888888889	-1.05212051052575
16.0022222222222	-1.09730376007585
16.0105555555556	-1.00656192826481
16.0136111111111	-0.984261519712334
16.0166666666667	-0.970587038904924
16.0213888888889	-1.05077464369096
16.0297222222222	-1.0048388737224
16.0355555555556	-0.985995587461328
16.0394444444444	-1.05537291410273
16.0469444444444	-1.00640577312365
16.0522222222222	-0.984311000115852
16.0555555555556	-1.0430593137842
16.0652777777778	-0.994737399990679
16.0691666666667	-0.984592787390095
16.0733333333333	-0.980435978095464
16.0766666666667	-1.04560635347121
16.0880555555556	-0.993281289918723
16.0925	-0.983805152399672
16.095	-0.981717169060911
16.0977777777778	-0.981417147058522
16.1019444444444	-0.983490840125882
16.1133333333333	-0.99251324449175
16.1197222222222	-0.995815372519193
16.1238888888889	-1.07366521154255
16.1269444444444	-1.05400068754575
16.1294444444444	-1.08320447325371
16.1316666666667	-1.06060176758641
16.1375	-1.02238106949548
16.1413888888889	-1.0062733361365
16.1455555555556	-0.997728446687127
16.1483333333333	-0.995830168761817
16.1513888888889	-0.996008098164186
16.1636111111111	-1.00339014724213
16.1708333333333	-1.0058107431885
16.1933333333333	-1.00645717964855
16.1994444444444	-1.1065722048125
16.2025	-1.12977872911185
16.2041666666667	-1.13581425483152
16.2061111111111	-1.13815583980335
16.2077777777778	-1.13702512695884
16.2097222222222	-1.13309355762405
16.2208333333333	-1.09663340664901
16.2286111111111	-1.08024572658531
16.2336111111111	-1.07388799441322
16.2405555555556	-1.06726108890617
16.2663888888889	-1.04715504930242
16.2733333333333	-0.929770964451372
16.2766666666667	-0.903271587590748
16.2786111111111	-0.895852658088845
16.2805555555556	-0.893157399588532
16.2833333333333	-0.956414833264581
16.2922222222222	-0.93932927560331
16.2958333333333	-0.937004593100323
16.2997222222222	-0.93821210705018
16.3030555555556	-1.00932859690743
16.3133333333333	-0.957066826190829
16.3163888888889	-0.947712994406743
16.3197222222222	-0.943232181975613
16.3225	-0.943158663699418
16.3255555555556	-0.945732987806597
16.3375	-0.9639958047355
16.3436111111111	-0.971516099829984
16.3494444444444	-0.976598800577065
16.3566666666667	-0.981054335013095
16.3625	-1.08315692830546
16.3716666666667	-0.986177996145173
16.3752777777778	-0.964478618253157
16.3794444444444	-0.953540439219957
16.3816666666667	-0.952408036566109
16.3841666666667	-0.953779491904687
16.4002777777778	-0.978472101187361
16.4063888888889	-0.983911813413474
16.4138888888889	-0.987680987942138
16.4186111111111	-1.07435261201415
16.4272222222222	-0.993675055206413
16.4302777777778	-0.974903922249982
16.4336111111111	-0.963029791610772
16.4341666666667	-0.961830257793775
16.4391666666667	-1.0501578956735
16.4458333333333	-0.981712893265637
16.4511111111111	-0.948734349477444
16.4552777777778	-1.02021290519965
16.4641666666667	-0.964690321393011
16.4677777777778	-0.953177630466918
16.4716666666667	-0.948695971974161
16.4752777777778	-1.02153859891813
16.4786111111111	-1.06809754403422
16.4872222222222	-0.973815698460456
16.4908333333333	-0.951016022980564
16.4944444444444	-0.940166904336344
16.4986111111111	-1.02011098415433
16.5091666666667	-0.982928457589313
16.5127777777778	-0.975586665663776
16.5163888888889	-0.97239579552075
16.5191666666667	-0.972183362693645
16.5222222222222	-0.973492882999107
16.535	-0.984087126342761
16.5422222222222	-0.988558052192712
16.5608333333333	-0.994388869439771
16.5672222222222	-1.10074763205094
16.5705555555556	-1.12518610653284
16.5722222222222	-1.13059917969923
16.5741666666667	-1.13244974694506
16.5769444444444	-1.12903527479522
16.5808333333333	-1.11764516318895
16.5883333333333	-0.986390301705658
16.5919444444444	-0.955143096939423
16.5958333333333	-0.94156256654157
16.5983333333333	-0.940568162851946
16.6013888888889	-0.944368465912518
16.6047222222222	-1.01990298693672
16.6169444444444	-0.98048882431986
16.6208333333333	-0.973785405707265
16.625	-0.971436301991105
16.6311111111111	-1.07930448495421
16.6397222222222	-0.997347451912027
16.6430555555556	-0.976606945022354
16.6463888888889	-0.964656885491316
16.6483333333333	-0.961160653694868
16.6502777777778	-0.959697591238111
16.6525	-0.959939329467627
16.655	-0.961904206473079
16.6611111111111	-1.07638783607755
16.6683333333333	-1.00222522262117
16.6727777777778	-0.970153863333959
16.6752777777778	-0.95954287430424
16.6780555555556	-0.953250717869917
16.6811111111111	-0.95152146037681
16.6847222222222	-0.95408518881024
16.6888888888889	-1.04149810113817
16.6927777777778	-1.09154042631312
16.6983333333333	-1.00616310552119
16.7022222222222	-0.961105702718246
16.7063888888889	-0.933744424988245
16.7088888888889	-0.926480096087332
16.7113888888889	-0.924432584822945
16.715	-0.927763424462587
16.7205555555556	-0.93979046444046
16.7255555555556	-1.04586828257824
16.7355555555556	-0.982497747965372
16.7386111111111	-0.969324339941583
16.7416666666667	-0.961403017025813
16.7466666666667	-1.05121208916868
16.7544444444444	-0.987649963899429
16.7597222222222	-0.961368516456531
16.7625	-0.954977200518258
16.7658333333333	-0.952589315862404
16.7694444444444	-0.95442704404029
16.7747222222222	-0.961098616742174
16.7805555555556	-1.07285844692728
16.7836111111111	-1.10332344647234
16.7866666666667	-1.1168747595086
16.7933333333333	-1.02262128829334
16.7988888888889	-0.975126322782113
16.8038888888889	-1.05344841811575
16.8102777777778	-0.989486682030634
16.8155555555556	-0.957597450631653
16.8202777777778	-1.03849499202434
16.8263888888889	-0.994776880482171
16.8305555555556	-0.972591617434983
16.835	-0.960245107470683
16.8375	-0.957818721480368
16.84	-0.957758218068133
16.8461111111111	-1.07144159180992
16.8566666666667	-0.999709491733682
16.8605555555556	-0.98417673565897
16.8644444444444	-0.976916760142412
16.8666666666667	-0.975651745468781
16.8722222222222	-1.07745202517547
16.8830555555556	-1.01219917070491
16.8861111111111	-1.06073912418023
16.8941666666667	-1.01616328210249
16.8972222222222	-1.00481551699822
16.9002777777778	-0.9976161760667
16.9038888888889	-1.06389593926889
16.9127777777778	-1.02022129717158
16.9183333333333	-1.00265949877727
16.9222222222222	-1.07155826655564
16.9255555555556	-1.11046412932168
16.9322222222222	-1.03279118049929
16.9386111111111	-1.09292777956192
16.9452777777778	-1.01682051269324
16.9480555555556	-0.995760695899232
16.9511111111111	-0.981148768097921
16.9536111111111	-1.02693134226442
16.9622222222222	-0.991771233282261
16.9661111111111	-0.983996875749149
16.9702777777778	-0.981311732774316
16.9761111111111	-1.08506073722164
16.9858333333333	-0.982158875977614
16.99	-0.960622686625015
16.9922222222222	-0.955324060166721
16.9944444444444	-0.953384460705909
16.9961111111111	-0.953637801894534
16.9997222222222	-1.02970526462212
17.0094444444444	-0.985791895232783
17.0125	-0.976693961616807
17.0158333333333	-0.971203623187773
17.0194444444444	-1.04058241541506
17.0227777777778	-1.08451587083078
17.0311111111111	-0.988953980181595
17.0344444444444	-0.965663955477556
17.0377777777778	-0.95308000009263
17.0408333333333	-1.01195644707033
17.0494444444444	-0.984221762721766
17.0525	-1.03880180162049
17.0597222222222	-0.991207663682712
17.0647222222222	-0.970580128508299
17.0694444444444	-1.05149559448246
17.0738888888889	-1.09485167547916
17.0791666666667	-1.00935729784706
17.0830555555556	-0.963463839768952
17.0872222222222	-0.936625356215107
17.0894444444444	-0.930454769420635
17.0916666666667	-0.928589032935697
17.0941666666667	-0.930250160043148
17.0994444444444	-1.03924015456635
17.1080555555556	-0.964475948173305
17.1111111111111	-0.947596239620346
17.1144444444444	-0.937405182627206
17.1177777777778	-0.934341569669648
17.1211111111111	-1.00476273388146
17.1286111111111	-0.966752468633526
17.1333333333333	-0.951019013367681
17.1361111111111	-0.946668681266004
17.1388888888889	-0.94541010302364
17.1419444444444	-0.946708325598941
17.1458333333333	-0.950880082284055
17.1497222222222	-1.03253237950165
17.1530555555556	-1.07760953472427
17.1627777777778	-0.962485222429411
17.1669444444444	-0.938785838535793
17.1691666666667	-0.932964638567192
17.1713888888889	-0.930845851591528
17.1797222222222	-1.06666416836676
17.1858333333333	-1.00193211460136
17.19	-0.96872648674551
17.1944444444444	-0.949539188451059
17.1969444444444	-0.945206871492513
17.1994444444444	-0.944361069385721
17.2019444444444	-0.946008884014393
17.2077777777778	-1.058616608165
17.2186111111111	-0.97179213247027
17.2222222222222	-1.02859650537254
17.2286111111111	-0.985760862054661
17.2336111111111	-0.964762701793248
17.2369444444444	-1.02536703725404
17.2455555555556	-0.978622445180676
17.2491666666667	-0.967060607984529
17.2527777777778	-0.961567599927569
17.2569444444444	-1.04136270546015
17.2608333333333	-1.08812336973848
17.2675	-1.006812464174
17.2722222222222	-0.96788389363185
17.2747222222222	-0.956209764777363
17.2775	-0.94944644033092
17.2805555555556	-0.947789490664718
17.2838888888889	-0.950524946787983
17.2955555555556	-0.970200905631501
17.2997222222222	-1.05500018592269
17.3036111111111	-1.10179660849734
17.3122222222222	-1.00354138731297
17.3155555555556	-0.979247367305423
17.3191666666667	-0.964490725774166
17.3258333333333	-1.07255285894826
17.3338888888889	-0.995150701384127
17.3369444444444	-0.975532034697508
17.3402777777778	-0.962660034488909
17.3433333333333	-1.01998241112806
17.3508333333333	-0.988757488581324
17.3561111111111	-0.975207518423787
17.3616666666667	-1.06990692647788
17.3713888888889	-1.00307165919375
17.3752777777778	-0.98688795880755
17.3791666666667	-0.978808961326077
17.385	-1.07947045835897
17.3930555555556	-1.00579326073927
17.3986111111111	-0.975232753754973
17.4016666666667	-0.967780906107851
17.405	-0.965304943622854
17.4088888888889	-0.967196814239205
17.4152777777778	-0.974770060904053
17.4188888888889	-1.05027545342728
17.4225	-1.09931922773674
17.4336111111111	-1.02443595834448
17.4372222222222	-1.00871961510977
17.4408333333333	-0.999847998725137
17.4436111111111	-0.996708207358818
17.4469444444444	-0.995819994355717
17.4638888888889	-1.00279906574789
17.4802777777778	-1.00307603625654
17.4866666666667	-1.10919446830406
17.4897222222222	-1.13180262086112
17.4913888888889	-1.1375187319326
17.4933333333333	-1.13952392379462
17.495	-1.13814083947732
17.4955555555556	-1.12648897654758
17.4980555555556	-1.12207328628106
17.5038888888889	-1.01136821165268
17.5066666666667	-0.977482067265957
17.5094444444444	-0.956350907532613
17.5119444444444	-1.00056010193681
17.5133333333333	-0.993119883308811
17.5163888888889	-1.04148242900168
17.5188888888889	-1.02127823667851
17.5213888888889	-1.0526596435095
17.5225	-1.04113058798363
17.5252777777778	-1.068022308244
17.5333333333333	-0.977575080593148
17.5369444444444	-0.956281219607657
17.5388888888889	-0.949962815746321
17.5411111111111	-0.946359848859341
17.5433333333333	-0.945792522672356
17.5455555555556	-0.947417739972717
17.5525	-0.958853312792034
17.5591666666667	-0.998303549704836
17.5622222222222	-1.00871799455408
17.5655555555556	-1.01489735927438
17.5677777777778	-1.01664132663776
17.5705555555556	-1.01692722085826
17.5841666666667	-1.00907561606616
17.5883333333333	-1.00858779963772
17.5947222222222	-1.00956037549312
17.5983333333333	-1.08016435884201
17.6016666666667	-1.12256985216459
17.6108333333333	-1.00921039670072
17.6147222222222	-0.982992324305197
17.6188888888889	-0.970928151667245
17.6213888888889	-0.969477424117763
17.6241666666667	-0.971104366060473
17.6355555555556	-0.988007672694174
17.6419444444444	-0.994484256573397
17.6486111111111	-0.997843483335249
17.6586111111111	-0.999938242642834
17.6636111111111	-1.09175196550091
17.6730555555556	-1.01849109794582
17.6763888888889	-1.00140048453605
17.6797222222222	-0.991432088388922
17.6861111111111	-1.09336787480817
17.6936111111111	-1.02088344386779
17.6988888888889	-0.98884587832621
17.7019444444444	-1.04277396518957
17.7105555555556	-0.994730734698344
17.7141666666667	-0.983862666346528
17.7177777777778	-0.979113476617101
17.7213888888889	-1.05129084715118
17.725	-1.09963374791747
17.7269444444444	-1.1152187256294
17.7272222222222	-1.11135769809098
17.7297222222222	-1.1221430662565
17.7311111111111	-1.12469475230347
17.7325	-1.12527334198954
17.735	-1.12235874309307
17.7394444444444	-0.999648144177232
17.7433333333333	-0.926866771675009
17.7466666666667	-0.893004073664805
17.7483333333333	-0.884442573468764
17.7502777777778	-0.880063025100963
17.7552777777778	-0.990003881625764
17.7633333333333	-0.952292060944909
17.7686111111111	-0.938624374027579
17.7713888888889	-0.936585473509499
17.7747222222222	-0.937806136770298
17.7841666666667	-0.952065844015838
17.7877777777778	-1.03162536737058
17.7913888888889	-1.0837596439775
17.8013888888889	-0.998546549202075
17.8052777777778	-0.979869413107537
17.8075	-0.973958357553713
17.8097222222222	-0.970927972526457
17.8127777777778	-1.03319454004523
17.8216666666667	-0.993820805899336
17.8244444444444	-0.985459557151682
17.8275	-0.979845621339123
17.8308333333333	-0.977443339246381
17.8344444444444	-0.977978569420884
17.8486111111111	-0.989585486014569
17.855	-1.10148181378969
17.8633333333333	-1.00821444366411
17.8663888888889	-0.985287448139378
17.8697222222222	-0.970198815034497
17.8722222222222	-0.964699647681279
17.8752777777778	-0.963047191093274
17.8802777777778	-1.06177235909603
17.8908333333333	-0.978736702537894
17.8952777777778	-0.962612707604848
17.8975	-0.959251260647733
17.9	-0.958319048748322
17.9019444444444	-0.959157190725815
17.9086111111111	-1.08209311335771
17.915	-1.00873059534567
17.9188888888889	-0.975129873906766
17.9247222222222	-1.0568909023796
17.9322222222222	-1.00564677966844
17.9375	-0.983511300918568
17.9405555555556	-0.977620942608397
17.9438888888889	-0.975646723622869
17.9475	-0.976983424397407
17.9530555555556	-0.98225142321073
17.9575	-1.0719305327903
17.9616666666667	-1.11892661942556
17.9705555555556	-1.02583295135337
17.9741666666667	-1.00204583548757
17.9777777777778	-0.988921551657242
17.9844444444444	-1.09482765234098
17.9913888888889	-1.01755003005672
17.9961111111111	-0.982585784293835
18	-1.04676422487435
18.0058333333333	-1.01164244543032
18.01	-0.993515646339272
18.0144444444444	-0.983322299924087
18.0169444444444	-0.981163743331987
18.0194444444444	-0.98090279856704
18.0236111111111	-1.06494507093041
18.0366666666667	-1.01487780107186
18.0413888888889	-1.0057840724281
18.0438888888889	-1.00351774762288
18.0466666666667	-1.00254429819075
18.0505555555556	-1.07892854688219
18.0616666666667	-1.01796185690455
18.0647222222222	-1.06910239817867
18.0725	-1.02479122824796
18.0783333333333	-1.00539069161163
18.08	-1.00255979176787
18.0827777777778	-1.05772761211727
18.0916666666667	-1.01835131838787
18.0947222222222	-1.008714206559
18.0977777777778	-1.00256623670352
18.1030555555556	-1.09470674845181
18.1105555555556	-1.02819825680623
18.1169444444444	-1.10207192018156
18.12	-1.11934315694556
18.1233333333333	-1.12603836595862
18.1272222222222	-1.05287167187775
18.13	-1.06682287188807
18.1341666666667	-1.00732660589379
18.1375	-1.04366917774668
18.1436111111111	-0.984453533652118
18.1488888888889	-1.05946738262659
18.1538888888889	-1.09766114474751
18.1586111111111	-1.0224607617426
18.1625	-0.976933149661967
18.1686111111111	-0.927079667772944
18.1711111111111	-0.917285245144154
18.1738888888889	-0.913914887834597
18.1775	-0.917706631879021
18.1808333333333	-0.997618474821888
18.1908333333333	-0.963015978799081
18.1938888888889	-0.956375726658578
18.1972222222222	-0.953116884331322
18.2019444444444	-1.04596845732539
18.2088888888889	-0.988941996528503
18.2130555555556	-0.964317569142793
18.2152777777778	-0.956352313458918
18.2177777777778	-0.951327334908843
18.2202777777778	-0.949749873132973
18.2233333333333	-0.951247191368925
18.2291666666667	-1.0656571952825
18.2377777777778	-0.980384146212771
18.2411111111111	-0.959820188126312
18.2447222222222	-0.94822042813049
18.2497222222222	-1.03826345439946
18.2577777777778	-0.974723126029996
18.2608333333333	-0.959059623181734
18.2638888888889	-0.950026893267765
18.265	-0.948218175758594
18.2688888888889	-1.02585399853699
18.2777777777778	-0.984059648154783
18.2808333333333	-0.974370656345119
18.2838888888889	-0.968724052986285
18.2875	-1.03949200629506
18.2908333333333	-1.08460129270806
18.2983333333333	-1.00078650370035
18.3041666666667	-0.963246700523147
18.3113888888889	-1.07546952626675
18.3202777777778	-0.952563423697658
18.3244444444444	-0.925509604047075
18.3266666666667	-0.919207608924488
18.3288888888889	-0.917290212986735
18.3325	-0.920788405050995
18.3361111111111	-1.00479385855341
18.3397222222222	-1.06265029631096
18.3475	-0.978774629308081
18.3530555555556	-0.943443499987467
18.3561111111111	-1.00073307093888
18.3630555555556	-0.966785246065143
18.3658333333333	-0.957920301148061
18.3686111111111	-0.952632102287247
18.3716666666667	-0.950480198781332
18.375	-0.951479258434269
18.3847222222222	-0.963451191408215
18.3905555555556	-1.07607025232314
18.4005555555556	-1.01538402266918
18.4061111111111	-0.993405369840506
18.4091666666667	-0.987721371304044
18.4127777777778	-0.985424324447223
18.4169444444444	-0.986543619346715
18.4236111111111	-0.991520158464517
18.4297222222222	-1.10198671292928
18.4394444444444	-1.00591700916363
18.4427777777778	-0.984178943877133
18.4461111111111	-0.971924823847957
18.4486111111111	-0.967834956264273
18.4516666666667	-0.967135408171732
18.4583333333333	-1.08958919630201
18.4652777777778	-1.01805584112673
18.4694444444444	-0.9862629994104
18.4722222222222	-1.03172401462777
18.4794444444444	-0.988034087727851
18.4825	-0.97706499398565
18.4858333333333	-0.970592571387222
18.4908333333333	-1.06467591876925
18.5005555555556	-1.00105740943778
18.5055555555556	-1.07671914958742
18.5102777777778	-1.11428905915936
18.5155555555556	-1.03086576562063
18.5197222222222	-0.983628628936451
18.5241666666667	-0.957233909445478
18.5266666666667	-0.951407932179286
18.5291666666667	-0.950257208975994
18.5327777777778	-0.953967472333794
18.5380555555556	-0.964395070078904
18.5436111111111	-1.07849826269444
18.5530555555556	-1.00132146831644
18.5563888888889	-0.983279741983342
18.5597222222222	-0.972891299114227
18.5658333333333	-1.07914592455777
18.5744444444444	-1.03183816506956
18.5797222222222	-1.01135260525551
18.5833333333333	-1.0759673509881
18.5913888888889	-1.03038669956392
18.5961111111111	-1.01153339263356
18.6002777777778	-1.08381534040327
18.6097222222222	-1.01281317104542
18.6136111111111	-0.996358750178246
18.6177777777778	-0.988406673464752
18.6233333333333	-1.09002342610223
18.6305555555556	-1.03145133617781
18.6347222222222	-1.00610763834214
18.6394444444444	-0.990739043810745
18.6422222222222	-0.987262659496167
18.6452777777778	-0.986729303182546
18.6488888888889	-0.988796264665222
18.6602777777778	-0.998970516724164
18.6683333333333	-1.00281997699991
18.6738888888889	-1.1040518149621
18.6841666666667	-1.02816884230534
18.6880555555556	-1.01026750231371
18.6919444444444	-1.00095476674007
18.6944444444444	-0.998503361358722
18.6972222222222	-0.998009807174672
18.7102777777778	-1.00561943191353
18.7161111111111	-1.00784110757592
18.7236111111111	-1.00874954141202
18.7402777777778	-1.00852104370518
18.7466666666667	-1.11785248468647
18.7497222222222	-1.1410104231741
18.7513888888889	-1.14681670814371
18.7533333333333	-1.14879830518283
18.7563888888889	-1.14445347727981
18.7619444444444	-1.03224747236078
18.7669444444444	-0.972953215061398
18.7716666666667	-1.04641677546433
18.7755555555556	-1.08847171947991
18.78	-1.02916913447259
18.7827777777778	-1.05610868966641
18.79	-0.978616907661774
18.7936111111111	-0.959138749144969
18.7955555555556	-0.95371917029571
18.7975	-0.951169409774096
18.8013888888889	-1.03348815789702
18.8047222222222	-1.08192380792753
18.8083333333333	-1.10982340911985
18.8102777777778	-1.11603614353011
18.8122222222222	-1.11760993698307
18.8208333333333	-0.931187642981051
18.8247222222222	-0.8933534093423
18.8266666666667	-0.884960546552907
18.8288888888889	-0.881916113865863
18.8308333333333	-0.883590102573002
18.8333333333333	-0.889797619482426
18.8433333333333	-0.928453333485244
18.8486111111111	-0.944636536890695
18.8541666666667	-0.956070371946257
18.8611111111111	-0.964781284068234
18.8666666666667	-1.07291098745567
18.8694444444444	-1.10235388215812
18.8725	-1.11802591644404
18.8775	-1.01916214341018
18.8813888888889	-0.962722617487493
18.8855555555556	-0.929501621320927
18.8877777777778	-0.921677423007825
18.8902777777778	-0.91905856526115
18.8922222222222	-0.920375481045404
18.8944444444444	-0.924327729108956
18.9058333333333	-0.955428245064375
18.9130555555556	-0.969030095983186
18.9222222222222	-0.978034425069687
18.9386111111111	-0.986532117509267
18.9427777777778	-1.06996271499476
18.9513888888889	-1.0078646873848
18.9566666666667	-0.983490066472331
18.9611111111111	-1.06204102363279
18.9677777777778	-1.01069818199388
18.9722222222222	-0.986167467968045
18.9775	-1.07156817642774
18.9858333333333	-0.9901926814921
18.9894444444444	-0.96946488103568
18.9930555555556	-0.959184008768837
18.9980555555556	-1.05444452054253
19.0066666666667	-0.9822346107374
19.0097222222222	-0.966024926616406
19.0130555555556	-0.95608876251967
19.0183333333333	-1.05439582640411
19.0269444444444	-1.00274817039917
19.0325	-0.981860139345056
19.0355555555556	-0.976831267536088
19.0388888888889	-0.97536468633049
19.0427777777778	-0.977132833217571
19.0486111111111	-0.982843036020792
19.0519444444444	-1.05451035949151
19.0552777777778	-1.10337557530454
19.0586111111111	-1.12933940852277
19.0602777777778	-1.13513633164662
19.0622222222222	-1.13721719014427
19.0641666666667	-1.13547913651688
19.0661111111111	-1.13111402860716
19.0744444444444	-1.10308727607421
19.0780555555556	-1.03002488548955
19.0816666666667	-0.978946220584611
19.0855555555556	-0.948697552599967
19.0875	-0.941642911027451
19.0897222222222	-0.938585844475895
19.0916666666667	-0.939218910537416
19.0936111111111	-0.942022296431634
19.0991666666667	-0.955806420979819
19.1019444444444	-1.02297868134913
19.1047222222222	-1.01652944582297
19.1127777777778	-0.988833442078615
19.1177777777778	-0.978959975087069
19.1233333333333	-1.07870177279212
19.1311111111111	-1.02517854115042
19.135	-1.0045865409344
19.1397222222222	-0.990806674920005
19.1422222222222	-0.987807361470143
19.145	-0.986998171880689
19.1491666666667	-0.98892127613615
19.1536111111111	-1.07894251622163
19.1641666666667	-1.01769955091177
19.1675	-1.00472159483183
19.1708333333333	-0.997215020693812
19.1755555555556	-1.08302387706217
19.1822222222222	-1.02312760375304
19.1861111111111	-0.996883869383257
19.1905555555556	-0.980504979524248
19.1930555555556	-0.97676741353542
19.1955555555556	-0.975930950298793
19.1983333333333	-0.977354639768564
19.2008333333333	-1.03310661579917
19.2116666666667	-1.00358631577287
19.2175	-0.994265539701885
19.2202777777778	-1.05048205577185
19.2291666666667	-1.01352659547949
19.2341666666667	-0.999715107998654
19.2369444444444	-0.995825453333701
19.24	-0.994091202514159
19.2436111111111	-0.994465586031566
19.2483333333333	-0.997053609932845
19.2538888888889	-1.09954561671114
19.2627777777778	-1.0302542254025
19.2686111111111	-1.00267396835059
19.2730555555556	-1.0787982272579
19.2808333333333	-1.01054208336423
19.2836111111111	-0.994114565545665
19.2866666666667	-0.98270256140944
19.2894444444444	-1.03022476763945
19.2952777777778	-1.00528779555957
19.2991666666667	-0.992851666152632
19.3033333333333	-0.985702368684311
19.3055555555556	-0.98422681202354
19.3080555555556	-0.984063199497239
19.3094444444444	-0.98449908027856
19.3125	-1.04829795219643
19.325	-1.00321362363576
19.3294444444444	-0.995564389447729
19.3319444444444	-0.993870969864499
19.3347222222222	-0.993554477406153
19.3380555555556	-1.06134922567112
19.3408333333333	-1.0541993142221
19.3494444444444	-1.02155171279887
19.3516666666667	-1.06060979295921
19.36	-1.01891703584196
19.3630555555556	-1.00883483926692
19.3663888888889	-1.00219780747981
19.3694444444444	-1.06069085580224
19.3788888888889	-1.02323699900489
19.3838888888889	-1.01001063999476
19.3886111111111	-1.09098492088354
19.3966666666667	-1.02651689553714
19.4033333333333	-1.10537176818761
19.4063888888889	-1.12212305170443
19.4080555555556	-1.12647955163565
19.41	-1.12811099645934
19.4119444444444	-1.12684989935649
19.4144444444444	-1.12232045780812
19.4269444444444	-1.09023345678238
19.435	-1.07777062088469
19.4416666666667	-0.965311571207316
19.445	-0.937402040994186
19.4469444444444	-0.928962431944587
19.4488888888889	-0.925163801408644
19.4511111111111	-0.974807204000196
19.4561111111111	-0.964207673392306
19.4597222222222	-0.959125221282019
19.4636111111111	-0.957282618546326
19.4677777777778	-0.958875170891613
19.4711111111111	-1.03037571098548
19.4808333333333	-0.977546565199443
19.4844444444444	-0.966390456292459
19.4880555555556	-0.961706026286265
19.4908333333333	-0.961551256219899
19.4938888888889	-0.963710664748621
19.5072222222222	-0.98049277959457
19.5102777777778	-1.04469767859763
19.5197222222222	-0.992275052298197
19.5227777777778	-0.981076525048469
19.5258333333333	-0.974573628631767
19.5286111111111	-1.02936762623487
19.5355555555556	-0.998766430581302
19.5408333333333	-0.983989926864044
19.5436111111111	-0.980263753661401
19.5466666666667	-0.978865366352291
19.55	-0.979670333329047
19.5541666666667	-0.982612689150461
19.5602777777778	-1.09244746817602
19.57	-0.988216134551433
19.5738888888889	-0.966624126895539
19.5758333333333	-0.960911225344535
19.5780555555556	-0.957750945921532
19.58	-0.957319396589913
19.5819444444444	-0.958502246190903
19.5858333333333	-1.0393896860193
19.5947222222222	-0.981343109249337
19.5977777777778	-0.96780695486747
19.6011111111111	-0.959213602001732
19.6044444444444	-0.956088807832099
19.6080555555556	-0.957053708271982
19.6244444444444	-0.97555209874411
19.6294444444444	-1.07100513057377
19.6377777777778	-0.997079479208839
19.6433333333333	-0.967411575403339
19.6472222222222	-1.03599711429388
19.6561111111111	-0.988029627988393
19.6594444444444	-0.976875647258662
19.6630555555556	-0.970539205534365
19.6661111111111	-1.03103327336711
19.6730555555556	-0.990971236787001
19.6775	-0.972656768518558
19.68	-1.018948905971
19.6869444444444	-0.988017521102165
19.6916666666667	-0.974109053814519
19.695	-1.03654938333332
19.7058333333333	-0.982556596554595
19.7113888888889	-1.07042000035045
19.7127777777778	-1.08463856391315
19.7130555555556	-1.08145600997623
19.7161111111111	-1.10137537676975
19.7216666666667	-0.997267145210955
19.7252777777778	-0.947427476051789
19.7291666666667	-0.917588475910971
19.7313888888889	-0.909960324769003
19.7338888888889	-0.907545156846304
19.7375	-0.911865486239311
19.7430555555556	-0.926759165834838
19.7477777777778	-1.03237949979739
19.7583333333333	-0.950464471674934
19.7622222222222	-0.934901525758306
19.7644444444444	-0.930652584358409
19.7666666666667	-0.929149248385173
19.7733333333333	-1.05257829992669
19.7836111111111	-0.998246419800299
19.7894444444444	-0.979455590927092
19.7930555555556	-1.04824513394373
19.8052777777778	-0.996403541645879
19.8097222222222	-1.0710905695023
19.8191666666667	-0.995606727283061
19.8227777777778	-0.979101116817702
19.8269444444444	-0.97010681378465
19.8311111111111	-1.05158339664923
19.8408333333333	-1.00743031064036
19.8458333333333	-0.991930344997286
19.8486111111111	-0.987372268761973
19.8519444444444	-0.984980259250243
19.8555555555556	-0.985018946701871
19.8608333333333	-0.987522579024315
19.8655555555556	-1.07906872741228
19.8744444444444	-1.01246115564904
19.8783333333333	-0.995676886099119
19.8825	-0.986519220991802
19.885	-0.984475911651288
19.8880555555556	-0.984360420614646
19.9063888888889	-0.99549603695921
19.9141666666667	-0.997224060809952
19.9280555555556	-0.998222407771809
19.9344444444444	-1.10645000161404
19.9377777777778	-1.1307281161939
19.9394444444444	-1.13585048221662
19.9413888888889	-1.1372577498688
19.9452777777778	-1.1301288625832
19.9527777777778	-1.10382229416381
19.9575	-1.00581834664489
19.9647222222222	-1.05523567835023
19.9691666666667	-1.07443279230621
19.9716666666667	-1.07931729481528
19.9744444444444	-1.08064657190925
19.9775	-1.07856897542773
19.9816666666667	-1.07254538414268
19.9886111111111	-0.946841848072967
19.9969444444444	-1.0392363231727
20.0002777777778	-1.05874568014297
20.0041666666667	-1.0679592609396
20.0061111111111	-1.06852247216635
20.0086111111111	-1.06667102534993
20.0205555555556	-1.04731461629142
20.0288888888889	-1.0390278517989
20.0455555555556	-1.03091045627324
20.07	-1.02183260162795
20.0772222222222	-0.893843332479825
20.0805555555556	-0.867161264051337
20.0825	-0.86012567452325
20.0844444444444	-0.858071454314114
20.0863888888889	-0.859884974309761
20.0888888888889	-0.866222641925187
20.1002777777778	-0.910852900235795
20.1075	-0.93125862822729
20.1163888888889	-0.945685085902898
20.1308333333333	-0.959520049097616
20.135	-1.04342871322627
20.1455555555556	-0.972173136787504
20.1494444444444	-0.958317064225835
20.1516666666667	-0.954429855574528
20.1538888888889	-0.952918216380631
20.1561111111111	-0.95324500243246
20.1586111111111	-0.955156828205133
20.1702777777778	-0.970141335115201
20.1775	-0.976733933567417
20.1863888888889	-0.98130943161998
20.2011111111111	-0.98578822836205
20.2044444444444	-1.05172666624745
20.2136111111111	-1.00562029584119
20.2183333333333	-0.988848051996563
20.2219444444444	-1.05279900007802
20.2286111111111	-1.00776618867076
20.2327777777778	-0.986950531948025
20.2375	-1.06215660109096
20.2455555555556	-0.989064651765684
20.2488888888889	-0.970420633782982
20.2525	-0.959718389825184
20.2588888888889	-1.06788360413294
20.2683333333333	-0.970358188929115
20.2722222222222	-0.950264784754467
20.2744444444444	-0.944595039594716
20.2766666666667	-0.942297272243401
20.2822222222222	-1.04098275893625
20.2905555555556	-0.995290110792823
20.2944444444444	-0.97895592910038
20.2991666666667	-0.968820628054555
20.3016666666667	-0.967106039900489
20.3047222222222	-0.967420429004839
20.3094444444444	-0.970929756926171
20.3136111111111	-1.05511091315054
20.3258333333333	-0.995539854441578
20.3305555555556	-0.98429411555513
20.3330555555556	-0.981738215864052
20.3358333333333	-0.980892532483633
20.34	-0.982185491368227
20.3472222222222	-0.98696384139015
20.3505555555556	-1.05453850899605
20.3608333333333	-0.997068129975922
20.3644444444444	-0.984491228116344
20.3680555555556	-0.977977547325132
20.3719444444444	-1.05214421031003
20.3813888888889	-1.00085714905279
20.3844444444444	-0.989451603262061
20.3877777777778	-0.981918653126751
20.3913888888889	-1.04945561972999
20.4016666666667	-0.983541982466914
20.4058333333333	-0.970688605747231
20.4083333333333	-0.967268100111326
20.4108333333333	-0.966298307458327
20.4141666666667	-0.967626291408372
20.4163888888889	-1.01663444886664
20.4272222222222	-0.988401677532366
20.4330555555556	-0.97981041099413
20.4361111111111	-1.04040762184982
20.4486111111111	-0.993810693448424
20.4533333333333	-0.985638234560401
20.4558333333333	-0.983925737076849
20.4588888888889	-0.983578308518126
20.4625	-1.05615433953932
20.4713888888889	-1.01080033539248
20.4752777777778	-0.995613974280211
20.4786111111111	-1.05386883381737
20.4855555555556	-1.00429763070064
20.4902777777778	-0.98194100027235
20.495	-1.06113605512766
20.505	-0.992845396859927
20.5091666666667	-0.978209900328949
20.5113888888889	-0.974304783026508
20.5136111111111	-0.972546357810199
20.5161111111111	-1.02507391310531
20.5280555555556	-0.989303389152727
20.5325	-0.982963939174109
20.5372222222222	-0.981285656075077
20.5394444444444	-1.02869975900096
20.5502777777778	-0.99509815275314
20.5527777777778	-1.04151447075786
20.5613888888889	-0.999530790159387
20.5644444444444	-0.989512398395959
20.5675	-0.983347702665053
20.57	-1.03219638326136
20.5786111111111	-1.00123819558328
20.5836111111111	-0.989247623656837
20.5863888888889	-1.04349481023895
20.5944444444444	-1.00609561774565
20.6008333333333	-1.09641565496065
20.6041666666667	-1.11772854239324
20.6058333333333	-1.12249702997147
20.6077777777778	-1.12415869834681
20.6113888888889	-1.11947547464128
20.6219444444444	-1.08954920540853
20.6286111111111	-1.07640769865786
20.6372222222222	-1.06662526929856
20.6563888888889	-1.05172943419144
20.6633333333333	-0.919356447354119
20.6669444444444	-0.887818702544671
20.6688888888889	-0.880184023410628
20.6708333333333	-0.877675102099317
20.6758333333333	-0.989492333855964
20.6838888888889	-0.939232585478351
20.6866666666667	-0.927914044792903
20.6894444444444	-0.921477207019439
20.6911111111111	-0.919765148289578
20.695	-1.0014674974836
20.7016666666667	-0.961309732345949
20.7052777777778	-0.945103527070085
20.7094444444444	-0.935623744042697
20.7116666666667	-0.934200894885876
20.7141666666667	-0.934928024473468
20.7172222222222	-0.938183101742922
20.7197222222222	-0.996411174031213
20.7294444444444	-0.965641517640709
20.7325	-0.959379923045759
20.7355555555556	-0.956253706389226
20.7380555555556	-1.00899099917758
20.7469444444444	-0.97455695134812
20.75	-0.966921041941777
20.7530555555556	-0.962769482092394
20.7572222222222	-1.04431359305566
20.7652777777778	-0.996439556678148
20.7697222222222	-0.977933992891998
20.7736111111111	-1.04663958754495
20.7811111111111	-0.986784531541176
20.7866666666667	-0.962114880110143
20.7913888888889	-1.04746188431031
20.8013888888889	-0.974676892254799
20.8055555555556	-0.960487461505839
20.8077777777778	-0.95721308620336
20.8102777777778	-0.95628598951911
20.8122222222222	-0.957082882836641
20.815	-1.01873550720498
20.8241666666667	-0.98256332341105
20.8294444444444	-0.970247544702072
20.8325	-0.967625743122255
20.8358333333333	-0.967671402883045
20.8455555555556	-0.975845602589651
20.8491666666667	-1.05219832584775
20.8583333333333	-1.00671734075537
20.8625	-0.991170123817483
20.8669444444444	-1.06876527951777
20.8738888888889	-1.01929734464731
20.8777777777778	-0.998071245115796
20.8822222222222	-0.984510936135511
20.8847222222222	-0.981247917619374
20.8875	-0.980327089879466
20.8913888888889	-1.05901954429306
20.9019444444444	-0.985211423752425
20.9063888888889	-0.970737717414611
20.9088888888889	-0.967447882876858
20.9113888888889	-0.96677372184449
20.9141666666667	-1.02736874713845
20.9252777777778	-0.991146800745707
20.9297222222222	-1.06860217019301
20.9338888888889	-1.10956499043271
20.9427777777778	-0.980507647409066
20.9469444444444	-0.951329295508899
20.9491666666667	-0.944023953904818
20.9513888888889	-0.941159975750661
20.9530555555556	-0.941260558834095
20.9547222222222	-0.942795243365076
20.9591666666667	-0.951029473438158
20.9627777777778	-1.03371969660169
20.9663888888889	-1.08834032187596
20.9758333333333	-0.984902822347465
20.9794444444444	-0.962640065285832
20.9836111111111	-0.951308204008956
20.9880555555556	-1.03945092443031
20.9975	-0.99629472924018
21.0027777777778	-0.98140541567496
21.0063888888889	-1.05052761597938
21.0144444444444	-1.00472156056238
21.0194444444444	-0.985990817438534
21.0233333333333	-1.05677979564662
21.0269444444444	-1.10014192379231
21.0361111111111	-0.999621239055465
21.0397222222222	-0.977815561173301
21.0438888888889	-0.966608447710072
21.0469444444444	-1.02976450198858
21.0558333333333	-0.99368539744502
21.0588888888889	-0.985335762919522
21.0619444444444	-0.980384518674263
21.065	-0.978370623443411
21.0686111111111	-0.978750697835665
21.0827777777778	-0.989227296574843
21.0872222222222	-1.07659803321242
21.0902777777778	-1.06737037003134
21.1	-1.02248458491929
21.1036111111111	-1.01221744159836
21.1072222222222	-1.00651158685312
21.11	-1.00454987605588
21.1130555555556	-1.00404954505627
21.1311111111111	-1.00863736575564
21.1533333333333	-1.00812776057962
21.1594444444444	-1.11360130785026
21.1625	-1.13806249836001
21.1641666666667	-1.14444658425928
21.1661111111111	-1.14695926517472
21.1680555555556	-1.14541521859543
21.1702777777778	-1.14023921427296
21.1827777777778	-1.09850031933971
21.1911111111111	-1.08299735175886
21.1983333333333	-0.947238136787252
21.2019444444444	-0.916407018967487
21.2038888888889	-0.90878045587262
21.2058333333333	-0.906022985334801
21.2080555555556	-0.907378617585042
21.2105555555556	-0.912800410340878
21.2236111111111	-0.95397226406277
21.2313888888889	-0.967720348270568
21.2352777777778	-1.05037905306835
21.2388888888889	-1.09689099049016
21.2444444444444	-1.00819144416036
21.2483333333333	-0.961909887289064
21.2525	-0.934469607200128
21.2547222222222	-0.928053515180238
21.2572222222222	-0.926029641107238
21.2591666666667	-0.927286998818065
21.2613888888889	-0.930795565661352
21.2722222222222	-0.956697195707225
21.2791666666667	-0.968663189556242
21.2875	-0.976653689584388
21.3008333333333	-0.983646277579727
21.3052777777778	-1.07134181365889
21.3097222222222	-1.11853467016845
21.3175	-0.991240533307906
21.3208333333333	-0.958206951788966
21.3244444444444	-0.939314089508617
21.3280555555556	-1.01056655227523
21.3347222222222	-0.977496156333402
21.3394444444444	-0.96249257220823
21.3433333333333	-1.03682355680852
21.3466666666667	-1.07978302953653
21.3555555555556	-0.993038563890853
21.3591666666667	-0.972122987892618
21.3627777777778	-0.961619817441726
21.3683333333333	-1.06212366006876
21.3766666666667	-0.972005267190259
21.3802777777778	-0.949599915447827
21.3838888888889	-0.938960897802048
21.3880555555556	-1.02376283925982
21.3961111111111	-0.982539318667293
21.4011111111111	-0.965979877104115
21.4038888888889	-0.961670943575374
21.4069444444444	-0.960257063355137
21.4105555555556	-0.961782821530299
21.4152777777778	-0.966580125169092
21.4216666666667	-1.08697582657359
21.4330555555556	-1.01791028977837
21.4366666666667	-1.00407030108882
21.4405555555556	-0.996099205241279
21.4430555555556	-1.04705286226363
21.4525	-1.00647683713671
21.4558333333333	-0.997328558587693
21.4594444444444	-0.991826104863545
21.4627777777778	-1.05911243797547
21.4719444444444	-1.01932291138865
21.4761111111111	-1.00564908878205
21.4786111111111	-1.05320347641421
21.4875	-1.00936015105929
21.4908333333333	-0.998902833305578
21.4944444444444	-0.99259011521406
21.4975	-1.05429080321038
21.5086111111111	-0.998677618833977
21.5133333333333	-0.987831828770638
21.5158333333333	-0.985563414966652
21.5186111111111	-0.985084495591202
21.5225	-0.986716063086295
21.5302777777778	-0.992607261862641
21.5327777777778	-1.0480976559977
21.5355555555556	-1.0424379739665
21.5466666666667	-1.00740552844129
21.5511111111111	-1.0006267860264
21.5563888888889	-0.998243249143236
21.5625	-1.10732353097582
21.5713888888889	-1.01882390978142
21.5747222222222	-0.997337912466286
21.5780555555556	-0.984885681652134
21.5813888888889	-1.04915798447205
21.5891666666667	-1.00299455474557
21.5941666666667	-0.983834152227278
21.5963888888889	-1.0280174127839
21.6027777777778	-1.00093678788985
21.6066666666667	-0.988599028401076
21.6108333333333	-0.981306187675447
21.6133333333333	-0.979515269139338
21.6158333333333	-0.979185191484898
21.6197222222222	-1.0598507168279
21.6319444444444	-0.996609416633923
21.6366666666667	-0.985181933431711
21.6391666666667	-0.982729632586345
21.6422222222222	-0.982136676521261
21.6494444444444	-0.986093806762831
21.6519444444444	-1.04177259418919
21.6633333333333	-1.00252249743702
21.6666666666667	-0.994711409426738
21.67	-0.9902048613503
21.6736111111111	-0.988373946081879
21.6780555555556	-0.988910891299462
21.6808333333333	-1.04873200320073
21.69	-1.00742517873838
21.6963888888889	-1.10028653261339
21.6997222222222	-1.12196593552534
21.7013888888889	-1.12673157752407
21.7033333333333	-1.12827294392682
21.7052777777778	-1.12650992221106
21.7075	-1.12174616418626
21.7194444444444	-1.08664291492216
21.7266666666667	-1.07366735979537
21.7336111111111	-1.06584401556194
21.7461111111111	-1.05489494520013
21.7694444444444	-1.03824809897856
21.7763888888889	-0.912196091265528
21.78	-0.882098875094307
21.7819444444444	-0.874792113762567
21.7838888888889	-0.872372841706003
21.7858333333333	-0.873736142750307
21.7883333333333	-0.879390147657681
21.7972222222222	-0.911811484682339
21.7997222222222	-0.977657847642138
21.8027777777778	-0.973364542033877
21.8080555555556	-0.958171046947914
21.8116666666667	-1.02546366740599
21.8208333333333	-0.959509848691496
21.8247222222222	-0.94459146767494
21.8283333333333	-0.938399367065827
21.8302777777778	-0.937799891701779
21.8322222222222	-0.938622778792318
21.8375	-0.945253014040759
21.84	-1.00472146082668
21.8502777777778	-0.969031231018544
21.8530555555556	-0.962568766814552
21.8561111111111	-0.958580008461013
21.8591666666667	-1.02289141643453
21.8666666666667	-0.983468822478546
21.8711111111111	-0.96693152671839
21.8736111111111	-0.961678935255875
21.8761111111111	-0.959032604763024
21.8788888888889	-0.958530973560535
21.8822222222222	-0.960272390008015
21.8858333333333	-1.03865672746445
21.8936111111111	-0.99033116048054
21.8975	-0.972071265766715
21.9022222222222	-0.960779866391469
21.9047222222222	-0.95890454506009
21.9077777777778	-0.95932385823712
21.9136111111111	-0.964627438790956
21.9163888888889	-1.02774408557072
21.9261111111111	-0.990619319857348
21.9294444444444	-0.982118193781076
21.9327777777778	-0.977171559748719
21.9391666666667	-1.08859203187014
21.9466666666667	-1.00026673379586
21.9519444444444	-0.962796777950853
21.9566666666667	-1.04467155790999
21.9622222222222	-0.985770117837433
21.9661111111111	-0.956098285915864
21.9702777777778	-0.939194852224006
21.9725	-0.935614075393477
21.975	-0.934987832495011
21.9763888888889	-0.935822556022398
21.9791666666667	-1.00093637569188
21.9877777777778	-0.972206259729511
21.9919444444444	-0.962156065656732
21.9961111111111	-1.04253536752307
22.0036111111111	-0.982880499915005
22.0086111111111	-0.957743747397032
22.0113888888889	-0.950971475028812
22.0144444444444	-0.948319544127727
22.0177777777778	-0.949500500866055
22.0225	-0.955109974114439
22.0280555555556	-1.06886051473494
22.0402777777778	-0.990397761591844
22.0438888888889	-1.05237400141253
22.0505555555556	-1.00895622586252
22.0547222222222	-0.989259399852941
22.0594444444444	-0.977823785615115
22.0619444444444	-0.975644130289879
22.065	-0.975496358279052
22.0691666666667	-1.0616664291679
22.0788888888889	-0.985075451386827
22.0813888888889	-1.02739633310192
22.0872222222222	-0.989840619206735
22.0916666666667	-0.971373725470922
22.095	-1.03496908306727
22.105	-0.97956067196516
22.1116666666667	-1.08297144040626
22.115	-1.10685020625816
22.1169444444444	-1.11317616180873
22.1188888888889	-1.11513203135218
22.1208333333333	-1.11379126198002
22.1227777777778	-1.11016322162654
22.1297222222222	-1.0901915156294
22.1338888888889	-0.998803110479955
22.1372222222222	-0.947245922894645
22.1411111111111	-0.914442721996782
22.1430555555556	-0.907234710422365
22.1452777777778	-0.904649594730245
22.1472222222222	-0.906092098582132
22.1494444444444	-0.910630318109856
22.1597222222222	-0.94282079596417
22.1658333333333	-0.956831247823533
22.1691666666667	-1.03273055642598
22.1725	-1.08367417435353
22.1761111111111	-1.04300391376225
22.1788888888889	-1.06862590652167
22.1797222222222	-1.05702276163622
22.1827777777778	-1.07763633508813
22.1875	-1.00534789272498
22.1913888888889	-0.963140524907057
22.1952777777778	-0.940232969161396
22.1975	-0.934463504981981
22.2	-0.932736721479259
22.2022222222222	-0.934259494103003
22.205	-0.938710560365358
22.2105555555556	-1.05783941140001
22.2197222222222	-0.988821728717305
22.2227777777778	-0.972810909891031
22.2261111111111	-0.962224099836703
22.2288888888889	-1.01908505840008
22.2358333333333	-0.979324506001792
22.2411111111111	-0.96089271974261
22.2455555555556	-1.04580558054275
22.2544444444444	-0.983473337313619
22.2577777777778	-0.968621706066752
22.2611111111111	-0.960425016485999
22.2652777777778	-1.04308005703061
22.2741666666667	-0.985654921093829
22.2772222222222	-0.972561258021262
22.2805555555556	-0.96421214750271
22.2838888888889	-0.961053217111758
22.2875	-0.96172150219115
22.305	-0.978736018308595
22.3091666666667	-1.06503740276039
22.3127777777778	-1.10543699034267
22.3225	-0.997480141979221
22.3263888888889	-0.974286790166179
22.3286111111111	-0.967036023887182
22.3308333333333	-0.963304668781568
22.3333333333333	-0.962320581829019
22.3361111111111	-0.963945062156618
22.3469444444444	-0.978208934209555
22.3530555555556	-0.98394414472687
22.3594444444444	-0.987129962437521
22.3683333333333	-0.989098853461179
22.3738888888889	-1.09310950846009
22.3775	-1.05783806511811
22.38	-1.08410486036143
22.3861111111111	-1.01259573471735
22.3886111111111	-1.0452705756818
22.3919444444444	-1.01298057192323
22.3947222222222	-1.050342435072
22.4016666666667	-1.00052566218844
22.405	-0.986579624406289
22.4086111111111	-0.97843552957422
22.4113888888889	-0.976092026347764
22.4147222222222	-0.976336364853381
22.4286111111111	-0.987343216376246
22.4372222222222	-0.991241388744758
22.4422222222222	-1.08841900047886
22.4530555555556	-0.975385498753052
22.4572222222222	-0.953854327775293
22.4594444444444	-0.948643453934309
22.4619444444444	-0.946724946705334
22.4638888888889	-0.947376440386616
22.4663888888889	-0.950058445868507
22.4758333333333	-0.965879420274824
22.4811111111111	-0.972899248872075
22.4866666666667	-0.977711842669013
22.4936111111111	-0.981180382378785
22.4972222222222	-1.05699199158815
22.5066666666667	-0.996805806246627
22.5097222222222	-0.983205467165742
22.5127777777778	-0.97466423520213
22.5172222222222	-1.05986440028191
22.5241666666667	-0.994780722512289
22.5291666666667	-0.964120349745993
22.5341666666667	-1.05156845145368
22.5430555555556	-0.978087140547945
22.5466666666667	-0.961144025157733
22.5508333333333	-0.952439049588776
22.5547222222222	-1.03451491597184
22.5583333333333	-1.08504595751113
22.5663888888889	-0.963218784294849
22.57	-0.93148893444269
22.5736111111111	-0.915912611861252
22.5786111111111	-1.01765121187537
22.5861111111111	-0.975199088848122
22.5913888888889	-0.957661532262897
22.5941666666667	-0.95400223219912
22.5975	-0.953546795597415
22.6011111111111	-0.956320303630456
22.6066666666667	-0.963624258091766
22.6119444444444	-1.07397126332826
22.6152777777778	-1.06599204601526
22.6230555555556	-1.03007072038574
22.6275	-1.01482139026142
22.6325	-1.00590282314237
22.6352777777778	-1.00397394886872
22.6383333333333	-1.00351155796747
22.6461111111111	-1.00588489932191
22.6494444444444	-1.07636923139236
22.6619444444444	-1.01559693936865
22.6663888888889	-1.00444507678339
22.6688888888889	-1.00134584138591
22.6713888888889	-0.999982993565315
22.6755555555556	-1.08454767010592
22.6827777777778	-1.02341864083318
22.6866666666667	-0.998436674256766
22.6913888888889	-0.982082586944845
22.6938888888889	-0.978671435352748
22.6966666666667	-0.977917212245547
22.7005555555556	-0.980245194277845
22.7083333333333	-0.988678362644972
22.7136111111111	-1.09537809755924
22.72	-1.01611334329955
22.7238888888889	-0.979874546555504
22.7283333333333	-0.957037937556617
22.7308333333333	-0.951719643439969
22.7336111111111	-0.950474247690096
22.7358333333333	-0.951976009671714
22.7383333333333	-1.01248675243173
22.7505555555556	-0.981222583392054
22.7547222222222	-1.06279446916954
22.7641666666667	-1.0006697401621
22.7675	-0.986540045230779
22.7711111111111	-0.978100717527525
22.7747222222222	-0.975378901516983
22.7791666666667	-0.977017201240511
22.7830555555556	-1.0633057742167
22.7936111111111	-1.01358252601743
22.7988888888889	-0.99727974499412
22.8030555555556	-1.07756947916149
22.8066666666667	-1.12046104987668
22.8141666666667	-1.01681868673271
22.8172222222222	-0.988443643058755
22.8202777777778	-0.97068940321132
22.8241666666667	-1.0449809289682
22.8305555555556	-1.0066648826341
22.8344444444444	-0.989310797269454
22.8388888888889	-0.978638326796457
22.8413888888889	-0.976333177637795
22.8441666666667	-0.976062706351946
22.8480555555556	-1.06120921637467
22.8594444444444	-0.997895584709468
22.8638888888889	-0.98526503099303
22.8661111111111	-0.982287640499194
22.8686111111111	-0.981005649681979
22.8727777777778	-1.06974469556036
22.8838888888889	-1.00736974026563
22.8869444444444	-1.06312500581842
22.8944444444444	-1.01511633949237
22.9002777777778	-0.993086072378819
22.9016666666667	-0.990375890898964
22.9044444444444	-1.04891458915257
22.9127777777778	-1.00971049955724
22.9183333333333	-0.9934202988637
22.9219444444444	-1.06635335816637
22.9283333333333	-1.02303448584945
22.9319444444444	-1.07882208395552
22.9391666666667	-1.01112422099579
22.9447222222222	-0.981655106810177
22.9475	-1.03804794620372
22.9538888888889	-1.00378193986963
22.9583333333333	-0.987204101333663
22.9630555555556	-0.979118862101796
22.9658333333333	-0.978034971714422
22.9688888888889	-0.978932413909991
22.9805555555556	-0.989026621836469
22.9869444444444	-1.1112308348846
22.9902777777778	-1.13927990110275
22.9919444444444	-1.14556468950732
22.9938888888889	-1.14785421864025
22.9961111111111	-1.14646154573428
23.0005555555556	-1.05746673341021
23.0044444444444	-1.00092226723919
23.0075	-0.973908362171461
23.0105555555556	-0.960099385928785
23.0138888888889	-1.03087100899683
23.0225	-0.986257638994505
23.0261111111111	-0.975790812735351
23.0297222222222	-0.971098340345407
23.0330555555556	-1.04496550143925
23.0408333333333	-1.00139349295669
23.0447222222222	-0.985144238802452
23.0494444444444	-0.975117634242576
23.0519444444444	-0.973442966470529
23.0547222222222	-0.973673060527638
23.0583333333333	-1.05516567510092
23.0675	-0.99619251971545
23.0705555555556	-0.982788918270796
23.0738888888889	-0.97410426555459
23.0772222222222	-1.04486965622309
23.0858333333333	-0.991274927211837
23.0888888888889	-0.978814104855687
23.0919444444444	-0.971388255137388
23.0958333333333	-1.05289678776026
23.1047222222222	-0.995134108550101
23.1075	-1.04537513234567
23.115	-0.994329981114614
23.1180555555556	-0.980832875111687
23.1213888888889	-0.972263380231301
23.1247222222222	-1.04429106953621
23.135	-0.981669072737148
23.1394444444444	-0.969099427992592
23.1416666666667	-0.966472919746405
23.1441666666667	-0.965742281929398
23.1477777777778	-0.967560819391949
23.15	-1.02231132032979
23.1597222222222	-0.992003946794178
23.1647222222222	-0.981703359472331
23.1677777777778	-1.04815034354599
23.1766666666667	-0.987437795836094
23.1802777777778	-0.972643161079834
23.1838888888889	-0.965298345589314
23.1869444444444	-0.963673756907617
23.1905555555556	-1.04632319341983
23.2	-0.994331212851172
23.2027777777778	-0.98353176856153
23.2058333333333	-0.975983221688512
23.2088888888889	-0.972435904402815
23.2122222222222	-0.972008981726219
23.2152777777778	-1.04294012200489
23.2258333333333	-0.987390617044017
23.2297222222222	-0.97619122186974
23.2338888888889	-0.971427410865779
23.2380555555556	-1.06221672399774
23.2452777777778	-1.00416080275264
23.2494444444444	-0.979602097460763
23.2541666666667	-0.965543606715205
23.2569444444444	-0.962935012467035
23.26	-0.96340132726257
23.2722222222222	-0.977730345830309
23.2761111111111	-1.06698691305761
23.2797222222222	-1.11740206007844
23.2880555555556	-0.983956872444764
23.2916666666667	-0.950189372326555
23.2952777777778	-0.933145788506966
23.2975	-0.929246779641293
23.3002777777778	-0.929421694209964
23.3033333333333	-0.933852824228786
23.3077777777778	-0.94397584251821
23.3127777777778	-1.06209964862942
23.3136111111111	-1.056758656672
23.3163888888889	-1.09519738106468
23.325	-0.991435382534526
23.3280555555556	-1.03758506136905
23.3325	-0.986029870805709
23.3363888888889	-0.954296177462073
23.3405555555556	-0.936499583366572
23.3427777777778	-0.932780413397253
23.3452777777778	-0.932176995602905
23.3469444444444	-0.933352979736085
23.3530555555556	-1.06762922010637
23.3625	-0.991931705733691
23.3658333333333	-0.974551250401042
23.3691666666667	-0.964405602760451
23.3736111111111	-1.05811163174765
23.3825	-1.01182725940906
23.3863888888889	-0.996315909271537
23.3902777777778	-1.07254999783264
23.3997222222222	-1.00665884850704
23.4033333333333	-0.991242907677982
23.4069444444444	-0.982956795985142
23.4113888888889	-1.07721223758028
23.4225	-1.0241805110664
23.4286111111111	-1.00624804496571
23.4319444444444	-1.00201372858628
23.4358333333333	-1.00044780022202
23.4511111111111	-1.00497574132035
23.4555555555556	-1.10190471967193
23.4666666666667	-1.02466561375477
23.4705555555556	-1.00812949173412
23.4744444444444	-0.999568750557657
23.4772222222222	-0.997155743149303
23.4802777777778	-0.996855207177351
23.4975	-1.00511519471636
23.5069444444444	-1.00702369946587
23.5227777777778	-1.00815405230385
23.5272222222222	-1.10375562795017
23.5316666666667	-1.15466059096846
23.5402777777778	-1.01410457021055
23.5438888888889	-0.980529246412615
23.5477777777778	-0.962996677770754
23.5505555555556	-0.959311153441245
23.5536111111111	-0.960766140081301
23.5686111111111	-0.98736077720628
23.5730555555556	-1.08845566536059
23.5741666666667	-1.08085697849495
23.5766666666667	-1.11444786619023
23.5819444444444	-1.02868220913635


==> img/dynamic-comparison-cold/dynamic-comparison-cold-18-PMVStatic.tsv <==
7.58194444444445	-1.00000000999694
23.5819444444444	-1.00000000999754


==> img/dynamic-comparison-cold/dynamic-comparison-cold-19-P--hvac-Dyn.tsv <==
7.58194444444445	11.8733256946754
7.60777777777778	2.9815912172922
7.62833333333333	7.75127237920446
7.65305555555556	3.42397135329624
7.67444444444444	3.79742297773724
7.70416666666667	3.76755013042031
7.83333333333333	3.97328745373084
7.83666666666667	5.80856878126644
7.85888888888889	3.75857534332247
7.88194444444445	3.87275201353662
7.88444444444444	5.39971957590424
7.89861111111111	3.95807121138912
7.90138888888889	5.49089851500907
7.92527777777778	3.8185883356043
7.92861111111111	5.67901717526387
7.95027777777778	3.72084363479775
7.96916666666667	3.78729420532665
7.97166666666667	5.32156260240388
7.98361111111111	4.10027160298381
7.99916666666667	3.78026789187291
8.00194444444444	5.4292425638009
8.01916666666667	4.10904172488866
8.02722222222222	4.00673779895647
8.05138888888889	4.07175607791724
8.05388888888889	5.59392447905244
8.07722222222222	3.89422191876853
8.08027777777778	5.64168043343848
8.10472222222222	3.84341919147298
8.10722222222222	5.38265873343924
8.12194444444444	4.09369855677333
8.12555555555556	5.93664550025154
8.13416666666667	4.54611131007679
8.13777777777778	6.17661574816816
8.15861111111111	3.8823084116594
8.17888888888889	3.98969544026424
8.19277777777778	3.86584764038937
8.19611111111111	5.6986670619537
8.21222222222222	3.80401262358934
8.21527777777778	5.45852616182907
8.23388888888889	3.78073974914423
8.24	5.26586265486937
8.25638888888889	3.79888168364659
8.25888888888889	5.26917183615736
8.275	3.7278138397586
8.27805555555556	5.40615820576163
8.28972222222222	4.04491508159073
8.30611111111111	3.72893751686542
8.30944444444444	5.5851697401122
8.32694444444445	3.51910455353721
8.33388888888889	5.26831748024457
8.34888888888889	3.51615629287258
8.35666666666667	3.32271786120686
8.37222222222222	3.37868634109824
8.37694444444444	5.70892901649396
8.39361111111111	3.30563097702577
8.39611111111111	4.75319302587505
8.41277777777778	3.25041233619004
8.42222222222222	3.17093248474522
8.42444444444445	4.60265259488799
8.43555555555556	3.4630514062323
8.43777777777778	4.76802630856245
8.44972222222222	3.40640000899177
8.45277777777778	5.02687062416384
8.46638888888889	3.53709615442273
8.47	5.35848023721003
8.48194444444444	3.46053628096155
8.49638888888889	3.03250596391905
8.50777777777778	5.80544632833912
8.5275	2.86518461830151
8.53194444444444	2.81525623827174
8.53805555555556	2.86470611650202
8.54194444444445	4.96804288556536
8.55638888888889	3.14360872451917
8.55944444444444	4.74061534186351
8.5725	3.27856552130549
8.57583333333334	4.99514722158101
8.59305555555556	3.3206269103441
8.59638888888889	5.08295741732324
8.62194444444444	2.87948106136977
8.63333333333333	2.94585736332724
8.64055555555556	5.79914133081036
8.66	3.17218927832325
8.66555555555556	3.12752092209392
8.68444444444444	3.26823668226879
8.70527777777778	3.24371992225623
8.71	5.54353103544235
8.725	3.36271064773651
8.72888888888889	4.72491085552826
8.74777777777778	3.22981749421642
8.76	6.30472837397929
8.77027777777778	3.79864821298058
8.77388888888889	5.35446336321328
8.79388888888889	3.18140152393614
8.81861111111111	3.27212310037689
8.82388888888889	5.76763871212718
8.84055555555556	3.44187990161883
8.84611111111111	3.3807177318953
8.8625	3.51682380368313
8.86888888888889	3.53010654474131
8.87861111111111	3.5204507202702
8.8825	5.54626821150111
8.90722222222222	3.35882650002396
8.92444444444445	3.46398000057501
8.94138888888889	3.4581262137245
8.94611111111111	5.75768953095465
8.96055555555555	3.17371401056924
8.96805555555556	6.03257538555705
8.97944444444445	3.46053428021639
8.98194444444444	4.74214281202608
8.9975	3.13855780275933
9.00388888888889	5.92608122612455
9.01833333333333	2.75073999755845
9.0225	4.69066160863101
9.04111111111111	2.66976106770428
9.04722222222222	2.61115068816456
9.06111111111111	2.67140645865917
9.06555555555556	4.91684463234574
9.0875	3.20499980578682
9.09138888888889	5.22479791977787
9.11166666666667	3.10156400751045
9.1175	5.75992576101954
9.1325	3.19466467993411
9.13694444444445	5.26077380941903
9.15	3.51588375238865
9.15722222222222	3.24835833734508
9.16166666666667	3.22138875848313
9.16805555555556	3.25331881681329
9.17305555555556	5.71031710828866
9.19111111111111	2.76797157795028
9.20027777777778	2.67810113883706
9.20472222222222	4.9981724131884
9.22083333333333	2.90281204348437
9.22472222222222	4.83125402303678
9.25	2.59862310303892
9.25583333333334	4.98742187413621
9.28194444444444	3.60168691617451
9.28527777777778	5.44077220429325
9.30527777777778	3.70261302343656
9.30833333333333	5.4150411742087
9.33	3.70069803934629
9.33472222222222	6.02593533646988
9.35111111111111	3.53502847037691
9.36333333333333	3.39495255320449
9.36583333333333	4.96346144877208
9.38027777777778	3.69718998583798
9.38805555555556	6.69573056575321
9.39638888888889	4.46344291745091
9.40055555555556	6.00510153716337
9.41888888888889	3.45639856010813
9.43555555555556	5.66944266487751
9.45	3.65527639390274
9.45638888888889	6.35700678655197
9.48111111111111	3.44549669018429
9.48611111111111	3.41511163974996
9.50361111111111	3.57664295508373
9.52416666666667	3.54314096826891
9.5275	5.39294810835428
9.54305555555556	3.5205094268813
9.54638888888889	5.05812826500868
9.56833333333334	3.37986927040905
9.57166666666667	5.24265119203883
9.58805555555556	3.16160667682348
9.59166666666667	5.06195196621893
9.60694444444444	2.91419798547088
9.61055555555556	4.76748820928466
9.62	3.4995334224445
9.62361111111111	5.21264490247737
9.63833333333334	2.97390678993712
9.64166666666667	4.71872387896182
9.66222222222222	3.0185838861442
9.66694444444445	5.34784731327525
9.67972222222222	3.14509261239645
9.6825	4.59739484311018
9.70305555555556	2.78400162787929
9.71055555555555	5.94634109002655
9.72416666666667	3.29993961639467
9.72833333333334	5.20350696876856
9.74527777777778	2.9681848416125
9.75166666666667	5.06053761753305
9.76194444444445	3.29146434299465
9.76388888888889	4.42570459626058
9.77611111111111	2.92481045515131
9.77861111111111	4.39002788752729
9.79111111111111	2.95531866917964
9.7975	5.62431793001997
9.82138888888889	2.31780443183879
9.83361111111111	4.82639751803233
9.84888888888889	2.68168526717457
9.85277777777778	4.58862761392594
9.86694444444445	3.05250772601606
9.87027777777778	4.79894913775255
9.88277777777778	3.3141298008204
9.88777777777778	5.54440205876268
9.905	3.49015883809852
9.90805555555556	5.17685327471317
9.92277777777778	3.66004135940076
9.93083333333334	3.49480077548609
9.94694444444444	3.54750035647834
9.95166666666667	5.89574298393909
9.96944444444444	3.76965780703058
9.97638888888889	3.66473791631127
9.99361111111111	3.77391234693898
10	3.78203368492048
10.0116666666667	3.77029694484211
10.0169444444444	6.27549262189768
10.0261111111111	4.47429137537459
10.0405555555556	6.61202173570993
10.0511111111111	4.11660019887819
10.0591666666667	6.61277993693417
10.0833333333333	3.13482169415355
10.1080555555556	3.28351180795315
10.1133333333333	5.82773503222816
10.1327777777778	2.92484266486974
10.1383333333333	2.866104269192
10.1622222222222	3.01546361687656
10.1661111111111	5.08548896765657
10.1802777777778	3.18610458389601
10.1836111111111	4.89792760593749
10.195	3.19599379888576
10.1991666666667	5.14727161077058
10.2144444444444	2.87689414555533
10.2202777777778	5.47235643214012
10.2355555555556	2.29930655145511
10.2405555555556	4.61339917620462
10.2663888888889	2.26907267078997
10.2763888888889	4.80962089862464
10.2986111111111	3.18039115956368
10.3013888888889	4.81233528230068
10.3194444444444	3.42288989067344
10.3227777777778	5.23707002575815
10.34	3.33036116371475
10.3433333333333	5.13684216873006
10.3652777777778	3.31700098896181
10.3730555555556	6.55404401876676
10.3902777777778	2.99260128723241
10.4	4.57204597192769
10.4116666666667	3.36638775131582
10.4161111111111	5.429665808359
10.4408333333333	3.03290630475674
10.4469444444444	5.87940361919802
10.4608333333333	3.69067409974173
10.4641666666667	5.35607542968555
10.4766666666667	3.76215907067652
10.48	5.48257465888991
10.4963888888889	3.72336306901771
10.5027777777778	5.16401678656142
10.5158333333333	3.81848481889234
10.5236111111111	3.59153905237874
10.5280555555556	3.565933863058
10.535	3.58395354763174
10.5383333333333	5.46388954896147
10.5530555555556	3.97972517918414
10.5558333333333	5.52013877149984
10.57	3.93662219854069
10.5744444444444	6.08066235833006
10.5830555555556	4.46748120709754
10.6022222222222	7.39562719611021
10.6261111111111	4.59837007579665
10.6527777777778	7.74821426463677
10.6744444444444	2.65411433811152
10.6788888888889	4.84699551077416
10.6952777777778	2.70076101476305
10.6991666666667	4.75080980020823
10.7147222222222	2.5136127624969
10.7247222222222	4.31793558925661
10.7411111111111	2.3264137266148
10.7455555555556	4.52043928048093
10.7608333333333	1.8385981327219
10.7644444444444	3.70970792353076
10.7877777777778	2.0610369818792
10.7925	4.45824376131315
10.8133333333333	2.39498013683684
10.8188888888889	5.02083054481082
10.8344444444444	2.45961387784116
10.8372222222222	4.00883820800336
10.8480555555556	2.75009268719636
10.865	2.43211760336386
10.87	4.92514239164215
10.8855555555556	2.88585185369659
10.8894444444444	4.81191035835515
10.9108333333333	2.81085179965177
10.9152777777778	5.08228088057288
10.9258333333333	3.39288832879844
10.9313888888889	5.60666397258834
10.9447222222222	3.13917660756347
10.9486111111111	4.69793786608175
10.9605555555556	3.28619329022713
10.9666666666667	5.86565651213291
10.9883333333333	2.69077684424555
10.9980555555556	2.75139274017232
11.0022222222222	4.97546236269967
11.0180555555556	2.59466975001872
11.0233333333333	4.97840277059524
11.0380555555556	2.84355639192408
11.0416666666667	4.67375437277687
11.0544444444444	3.14310289453989
11.0588888888889	5.22909596373101
11.0761111111111	3.10703921099978
11.0802777777778	5.20820653745867
11.0958333333333	3.09338789926455
11.1038888888889	2.90248003294848
11.1236111111111	3.00404808727668
11.1288888888889	5.55408730459508
11.1472222222222	3.4829814974222
11.1541666666667	3.38923781750227
11.1716666666667	3.50803858865707
11.1783333333333	3.51934155763357
11.1894444444444	3.51282314835519
11.2022222222222	7.47965038463613
11.2211111111111	3.71722216943049
11.2244444444444	5.34954252634954
11.2305555555556	4.21342323329983
11.2333333333333	5.65150995590527
11.2391666666667	4.43863528785828
11.2566666666667	7.09136201642411
11.2852777777778	3.4214427585579
11.2988888888889	6.89618554899353
11.3172222222222	3.13120042517617
11.3244444444444	2.89955757438357
11.3405555555556	3.03811958398978
11.3458333333333	3.04660752762181
11.3530555555556	3.02772128357002
11.3677777777778	6.7757959907317
11.3858333333333	2.66950413769936
11.3902777777778	2.63097684269916
11.4163888888889	2.90257338926019
11.4202777777778	4.96711483443867
11.435	2.74238570907387
11.4394444444444	4.83760200186974
11.4511111111111	2.93642166684955
11.4541666666667	4.49767070709242
11.4772222222222	2.63128041244666
11.4838888888889	5.62465006390032
11.4983333333333	2.22489297117169
11.5044444444444	4.77509863296677
11.5288888888889	1.73598626997419
11.5438888888889	4.90470393756522
11.56	2.93421130200943
11.5658333333333	4.5076592492791
11.5861111111111	2.72901712156602
11.5913888888889	5.23975546778785
11.6141666666667	2.3853902818312
11.6247222222222	4.52624318200745
11.6477777777778	2.71137964588306
11.6536111111111	5.38480127891383
11.6758333333333	2.17893571994208
11.6794444444444	3.62350223254427
11.6919444444444	2.59902506716223
11.6955555555556	4.43203949939175
11.7075	2.92872353712398
11.7236111111111	2.57721899408766
11.7277777777778	4.75638557908584
11.7416666666667	3.6798152763675
11.7458333333333	5.64077485492378
11.7583333333333	3.76840164220385
11.7613888888889	5.33532933433678
11.7786111111111	3.60279605471404
11.7836111111111	5.09088260687543
11.8047222222222	3.6531438020322
11.8075	5.28998864641011
11.8188888888889	4.03838026395494
11.8219444444444	5.63490446994461
11.8341666666667	3.91656791180384
11.8411111111111	3.63975517233979
11.8452777777778	3.60674992341626
11.8513888888889	3.63401039792448
11.8577777777778	6.54111391796145
11.8675	4.40053694949277
11.8886111111111	7.83567388968175
11.9072222222222	3.1671989382569
11.9116666666667	5.3451934908319
11.9286111111111	2.96756902383474
11.9341666666667	5.552335805099
11.9538888888889	2.62437708820107
11.9602777777778	4.77746211523007
11.9763888888889	2.41987489347538
11.9797222222222	4.18002789126818
11.9941666666667	2.61064408738554
11.9980555555556	4.2426741626206
12.0113888888889	2.7334394703552
12.015	4.5633362195137
12.0269444444444	2.96516913781643
12.0344444444444	5.78927881968014
12.0541666666667	1.55973877790403
12.0580555555556	3.66770810356656
12.0727777777778	2.16698442902027
12.0758333333333	3.81911600303565
12.0897222222222	2.08166676192678
12.0975	1.85462480749675
12.1108333333333	1.89037491979873
12.1155555555556	4.27182414560528
12.1316666666667	2.41307357025316
12.1386111111111	5.24635368844372
12.1569444444444	2.2441357537634
12.1616666666667	2.14531568472524
12.1686111111111	2.18785819065683
12.1755555555556	5.30614042643787
12.1855555555556	2.7005233569661
12.1897222222222	4.34069161315712
12.2008333333333	2.37369504435505
12.2036111111111	3.86489241247638
12.2180555555556	2.13589133048597
12.2375	6.3241148810248
12.2538888888889	1.48009005004017
12.26	1.30853005128156
12.2852777777778	1.63524704933636
12.2927777777778	4.7946596048544
12.3086111111111	1.12525718398279
12.315	3.85267146168293
12.3283333333333	2.59459926444563
12.3347222222222	5.21825142925735
12.3472222222222	2.78714092444443
12.3516666666667	4.75246368270732
12.3686111111111	3.0153662121265
12.3719444444444	4.82040274364797
12.3861111111111	3.10909775189126
12.3938888888889	2.88980882834953
12.4069444444444	2.92881137790356
12.4205555555556	5.79509259495841
12.4363888888889	3.14010251412067
12.4425	3.02696574316856
12.4605555555556	3.18904813309355
12.4672222222222	3.19555655295176
12.4822222222222	3.16730998245021
12.4963888888889	7.21350066049444
12.5011111111111	7.33082071841756
12.5166666666667	7.23268064255901
12.5616666666667	7.57519397184931
12.5791666666667	3.00138313760272
12.5836111111111	2.95032325486781
12.5986111111111	3.1833507464134
12.6141666666667	7.08308698651712
12.6316666666667	2.45137455451743
12.6366666666667	2.40421396684894
12.6533333333333	2.69401255086039
12.6591666666667	2.70257958773408
12.6688888888889	2.66435979989296
12.6730555555556	4.81331034261048
12.6886111111111	2.56737288049052
12.6927777777778	4.58728706092377
12.7038888888889	2.75018727334678
12.7080555555556	4.63512705484497
12.7277777777778	2.05828549458873
12.7369444444444	5.62045492742157
12.7516666666667	1.09847348180531
12.7572222222222	3.50539459813999
12.7825	1.04737603776788
12.7994444444444	4.37150863462703
12.8194444444444	2.34594295750839
12.8222222222222	3.94230707595065
12.84	2.37176407017962
12.8444444444444	4.56375373719207
12.8683333333333	2.17020710515002
12.8733333333333	4.641104837079
12.8908333333333	2.19142153873665
12.8952777777778	4.35316937008946
12.9138888888889	2.04039820760556
12.9227777777778	1.97309973663305
12.9266666666667	4.07189900592044
12.9438888888889	1.93914358917538
12.9480555555556	3.89910517344519
12.9736111111111	2.09011823237284
12.9797222222222	4.8745591445241
12.9930555555556	3.08088797393055
12.9966666666667	4.80210494438702
13.0094444444444	2.79893806521023
13.0127777777778	4.47926720040155
13.0286111111111	2.89514827418929
13.0369444444444	4.41942130479259
13.0591666666667	2.96321503452708
13.0625	4.79373310258321
13.0761111111111	3.44601355255621
13.0783333333333	4.76915636724314
13.0891666666667	3.55993692073405
13.1063888888889	3.2814176893454
13.1127777777778	6.12498999920418
13.1241666666667	3.79529126477621
13.1313888888889	6.32332880413301
13.1369444444444	4.68038918799216
13.1458333333333	6.8532984614363
13.1611111111111	3.05661731801871
13.1655555555556	4.3426206067897
13.1825	3.08244646063797
13.1888888888889	5.88261947608081
13.2111111111111	2.27699216956341
13.215	4.07235955540905
13.2327777777778	2.24879485505712
13.2369444444444	4.34353427155363
13.2547222222222	2.08816553694226
13.2594444444444	4.36436417699088
13.2761111111111	2.5871234208721
13.2819444444444	4.51026104874691
13.2961111111111	2.85275707947903
13.3030555555556	5.61783255684339
13.3247222222222	1.90477430648595
13.3302777777778	3.92891110875725
13.3452777777778	2.20837616161531
13.3483333333333	3.84169830650355
13.3725	2.07349901751856
13.3775	4.52403694431949
13.3930555555556	2.65013515946401
13.3977777777778	4.81827526309403
13.4147222222222	2.54505159846706
13.4180555555556	4.32471614560522
13.4336111111111	2.63308304121542
13.4408333333333	3.91805607375443
13.4611111111111	2.59270682999993
13.4669444444444	5.25373327728661
13.4880555555556	2.1444786605515
13.5077777777778	2.28055172431181
13.5144444444444	5.21665824189899
13.53	2.2465996295105
13.5347222222222	4.41803257709806
13.5488888888889	2.71328950560122
13.5525	4.53258784606215
13.5652777777778	2.99602526533275
13.5694444444444	4.96450019506734
13.5872222222222	2.77681994451174
13.5925	4.86486749608624
13.6091666666667	2.7290905198534
13.6166666666667	2.58264970839707
13.6419444444444	2.67226380954459
13.6486111111111	5.55615584974523
13.6666666666667	3.2211051982469
13.6730555555556	3.12546060419418
13.6913888888889	3.26428587145028
13.6983333333333	3.27273534894384
13.7130555555556	3.25787447617216
13.7272222222222	7.2374249542796
13.7319444444444	7.35074906435934
13.7475	7.26235130783499
13.7908333333333	7.62923971220063
13.8030555555556	3.55901083095871
13.8136111111111	5.5554913732836
13.8352777777778	1.9886049140292
13.8402777777778	1.95803902388202
13.8519444444444	2.04379273621268
13.8616666666667	5.52773407239971
13.8816666666667	1.53515053364431
13.9033333333333	1.73471776872816
13.9097222222222	1.74598423406039
13.9216666666667	1.72372759975784
13.9280555555556	4.57733260939136
13.9427777777778	1.55385781009812
13.9475	3.69607585795378
13.9588888888889	1.54295400613196
13.9633333333333	3.5182749828051
13.9788888888889	2.02619271526792
13.9855555555556	4.84659283443155
14.0013888888889	1.32961539238987
14.0066666666667	3.73914852281303
14.0211111111111	1.70193114603693
14.0288888888889	1.44165087197928
14.0425	1.48762190735794
14.0516666666667	5.04551159058722
14.0688888888889	1.28404507436427
14.0741666666667	2.94331961200106
14.0930555555556	1.43682806574621
14.0986111111111	4.0219175708323
14.1230555555556	0.936675875775489
14.1316666666667	3.66514248231217
14.1494444444444	1.10082314419908
14.1591666666667	4.62582233061682
14.1813888888889	1.00886828473761
14.1897222222222	3.37380212205131
14.2041666666667	1.86253129312159
14.2080555555556	3.74901162523475
14.2191666666667	2.38462547169179
14.2358333333333	2.02444926663071
14.2433333333333	5.17559915248356
14.2577777777778	3.3489025789786
14.2613888888889	5.10657512415845
14.2738888888889	3.03912196931616
14.2772222222222	4.70358163389956
14.2986111111111	2.94708859847312
14.3027777777778	5.09331593688277
14.32	2.91724500922587
14.3283333333333	4.54515131003309
14.3411111111111	3.17132439089594
14.3580555555556	2.87018801433961
14.3613888888889	4.73115899234466
14.3758333333333	3.13140453463149
14.3830555555556	5.95239283678797
14.3919444444444	3.75737041137461
14.3994444444444	6.08890663395446
14.4122222222222	3.37986994120275
14.4194444444444	3.04949035811061
14.4319444444444	3.14366225422136
14.4413888888889	6.69426059309302
14.4594444444444	2.92616150429209
14.4680555555556	4.96300086830053
14.4852777777778	3.00038684332466
14.4908333333333	5.48661102664029
14.5072222222222	2.46215487067801
14.5105555555556	4.21524857256386
14.5244444444444	2.69762409277571
14.5280555555556	4.53671482715162
14.5427777777778	2.60591293428397
14.5494444444444	5.35607410843591
14.5705555555556	1.64234512470065
14.5741666666667	3.64691946334911
14.5883333333333	1.93775851838071
14.5922222222222	3.83376926102058
14.6052777777778	1.77435222739656
14.6125	1.45828869934562
14.6169444444444	1.4242140656071
14.6236111111111	1.46054717242905
14.6302777777778	4.48419583021926
14.6505555555556	1.88966060337507
14.6563888888889	3.73442777888229
14.6733333333333	2.39877882622978
14.6766666666667	4.19463665452777
14.6883333333333	2.59961793195423
14.6913888888889	4.18466380652993
14.7027777777778	2.62653682795695
14.7047222222222	3.84050352640462
14.7177777777778	2.47576437653769
14.7263888888889	5.77548431475476
14.7475	1.73642760473362
14.7602777777778	4.57629621221241
14.775	2.04646597677939
14.7830555555556	5.11523347930055
14.7966666666667	2.23535906290565
14.8025	4.70516971054896
14.8152777777778	2.63323572038902
14.8194444444444	4.60305156991415
14.8363888888889	2.66646611570322
14.84	4.59506862700633
14.8552777777778	2.53525987025725
14.8633333333333	2.33230122243074
14.8808333333333	2.41476611795843
14.8905555555556	5.69453836220742
14.9069444444444	2.77658581078222
14.9136111111111	2.6424884059295
14.9313888888889	2.81948063945076
14.9383333333333	2.8316845262617
14.9508333333333	2.81355089321973
14.9602777777778	6.38827985911167
14.9672222222222	4.15499169309873
14.9825	6.91658099236012
14.9883333333333	7.06298939203866
15.0336111111111	7.33113941487625
15.0536111111111	2.68958073402867
15.0572222222222	4.47991172442277
15.0575	4.01614965766648
15.0633333333333	4.17753680897954
15.0819444444444	3.72104564773674
15.0894444444444	3.66786019356943
15.1036111111111	3.66240747776054
15.1105555555556	6.72783846936559
15.1297222222222	2.91449608742584
15.135	2.85617845988774
15.1594444444444	3.07202871438689
15.1644444444444	5.56256833930995
15.1794444444444	3.0231768020934
15.1838888888889	5.14887454380471
15.1955555555556	2.93497682066067
15.1988888888889	4.59826387590367
15.2144444444444	2.33261140378029
15.2216666666667	5.41774184061979
15.2358333333333	1.83442925434123
15.2411111111111	4.17444127516195
15.2663888888889	1.5452714412847
15.2780555555556	1.61696918070698
15.2855555555556	4.8812051387044
15.3030555555556	3.16864802347856
15.3072222222222	5.23421167207807
15.3238888888889	3.12068560909481
15.3272222222222	4.92489759413399
15.3427777777778	3.32006593563773
15.3508333333333	3.17215497999219
15.3705555555556	3.24523911652273
15.3777777777778	6.37361879061029
15.3994444444444	2.97608399726344
15.4155555555556	3.1346163758529
15.4213888888889	5.94162986574387
15.4433333333333	2.14165247343939
15.4522222222222	4.87702412349222
15.4702777777778	2.34216743001523
15.4766666666667	4.26820309434292
15.5025	2.65607950979349
15.5077777777778	5.30106577905129
15.5208333333333	3.72926287001739
15.5280555555556	6.19993371331076
15.5469444444444	3.15905733164709
15.5519444444444	3.11388984744687
15.5602777777778	3.20848424013365
15.5630555555556	4.95025498231188
15.5819444444444	3.36379294917653
15.5883333333333	5.10429260261277
15.6	3.77492190051785
15.6030555555556	5.41149271357169
15.6147222222222	3.90128683444019
15.6308333333333	3.57390478505856
15.6411111111111	6.94894238382833
15.6516666666667	4.17641067153636
15.6586111111111	6.7226367227814
15.6727777777778	3.54840251075597
15.6752777777778	5.00266899120128
15.6891666666667	3.41576055102412
15.6944444444444	4.89145939480501
15.7175	3.29505763481807
15.7216666666667	5.54289243412993
15.7366666666667	3.26404543230129
15.7436111111111	5.18393129464202
15.76	3.00629769816553
15.7636111111111	4.95685082619007
15.7755555555556	3.26950660179308
15.7791666666667	5.10318768205276
15.7930555555556	3.0559320591172
15.8011111111111	6.27876193344998
15.8183333333333	1.69207042614488
15.8280555555556	4.00521973117697
15.8444444444444	1.89167528382794
15.8494444444444	3.7931965445022
15.8705555555556	1.62095989850732
15.8780555555556	4.93397814437147
15.8936111111111	2.59339906852752
15.8969444444444	4.36260278584468
15.9141666666667	2.83417470265714
15.9177777777778	4.80130081183511
15.9291666666667	3.55118424758069
15.9316666666667	4.9732913582754
15.9436111111111	3.53562231885834
15.9466666666667	5.19670429914979
15.9577777777778	3.80535197921352
15.9630555555556	6.15015272711551
15.9844444444444	2.57451979513814
15.995	2.65357270480829
16.0019444444444	5.8537201506876
16.0163888888889	2.81115063626454
16.0211111111111	4.98124701345031
16.0352777777778	3.14847640134957
16.0391666666667	5.12447017204456
16.0519444444444	3.19046063392714
16.0552777777778	4.91889145412264
16.0730555555556	3.03251948701871
16.0763888888889	4.90073460882802
16.0922222222222	3.12289092700822
16.1005555555556	2.94922003610803
16.1194444444444	3.0099796803126
16.1291666666667	5.66146299621368
16.1452777777778	3.54181806487207
16.1519444444444	3.44845396477188
16.1702777777778	3.56505771557881
16.1930555555556	3.55935143958584
16.2072222222222	7.71871528156418
16.2119444444444	7.84715363199906
16.2277777777778	7.77766211662299
16.2661111111111	8.16216667037057
16.2802777777778	3.71859825253816
16.2830555555556	5.35198598664197
16.2994444444444	3.78692994559499
16.3027777777778	5.69464692230669
16.3205555555556	3.39780339602962
16.3280555555556	3.24503981675458
16.3441666666667	3.29949448849026
16.3563888888889	3.28696384715195
16.3622222222222	6.07654250158121
16.3841666666667	2.66470671058365
16.4136111111111	2.833916826995
16.4183333333333	5.25550314895629
16.4338888888889	2.43164013640066
16.4388888888889	4.79217599214338
16.4508333333333	2.09107171408485
16.455	4.02049187384905
16.4713888888889	1.70008176567588
16.4783333333333	4.77293776336854
16.4941666666667	1.41648923656001
16.4983333333333	3.51490036949302
16.5163888888889	1.86321417556098
16.5244444444444	1.76540896998297
16.5425	1.82198621975698
16.5605555555556	1.822692743451
16.5805555555556	6.25492591003654
16.5991666666667	1.87025536102724
16.6044444444444	3.87966356505862
16.6247222222222	2.23194581020909
16.6308333333333	5.12373874314942
16.6472222222222	2.23918380876822
16.6608333333333	5.03218833371454
16.6844444444444	1.73803987393723
16.6925	5.32562677101553
16.7111111111111	1.04777572406656
16.7202777777778	0.950930405079824
16.7252777777778	3.67720706006531
16.7413888888889	1.41353605550815
16.7463888888889	3.82765412626928
16.7588888888889	1.51800161687164
16.7744444444444	1.02428100101695
16.7863888888889	5.35435272312592
16.7986111111111	2.11274210447248
16.8036111111111	4.28277176139223
16.8152777777778	1.75442299618179
16.82	3.93130278307595
16.8397222222222	1.48726201017211
16.8458333333333	4.44759021926836
16.8663888888889	1.99039444601562
16.8719444444444	4.7258829663147
16.8827777777778	3.12720456414993
16.8858333333333	4.69218178652822
16.9	3.00145672522971
16.9036111111111	4.93711244330347
16.9180555555556	3.34105252268508
16.9252777777778	6.36712563081262
16.9319444444444	4.50458358725482
16.9383333333333	6.47846093371838
16.9508333333333	3.71181434658962
16.9533333333333	5.13457233399196
16.97	3.50459343936447
16.9758333333333	6.28581928887141
16.9958333333333	2.79535989596629
16.9994444444444	4.83309610129153
17.0155555555556	2.9926396381995
17.0225	6.00371561997109
17.0375	2.72126990588992
17.0522222222222	4.92238997826948
17.0644444444444	2.9693102523506
17.0736111111111	6.32565635710503
17.09	2.14037841512893
17.0991666666667	4.69192637215801
17.1147222222222	1.80459972049933
17.1208333333333	3.52885145323293
17.1438888888889	1.30856368576808
17.1527777777778	4.61091548170663
17.1716666666667	0.767230606692099
17.1794444444444	4.17197411759409
17.2016666666667	0.832831272137753
17.2075	3.73075446272049
17.2183333333333	1.5184022825669
17.2219444444444	3.19679961236986
17.2333333333333	1.30113186045115
17.2366666666667	3.04640125728359
17.2525	1.06403975129699
17.2605555555556	4.41337636482405
17.2836111111111	0.762718948416214
17.2952777777778	0.86878251671401
17.3033333333333	4.40778844701047
17.3188888888889	1.18280565306043
17.3255555555556	4.03956016095909
17.34	1.27451404788602
17.3430555555556	2.93684893960521
17.3558333333333	1.45184315299455
17.3613888888889	4.03148016421748
17.3788888888889	1.74366960572325
17.3847222222222	4.47885093150012
17.3980555555556	1.97840932906489
17.405	1.58264636769908
17.4091666666667	1.53320220886714
17.415	1.56650131389026
17.4222222222222	4.91404102262173
17.4408333333333	2.74789773562646
17.4480555555556	2.63862476152965
17.4652777777778	2.75862520563393
17.48	2.77345541343726
17.4947222222222	7.12817176146006
17.5091666666667	3.11202455215032
17.525	6.1256967047449
17.5430555555556	2.76549366826147
17.5469444444444	2.69561075739156
17.5525	2.72570575866289
17.5677777777778	3.88389478135793
17.5752777777778	3.91067848039531
17.5830555555556	3.72651778989972
17.5877777777778	3.70600218533328
17.5944444444444	3.72434260005895
17.6013888888889	6.9128098436221
17.6211111111111	3.27270339044822
17.6263888888889	3.2310104740639
17.6436111111111	3.42935710098052
17.6494444444444	3.43783995474724
17.6583333333333	3.42128719937068
17.6633333333333	5.99535983160271
17.6797222222222	3.60388432811756
17.6858333333333	6.39985681016417
17.6986111111111	3.88262858818837
17.7016666666667	5.50092893913107
17.7175	3.54666778120273
17.7347222222222	7.9602573805707
17.75	1.77394678856583
17.755	4.29806975870948
17.7675	2.36499275888468
17.7838888888889	1.88318756022979
17.7911111111111	5.25859964071641
17.8086111111111	2.44611485852115
17.8125	4.1820612939769
17.8266666666667	2.52799309415658
17.8347222222222	2.30371454310878
17.8394444444444	2.28970158338315
17.8483333333333	2.32817127052423
17.8547222222222	5.3841277552533
17.8705555555556	2.18554045495383
17.88	4.55423614220339
17.9016666666667	1.65245701603469
17.9083333333333	4.83556656953801
17.9186111111111	2.22656358440964
17.9244444444444	4.4717843593054
17.9363888888889	2.5390854142609
17.9527777777778	2.13446070534012
17.9613888888889	5.85895543321829
17.9777777777778	2.90884187019744
17.9841666666667	5.80464702944067
17.9958333333333	3.11842257352755
17.9997222222222	4.95904803917317
18.0191666666667	2.9289538494984
18.0233333333333	5.22512477248405
18.0463888888889	3.60169666459621
18.0502777777778	5.77539769094506
18.0613888888889	4.25720084353711
18.0644444444444	5.8777238931327
18.0780555555556	4.19481891579477
18.0825	5.78132380644019
18.0975	4.23523306443679
18.1027777777778	6.79805440645842
18.1102777777778	5.13753771979114
18.1230555555556	8.34888445568267
18.1433333333333	5.09792019123671
18.1536111111111	8.20132236533233
18.1766666666667	3.13096307939358
18.1805555555556	5.15030014594191
18.1969444444444	3.31244585374592
18.2016666666667	5.72925469888209
18.2230555555556	2.79727061157415
18.2288888888889	5.72448500003372
18.2447222222222	2.60034386914698
18.2494444444444	4.94628473698781
18.2644444444444	2.33729133814965
18.2686111111111	4.38160523757193
18.2836111111111	2.54410027020943
18.2905555555556	5.60410251837399
18.3038888888889	2.60283264907508
18.3111111111111	5.53383231622554
18.3283333333333	1.27733961884616
18.3394444444444	4.57745132711015
18.3527777777778	1.48907610921651
18.3558333333333	3.09997146185613
18.3805555555556	1.03314395933174
18.3902777777778	4.00631208898674
18.4052777777778	2.07327111170263
18.4125	1.78540754416565
18.4169444444444	1.75368128350095
18.4233333333333	1.78848326203272
18.4294444444444	4.81852061064943
18.4477777777778	1.66430188325107
18.4580555555556	4.74740667922367
18.4691666666667	2.28386471225501
18.4719444444444	3.71883449406926
18.4855555555556	1.81388006979949
18.4905555555556	4.33049287330908
18.5002777777778	2.6614957221375
18.51	5.94193209403328
18.5319444444444	1.75696678000091
18.5433333333333	4.76573951581877
18.5594444444444	2.12673379121242
18.5655555555556	4.94141882095166
18.5794444444444	3.28286360928637
18.5830555555556	5.21538031499677
18.5958333333333	3.60431115425934
18.6	5.71544761923359
18.6175	3.33104791920043
18.6230555555556	6.07769813988782
18.6441666666667	3.49045754018453
18.6494444444444	3.46028088372639
18.6680555555556	3.56746781227423
18.6736111111111	6.38050643720427
18.6922222222222	4.05001257532142
18.6988888888889	3.95052191502663
18.7175	4.07270906564874
18.74	4.06314416563789
18.7561111111111	8.57381363206062
18.7666666666667	4.62658369017047
18.7752777777778	7.66983949593972
18.7972222222222	4.17567108685656
18.8119444444444	8.74853454333517
18.8313888888889	2.48740965838714
18.8508333333333	2.74268930098965
18.8552777777778	2.76338506596059
18.8608333333333	2.74928023549247
18.8722222222222	6.95958969731337
18.8913888888889	1.87609407072436
18.8966666666667	1.81444902245367
18.9152777777778	2.0887348633268
18.9383333333333	2.04313822750952
18.9425	4.36776253157821
18.9563888888889	2.2109956949085
18.9608333333333	4.40290608676203
18.9719444444444	2.41387318031875
18.9772222222222	4.78139652093507
18.9913888888889	1.95181681602337
18.9977777777778	4.33634903756414
19.0127777777778	1.64921472693028
19.0180555555556	4.20054662509093
19.0313888888889	2.27654484417628
19.0483333333333	1.89010918232382
19.0663888888889	6.61029337372385
19.0927777777778	2.14579392963912
19.1016666666667	4.04398523933606
19.1175	2.5205591817522
19.1230555555556	5.19487596049635
19.1408333333333	2.92797399198649
19.1533333333333	5.24553082286484
19.1705555555556	3.24952581079452
19.1752777777778	5.63496485700618
19.1958333333333	2.80646734834721
19.2005555555556	4.41348624682271
19.2172222222222	3.08694697973661
19.22	4.760117497536
19.2322222222222	3.36935572126578
19.2480555555556	3.02199356581058
19.2536111111111	5.82166889991009
19.2683333333333	3.54793572748392
19.2727777777778	5.71186822812567
19.2866666666667	3.21815187953119
19.2891666666667	4.6905630351913
19.3091666666667	2.97879333320351
19.3122222222222	4.81067719998688
19.3344444444444	3.10964831317134
19.3377777777778	5.0388542855132
19.3491666666667	3.93201216709888
19.3513888888889	5.27695116834676
19.3661111111111	3.65294240792777
19.3691666666667	5.39709199283165
19.3836111111111	4.00097151504174
19.3883333333333	6.31459095676775
19.3963888888889	4.69618565592254
19.4086111111111	7.94421194197227
19.415	8.24536076376042
19.4180555555556	8.26079024887971
19.4275	8.23349318295043
19.4347222222222	8.2780240706298
19.4486111111111	4.11062485533385
19.4508333333333	5.52139359437923
19.4675	4.11884924374557
19.4708333333333	6.06031798663127
19.4897222222222	3.77529800145218
19.4958333333333	3.67917209034207
19.5069444444444	3.71112526311122
19.51	5.56763290887015
19.5255555555556	3.54754619321666
19.5283333333333	5.1674478357253
19.5386111111111	3.80918134458611
19.5538888888889	3.39652434528454
19.56	6.35452637425268
19.5761111111111	3.08241994260748
19.5855555555556	5.20213681494369
19.6097222222222	2.68636237350849
19.6241666666667	2.74833969727463
19.6291666666667	5.3475956033586
19.6430555555556	2.80493178870723
19.6469444444444	4.73831312314729
19.6627777777778	2.83052673039819
19.6658333333333	4.59178212550856
19.6772222222222	2.90079342707185
19.6797222222222	4.3491196245384
19.6913888888889	2.89414619619181
19.6947222222222	4.70869953513056
19.7055555555556	3.16689644317919
19.7161111111111	6.63509332496622
19.7311111111111	1.88366498104913
19.7427777777778	1.59151441258667
19.7475	4.27434261423194
19.7663888888889	1.30114652949037
19.7730555555556	4.42026902992739
19.7891666666667	2.56939835726268
19.7927777777778	4.53770407919072
19.805	3.18705305309109
19.8094444444444	5.37562646217179
19.8266666666667	2.88868957806462
19.8308333333333	5.12391653887313
19.8441666666667	3.67125953879674
19.8605555555556	3.35914603964602
19.8652777777778	5.89956852000018
19.8825	3.66964893305108
19.8897222222222	3.55850804841298
19.9077777777778	3.66288911504269
19.9277777777778	3.65285049008099
19.9422222222222	8.01439223389927
19.9461111111111	8.13524173810367
19.9525	8.09447036333145
19.9572222222222	5.6529124195899
19.9813888888889	8.33331230887678
19.9883333333333	5.13884682788167
20.0102777777778	8.47307303854157
20.0263888888889	8.38643365741375
20.0697222222222	8.50242091163418
20.0888888888889	3.34133543950569
20.1086111111111	3.52930421434517
20.1305555555556	3.39992853923023
20.1347222222222	5.68282446808733
20.1555555555556	3.1029521736663
20.1605555555556	3.06086167226397
20.1780555555556	3.16812620344914
20.2008333333333	3.15296534447595
20.2041666666667	5.09496543215353
20.2180555555556	3.4885787233121
20.2216666666667	5.37541797565893
20.2325	3.6379763994709
20.2372222222222	5.79987790352783
20.2522222222222	3.14076567948502
20.2586111111111	6.00281337299393
20.2769444444444	2.66063771363592
20.2819444444444	5.21008988388255
20.3072222222222	3.01811909124082
20.3133333333333	5.32726958232124
20.34	3.3496755876059
20.3502777777778	5.35191454869139
20.3677777777778	3.36692658238766
20.3716666666667	5.45303307017078
20.3875	3.60505664176168
20.3911111111111	5.55911221113571
20.4138888888889	3.20304580638852
20.4161111111111	4.70580218642274
20.4327777777778	3.42748502027652
20.4358333333333	5.21072155499956
20.4586111111111	3.57802728495236
20.4622222222222	5.640097603895
20.475	4.09773112435001
20.4783333333333	5.8661126592872
20.49	3.97155883185872
20.4947222222222	6.19561877996065
20.5133333333333	3.86351393202706
20.5158333333333	5.44692919424319
20.5369444444444	3.9918402452652
20.5391666666667	5.47730068462424
20.55	4.38165532202137
20.5525	5.87036762603361
20.5661111111111	4.27874456956421
20.5697222222222	5.76708440693135
20.5833333333333	4.32895464304305
20.6083333333333	8.5748237696191
20.6127777777778	8.7189407216936
20.6233333333333	8.68418134913308
20.6280555555556	8.69726335079628
20.6561111111111	9.01088385063539
20.6705555555556	4.03089772166327
20.6755555555556	6.60603595945565
20.6905555555556	4.0675673323241
20.6947222222222	6.13882815331854
20.7166666666667	3.57910917785924
20.7194444444444	5.22122717664301
20.7352777777778	3.60498121693412
20.7377777777778	5.17023919951302
20.7527777777778	3.52685193027099
20.7569444444444	5.73543129965321
20.7694444444444	3.90497234870748
20.7733333333333	5.87534043519791
20.7863888888889	3.55529649343097
20.7911111111111	5.84956546166843
20.8075	3.32438480329122
20.8147222222222	4.93289344177859
20.8277777777778	3.40789530133225
20.8452777777778	3.09416779866109
20.8488888888889	5.21600218813484
20.8622222222222	3.60180604267816
20.8666666666667	5.79973109681903
20.8872222222222	3.48648322821819
20.8911111111111	5.67632293115713
20.9111111111111	3.13075360922428
20.9138888888889	4.86247524061069
20.925	3.65026671139908
20.9336111111111	6.98026289908484
20.9566666666667	2.63922031412984
20.9661111111111	6.16192465428227
20.9833333333333	2.72091108875512
20.9877777777778	5.03205591035766
21.0025	3.3237351391428
21.0061111111111	5.28326270906805
21.0191666666667	3.51040108658511
21.0266666666667	6.63061265091168
21.0436111111111	3.38294931618814
21.0466666666667	5.1681244214815
21.0605555555556	3.63006848775634
21.0686111111111	3.41204363004518
21.0736111111111	3.39498640960826
21.0825	3.425296553058
21.0869444444444	5.86368061085639
21.1069444444444	4.2782706189976
21.1138888888889	4.20941409556283
21.1325	4.29960961335786
21.1530555555556	4.30619825327176
21.1725	8.84457453787126
21.1830555555556	8.77560945407093
21.1908333333333	8.83455370902484
21.2086111111111	3.87822903762379
21.2311111111111	4.12670177856222
21.2386111111111	7.56134789682063
21.2583333333333	3.06068649858095
21.2636111111111	2.99680899001262
21.2819444444444	3.19494683347657
21.3005555555556	3.14725625160643
21.3094444444444	6.87763847217526
21.3241666666667	2.6200970083203
21.3277777777778	4.51385946058264
21.3391666666667	2.86202651825386
21.3463888888889	5.95058492280008
21.3625	2.96930509524324
21.3680555555556	5.6357758451275
21.3836111111111	2.33566341131087
21.3877777777778	4.53097627429963
21.3997222222222	2.81732914426802
21.415	2.35278279329605
21.4213888888889	5.52746315648619
21.4402777777778	3.45681072842894
21.4427777777778	5.03386277634012
21.4591666666667	3.47016196049779
21.4625	5.40073455259285
21.4758333333333	4.00744755569285
21.4783333333333	5.52675436990658
21.4941666666667	3.85191385851763
21.4972222222222	5.66547388767497
21.5152777777778	3.76891429115026
21.5211111111111	3.68257808114473
21.53	3.70981135984169
21.5325	5.38164568304868
21.5561111111111	3.99134615666513
21.5622222222222	6.99926868952587
21.5777777777778	4.17027739274346
21.5811111111111	6.01831116136493
21.5938888888889	4.31737089420813
21.5961111111111	5.72158353888973
21.6155555555556	4.08710310927589
21.6194444444444	6.31656175895127
21.6377777777778	4.35370192873572
21.6491666666667	4.25078761814594
21.6516666666667	5.92035117863374
21.6777777777778	4.36933959678682
21.7044444444444	8.91060865193691
21.7088888888889	9.03793330839514
21.7186111111111	9.01030153450981
21.7233333333333	9.02600098475048
21.7691666666667	9.48423030479506
21.7877777777778	4.42669913237101
21.7994444444444	6.25093517509979
21.8077777777778	5.23436284330857
21.8113888888889	7.12376640196756
21.8319444444444	4.35056441373075
21.8397222222222	5.99640873555051
21.8558333333333	4.37280735914136
21.8588888888889	6.20078059804919
21.8819444444444	4.10822391419211
21.8855555555556	6.26471449593708
21.9027777777778	4.06942562626996
21.9133333333333	3.91540666404513
21.9161111111111	5.72950086642664
21.9325	4.19841074209704
21.9388888888889	7.22979326232601
21.9516666666667	4.24042311343753
21.9563888888889	6.46316065134699
21.9761111111111	3.26313294005146
21.9788888888889	5.05587095745967
21.9916666666667	3.63217202868967
21.9958333333333	5.83217859810523
22.0205555555556	3.04379818039661
22.0277777777778	6.00289766443718
22.04	4.12168757539752
22.0436111111111	5.96618168175752
22.0647222222222	3.83292601844551
22.0688888888889	6.19734481820345
22.0786111111111	4.25871750339627
22.0811111111111	5.62841578088166
22.0913888888889	3.9287222774763
22.0947222222222	5.75445049027385
22.1047222222222	4.14254609550474
22.1252777777778	8.39234902295831
22.1486111111111	3.31467325258641
22.1655555555556	3.58409882549949
22.1825	7.2279518215844
22.2044444444444	3.28471235975166
22.2102777777778	6.30823210165146
22.2258333333333	3.85198550888153
22.2286111111111	5.50639996599956
22.2408333333333	3.70604980605126
22.2452777777778	5.99700143178173
22.2608333333333	3.67548773077943
22.265	5.91579517157158
22.2802777777778	3.75240282287974
22.2883333333333	3.51548150781184
22.3047222222222	3.58102188548769
22.3125	7.05690656680223
22.3372222222222	3.60591098300423
22.3533333333333	3.77528808686229
22.3594444444444	3.79331721417928
22.3680555555556	3.78458803241876
22.3797222222222	6.79267043729094
22.3858333333333	4.98493400567873
22.3944444444444	6.41500764646949
22.4080555555556	4.42760860200658
22.4158333333333	4.25701198260141
22.4369444444444	4.35643038433323
22.4419444444444	7.05299015393924
22.4663888888889	3.44473479233933
22.4933333333333	3.60605919208007
22.4969444444444	5.76287017715375
22.5125	3.67831027548246
22.5169444444444	6.01970002054225
22.5288888888889	3.59055636125864
22.5338888888889	5.9566536167294
22.5505555555556	3.26686889443739
22.5580555555556	6.71590970859712
22.5733333333333	2.47606502111064
22.5783333333333	4.99999082812468
22.5897222222222	3.02414716546546
22.6063888888889	2.53599018534628
22.6116666666667	5.4209295502435
22.6283333333333	4.01021431392671
22.6355555555556	3.81759659857176
22.6397222222222	3.80055395178692
22.6458333333333	3.82865986199137
22.6491666666667	5.8852338862853
22.6711111111111	4.04535511210193
22.6752777777778	6.41540809799908
22.6894444444444	4.03787422604941
22.6966666666667	3.70827582713412
22.7011111111111	3.68124074124447
22.7080555555556	3.73239688103985
22.7133333333333	6.61495963683939
22.7316666666667	2.98102156626902
22.7380555555556	4.56314623407358
22.7502777777778	3.35731062983624
22.7544444444444	5.60656490812634
22.7788888888889	3.19050819635147
22.7827777777778	5.52065426327631
22.7986111111111	3.86366013547868
22.8063888888889	7.29221350290015
22.82	3.81518601484142
22.8238888888889	5.84095495003459
22.8394444444444	3.8702127723796
22.8477777777778	6.04020414633844
22.8683333333333	3.86200443950713
22.8725	6.26324944497234
22.8836111111111	4.68189289178616
22.8866666666667	6.38670617712498
22.9005555555556	4.47140639169096
22.9041666666667	6.15950637470319
22.9180555555556	4.56989829420035
22.9316666666667	7.15167836131119
22.9444444444444	4.68484210257979
22.9472222222222	6.34056275855232
22.96	4.64527457242797
22.9677777777778	4.38168843884026
22.9725	4.35537490352413
22.9802777777778	4.381641668324
22.9958333333333	9.2275825627233
23.0102777777778	4.86729598518345
23.0136111111111	6.79844143216457
23.0294444444444	4.8660396517726
23.0327777777778	6.89916112319599
23.0544444444444	4.72212203589854
23.0580555555556	6.9448574265537
23.0727777777778	4.80856246024116
23.0769444444444	6.7339445256019
23.0916666666667	4.65135015208058
23.0955555555556	6.86847315676312
23.1044444444444	5.27892825210419
23.1072222222222	6.84467559481536
23.1211111111111	4.76678087082398
23.1244444444444	6.76090311782627
23.1475	4.37037214058891
23.1497222222222	5.98273095214725
23.1644444444444	4.61917025863212
23.1675	6.52044560561815
23.1855555555556	4.11784256343915
23.1902777777778	6.30647456986486
23.2063888888889	4.30520413614776
23.215	6.10667649492641
23.2336111111111	4.02091192004579
23.2377777777778	6.46346807851781
23.2522222222222	4.02899682480967
23.2597222222222	3.69002459619762
23.2644444444444	3.65935430505942
23.2719444444444	3.70476426508953
23.2794444444444	7.47394210233227
23.2969444444444	2.8360117620709
23.3075	2.62843358829331
23.3161111111111	6.5223908878773
23.3466666666667	2.25494816635198
23.3527777777778	5.60494994400568
23.3688888888889	2.96975855741964
23.3733333333333	5.43745523367579
23.3861111111111	3.85226072639495
23.39	6.02886745781302
23.4066666666667	3.79152971428674
23.4111111111111	6.33104704598621
23.4277777777778	4.75279100936198
23.4358333333333	4.58008091044595
23.4508333333333	4.64502299947709
23.4552777777778	7.31576582873751
23.4744444444444	5.07280622062333
23.4813888888889	4.97699201265788
23.5005555555556	5.10394168185797
23.5083333333333	5.11475219776247
23.5225	5.10455218280064
23.5313888888889	9.23597514631491
23.5491666666667	4.7375817938152
23.5552777777778	4.5767602197381
23.5683333333333	4.75439364032335
23.5763888888889	8.2590882367539
23.5819444444444	6.07876139757547


==> img/dynamic-comparison-cold/dynamic-comparison-cold-2-T--amb-Static.tsv <==
7.58194444444445	0.322848958333338
8.58166666666667	0.322848958333338
8.58194444444445	0.412637731481425
9.58166666666667	0.412637731481425
9.58194444444445	0.179443287037088
10.5816666666667	0.179443287037088
10.5819444444444	0.074863425925912
11.5816666666667	0.074863425925912
11.5819444444444	0.164652199074112
12.5816666666667	0.164652199074112
12.5819444444444	0.249861111111159
13.5816666666667	0.249861111111159
13.5819444444444	0.241664351851909
14.5816666666667	0.241664351851909
14.5819444444444	-0.0429843750000032
15.5816666666667	-0.0429843750000032
15.5819444444444	-0.287362268518507
16.5816666666667	-0.287362268518507
16.5819444444444	-0.464235532407372
17.5816666666667	-0.464235532407372
17.5819444444444	-0.73090219907408
18.5816666666667	-0.73090219907408
18.5819444444444	-0.767222222222188
19.5816666666667	-0.767222222222188
19.5819444444444	-0.585208912037047
20.5816666666667	-0.585208912037047
20.5819444444444	-0.847429976851856
21.5816666666667	-0.847429976851856
21.5819444444444	-1.13493113425926
22.5816666666667	-1.13493113425926
22.5819444444444	-1.87159432870374
23.5819444444444	-1.87159432870374


==> img/dynamic-comparison-cold/dynamic-comparison-cold-20-P--hvac-Static.tsv <==
7.58194444444445	4.24240177961153
8.58166666666667	4.24240177961153
8.58194444444445	3.92012484242802
9.58166666666667	3.92012484242802
9.58194444444445	3.9694740336053
10.5816666666667	3.9694740336053
10.5819444444444	3.94736001394005
11.5816666666667	3.94736001394005
11.5819444444444	3.89912014850534
12.5816666666667	3.89912014850534
12.5819444444444	3.30876648539155
13.5816666666667	3.30876648539155
13.5819444444444	3.41934189537561
14.5816666666667	3.41934189537561
14.5819444444444	3.69008156096413
15.5816666666667	3.69008156096413
15.5819444444444	4.0009383903645
16.5816666666667	4.0009383903645
16.5819444444444	3.1091129567916
17.5816666666667	3.1091129567916
17.5819444444444	3.78785603823925
18.5816666666667	3.78785603823925
18.5819444444444	4.19676231366375
19.5816666666667	4.19676231366375
19.5819444444444	4.49663529188257
20.5816666666667	4.49663529188257
20.5819444444444	4.76504181504832
21.5816666666667	4.76504181504832
21.5819444444444	5.12962683399503
22.5816666666667	5.12962683399503
22.5819444444444	5.01381121451107
23.5819444444444	5.01381121451107


==> img/dynamic-comparison-cold/dynamic-comparison-cold-3-doorDyn.tsv <==
7.58194444444445	0
7.60861111111111	0
7.60888888888889	0.600000000000001
7.63416666666667	0.600000000000001
7.63444444444444	0
7.83333333333333	0
7.83361111111111	0.600000000000001
7.83666666666667	0.600000000000001
7.83694444444444	0
7.88194444444445	0
7.88222222222222	0.600000000000001
7.88444444444444	0.600000000000001
7.88472222222222	0
7.89861111111111	0
7.89888888888889	0.600000000000001
7.90138888888889	0.600000000000001
7.90166666666667	0
7.92527777777778	0
7.92555555555555	0.600000000000001
7.92861111111111	0.600000000000001
7.92888888888889	0
7.96916666666667	0
7.96944444444444	0.600000000000001
7.97166666666667	0.600000000000001
7.97194444444445	0
7.99916666666667	0
7.99944444444445	0.600000000000001
8.00194444444444	0.600000000000001
8.00222222222222	0
8.05138888888889	0
8.05166666666667	0.600000000000001
8.05388888888889	0.600000000000001
8.05416666666667	0
8.07722222222222	0
8.0775	0.600000000000001
8.08027777777778	0.600000000000001
8.08055555555556	0
8.10472222222222	0
8.105	0.600000000000001
8.10722222222222	0.600000000000001
8.1075	0
8.12194444444444	0
8.12222222222222	0.600000000000001
8.12555555555556	0.600000000000001
8.12583333333333	0
8.13416666666667	0
8.13444444444444	0.600000000000001
8.13777777777778	0.600000000000001
8.13805555555556	0
8.19277777777778	0
8.19305555555556	0.600000000000001
8.19611111111111	0.600000000000001
8.19638888888889	0
8.21222222222222	0
8.2125	0.600000000000001
8.21527777777778	0.600000000000001
8.21555555555556	0
8.2375	0
8.23777777777778	0.600000000000001
8.24	0.600000000000001
8.24027777777778	0
8.25638888888889	0
8.25666666666667	0.600000000000001
8.25888888888889	0.600000000000001
8.25916666666667	0
8.275	0
8.27527777777778	0.600000000000001
8.27805555555556	0.600000000000001
8.27833333333334	0
8.30611111111111	0
8.30638888888889	0.600000000000001
8.30944444444444	0.600000000000001
8.30972222222222	0
8.33055555555556	0
8.33083333333333	0.600000000000001
8.33388888888889	0.600000000000001
8.33416666666667	0
8.37222222222222	0
8.3725	0.600000000000001
8.37694444444444	0.600000000000001
8.37722222222222	0
8.39361111111111	0
8.39388888888889	0.600000000000001
8.39611111111111	0.600000000000001
8.39638888888889	0
8.42222222222222	0
8.4225	0.600000000000001
8.42444444444445	0.600000000000001
8.42472222222222	0
8.43555555555556	0
8.43583333333333	0.600000000000001
8.43777777777778	0.600000000000001
8.43805555555556	0
8.44972222222222	0
8.45	0.600000000000001
8.45277777777778	0.600000000000001
8.45305555555556	0
8.46638888888889	0
8.46666666666667	0.600000000000001
8.47	0.600000000000001
8.47027777777778	0
8.50194444444444	0
8.50222222222222	0.600000000000001
8.50777777777778	0.600000000000001
8.50805555555556	0
8.53805555555556	0
8.53833333333333	0.600000000000001
8.54194444444445	0.600000000000001
8.54222222222222	0
8.55638888888889	0
8.55666666666667	0.600000000000001
8.55944444444444	0.600000000000001
8.55972222222222	0
8.5725	0
8.57277777777778	0.600000000000001
8.57583333333334	0.600000000000001
8.57611111111111	0
8.59305555555556	0
8.59333333333333	0.600000000000001
8.59638888888889	0.600000000000001
8.59666666666667	0
8.63333333333333	0
8.63361111111111	0.600000000000001
8.63722222222222	0.600000000000001
8.6375	0
8.63805555555556	0.600000000000001
8.64055555555556	0.600000000000001
8.64083333333333	0
8.70527777777778	0
8.70555555555556	0.600000000000001
8.71	0.600000000000001
8.71027777777778	0
8.72638888888889	0
8.72666666666667	0.600000000000001
8.72888888888889	0.600000000000001
8.72916666666667	0
8.74777777777778	0
8.74805555555556	0.600000000000001
8.75027777777778	0.600000000000001
8.75055555555556	0
8.75361111111111	0
8.75388888888889	0.600000000000001
8.75722222222222	0.600000000000001
8.7575	0
8.75777777777778	0.600000000000001
8.76	0.600000000000001
8.76027777777778	0
8.77027777777778	0
8.77055555555556	0.600000000000001
8.77388888888889	0.600000000000001
8.77416666666667	0
8.81861111111111	0
8.81888888888889	0.600000000000001
8.82388888888889	0.600000000000001
8.82416666666667	0
8.87861111111111	0
8.87888888888889	0.600000000000001
8.8825	0.600000000000001
8.88277777777778	0
8.94138888888889	0
8.94166666666667	0.600000000000001
8.94611111111111	0.600000000000001
8.94638888888889	0
8.96055555555555	0
8.96083333333333	0.600000000000001
8.96805555555556	0.600000000000001
8.96833333333333	0
8.97944444444445	0
8.97972222222222	0.600000000000001
8.98194444444444	0.600000000000001
8.98222222222222	0
8.9975	0
8.99777777777778	0.600000000000001
9.00388888888889	0.600000000000001
9.00416666666667	0
9.01833333333333	0
9.01861111111111	0.600000000000001
9.0225	0.600000000000001
9.02277777777778	0
9.06111111111111	0
9.06138888888889	0.600000000000001
9.06555555555556	0.600000000000001
9.06583333333333	0
9.0875	0
9.08777777777778	0.600000000000001
9.09138888888889	0.600000000000001
9.09166666666667	0
9.11166666666667	0
9.11194444444445	0.600000000000001
9.1175	0.600000000000001
9.11777777777778	0
9.1325	0
9.13277777777778	0.600000000000001
9.13694444444445	0.600000000000001
9.13722222222222	0
9.16805555555556	0
9.16833333333333	0.600000000000001
9.17305555555556	0.600000000000001
9.17333333333334	0
9.20027777777778	0
9.20055555555556	0.600000000000001
9.20472222222222	0.600000000000001
9.205	0
9.22083333333333	0
9.22111111111111	0.600000000000001
9.22472222222222	0.600000000000001
9.225	0
9.25111111111111	0
9.25138888888889	0.600000000000001
9.25583333333334	0.600000000000001
9.25611111111111	0
9.28194444444444	0
9.28222222222222	0.600000000000001
9.28527777777778	0.600000000000001
9.28555555555556	0
9.30527777777778	0
9.30555555555556	0.600000000000001
9.30833333333333	0.600000000000001
9.30861111111111	0
9.33	0
9.33027777777778	0.600000000000001
9.33472222222222	0.600000000000001
9.335	0
9.36333333333333	0
9.36361111111111	0.600000000000001
9.36583333333333	0.600000000000001
9.36611111111111	0
9.38027777777778	0
9.38055555555556	0.600000000000001
9.38805555555556	0.600000000000001
9.38833333333334	0
9.39638888888889	0
9.39666666666667	0.600000000000001
9.40055555555556	0.600000000000001
9.40083333333333	0
9.42194444444445	0
9.42222222222222	0.600000000000001
9.42472222222222	0.600000000000001
9.425	0
9.4325	0
9.43277777777778	0.600000000000001
9.43555555555556	0.600000000000001
9.43583333333333	0
9.45	0
9.45027777777778	0.600000000000001
9.45638888888889	0.600000000000001
9.45666666666667	0
9.46055555555555	0
9.46083333333333	0.600000000000001
9.46333333333333	0.600000000000001
9.46361111111111	0
9.52416666666667	0
9.52444444444444	0.600000000000001
9.5275	0.600000000000001
9.52777777777778	0
9.54361111111111	0
9.54388888888889	0.600000000000001
9.54638888888889	0.600000000000001
9.54666666666667	0
9.56833333333334	0
9.56861111111111	0.600000000000001
9.57166666666667	0.600000000000001
9.57194444444444	0
9.58805555555556	0
9.58833333333333	0.600000000000001
9.59166666666667	0.600000000000001
9.59194444444444	0
9.60694444444444	0
9.60722222222222	0.600000000000001
9.61055555555556	0.600000000000001
9.61083333333334	0
9.62	0
9.62027777777778	0.600000000000001
9.62361111111111	0.600000000000001
9.62388888888889	0
9.63833333333334	0
9.63861111111111	0.600000000000001
9.64166666666667	0.600000000000001
9.64194444444444	0
9.66222222222222	0
9.6625	0.600000000000001
9.66694444444445	0.600000000000001
9.66722222222222	0
9.67972222222222	0
9.68	0.600000000000001
9.6825	0.600000000000001
9.68277777777778	0
9.70305555555556	0
9.70333333333333	0.600000000000001
9.71055555555555	0.600000000000001
9.71083333333333	0
9.72416666666667	0
9.72444444444444	0.600000000000001
9.72833333333334	0.600000000000001
9.72861111111111	0
9.7475	0
9.74777777777778	0.600000000000001
9.75166666666667	0.600000000000001
9.75194444444444	0
9.76194444444445	0
9.76222222222222	0.600000000000001
9.76388888888889	0.600000000000001
9.76416666666667	0
9.77611111111111	0
9.77638888888889	0.600000000000001
9.77861111111111	0.600000000000001
9.77888888888889	0
9.79111111111111	0
9.79138888888889	0.600000000000001
9.7975	0.600000000000001
9.79777777777778	0
9.82888888888889	0
9.82916666666667	0.600000000000001
9.83361111111111	0.600000000000001
9.83388888888889	0
9.84888888888889	0
9.84916666666667	0.600000000000001
9.85277777777778	0.600000000000001
9.85305555555556	0
9.86694444444445	0
9.86722222222222	0.600000000000001
9.87027777777778	0.600000000000001
9.87055555555555	0
9.88277777777778	0
9.88305555555556	0.600000000000001
9.88777777777778	0.600000000000001
9.88805555555556	0
9.905	0
9.90527777777778	0.600000000000001
9.90805555555556	0.600000000000001
9.90833333333333	0
9.94694444444444	0
9.94722222222222	0.600000000000001
9.95166666666667	0.600000000000001
9.95194444444445	0
10.0116666666667	0
10.0119444444444	0.600000000000001
10.0169444444444	0.600000000000001
10.0172222222222	0
10.0261111111111	0
10.0263888888889	0.600000000000001
10.0308333333333	0.600000000000001
10.0311111111111	0
10.0333333333333	0
10.0336111111111	0.600000000000001
10.0361111111111	0.600000000000001
10.0363888888889	0
10.0380555555556	0
10.0383333333333	0.600000000000001
10.0405555555556	0.600000000000001
10.0408333333333	0
10.0511111111111	0
10.0513888888889	0.600000000000001
10.0552777777778	0.600000000000001
10.0555555555556	0
10.0563888888889	0
10.0566666666667	0.600000000000001
10.0591666666667	0.600000000000001
10.0594444444444	0
10.0630555555556	0
10.0633333333333	0.600000000000001
10.0652777777778	0.600000000000001
10.0655555555556	0
10.1080555555556	0
10.1083333333333	0.600000000000001
10.1133333333333	0.600000000000001
10.1136111111111	0
10.1622222222222	0
10.1625	0.600000000000001
10.1661111111111	0.600000000000001
10.1663888888889	0
10.1802777777778	0
10.1805555555556	0.600000000000001
10.1836111111111	0.600000000000001
10.1838888888889	0
10.195	0
10.1952777777778	0.600000000000001
10.1991666666667	0.600000000000001
10.1994444444444	0
10.2144444444444	0
10.2147222222222	0.600000000000001
10.2202777777778	0.600000000000001
10.2205555555556	0
10.2355555555556	0
10.2358333333333	0.600000000000001
10.2405555555556	0.600000000000001
10.2408333333333	0
10.2713888888889	0
10.2716666666667	0.600000000000001
10.2763888888889	0.600000000000001
10.2766666666667	0
10.2986111111111	0
10.2988888888889	0.600000000000001
10.3013888888889	0.600000000000001
10.3016666666667	0
10.3194444444444	0
10.3197222222222	0.600000000000001
10.3227777777778	0.600000000000001
10.3230555555556	0
10.34	0
10.3402777777778	0.600000000000001
10.3433333333333	0.600000000000001
10.3436111111111	0
10.3652777777778	0
10.3655555555556	0.600000000000001
10.3730555555556	0.600000000000001
10.3733333333333	0
10.3972222222222	0
10.3975	0.600000000000001
10.4	0.600000000000001
10.4002777777778	0
10.4116666666667	0
10.4119444444444	0.600000000000001
10.4161111111111	0.600000000000001
10.4163888888889	0
10.4408333333333	0
10.4411111111111	0.600000000000001
10.4469444444444	0.600000000000001
10.4472222222222	0
10.4608333333333	0
10.4611111111111	0.600000000000001
10.4641666666667	0.600000000000001
10.4644444444444	0
10.4766666666667	0
10.4769444444444	0.600000000000001
10.48	0.600000000000001
10.4802777777778	0
10.5002777777778	0
10.5005555555556	0.600000000000001
10.5027777777778	0.600000000000001
10.5030555555556	0
10.535	0
10.5352777777778	0.600000000000001
10.5383333333333	0.600000000000001
10.5386111111111	0
10.5530555555556	0
10.5533333333333	0.600000000000001
10.5558333333333	0.600000000000001
10.5561111111111	0
10.57	0
10.5702777777778	0.600000000000001
10.5744444444444	0.600000000000001
10.5747222222222	0
10.5830555555556	0
10.5833333333333	0.600000000000001
10.5886111111111	0.600000000000001
10.5888888888889	0
10.5936111111111	0
10.5938888888889	0.600000000000001
10.6022222222222	0.600000000000001
10.6025	0
10.605	0
10.6052777777778	0.600000000000001
10.6075	0.600000000000001
10.6077777777778	0
10.6097222222222	0
10.61	0.600000000000001
10.6122222222222	0.600000000000001
10.6125	0
10.6180555555556	0
10.6183333333333	0.600000000000001
10.6205555555556	0.600000000000001
10.6208333333333	0
10.6261111111111	0
10.6263888888889	0.600000000000001
10.6288888888889	0.600000000000001
10.6291666666667	0
10.6305555555556	0
10.6308333333333	0.600000000000001
10.6330555555556	0.600000000000001
10.6333333333333	0
10.635	0
10.6352777777778	0.600000000000001
10.6380555555556	0.600000000000001
10.6383333333333	0
10.6402777777778	0
10.6405555555556	0.600000000000001
10.6475	0.600000000000001
10.6477777777778	0
10.6483333333333	0
10.6486111111111	0.600000000000001
10.6527777777778	0.600000000000001
10.6530555555556	0
10.6558333333333	0
10.6561111111111	0.600000000000001
10.6605555555556	0.600000000000001
10.6608333333333	0
10.6744444444444	0
10.6747222222222	0.600000000000001
10.6788888888889	0.600000000000001
10.6791666666667	0
10.6952777777778	0
10.6955555555556	0.600000000000001
10.6991666666667	0.600000000000001
10.6994444444444	0
10.7211111111111	0
10.7213888888889	0.600000000000001
10.7247222222222	0.600000000000001
10.725	0
10.7411111111111	0
10.7413888888889	0.600000000000001
10.7455555555556	0.600000000000001
10.7458333333333	0
10.7608333333333	0
10.7611111111111	0.600000000000001
10.7644444444444	0.600000000000001
10.7647222222222	0
10.7877777777778	0
10.7880555555556	0.600000000000001
10.7925	0.600000000000001
10.7927777777778	0
10.8133333333333	0
10.8136111111111	0.600000000000001
10.8188888888889	0.600000000000001
10.8191666666667	0
10.8344444444444	0
10.8347222222222	0.600000000000001
10.8372222222222	0.600000000000001
10.8375	0
10.865	0
10.8652777777778	0.600000000000001
10.87	0.600000000000001
10.8702777777778	0
10.8855555555556	0
10.8858333333333	0.600000000000001
10.8894444444444	0.600000000000001
10.8897222222222	0
10.9108333333333	0
10.9111111111111	0.600000000000001
10.9152777777778	0.600000000000001
10.9155555555556	0
10.9258333333333	0
10.9261111111111	0.600000000000001
10.9313888888889	0.600000000000001
10.9316666666667	0
10.9455555555556	0
10.9458333333333	0.600000000000001
10.9486111111111	0.600000000000001
10.9488888888889	0
10.9605555555556	0
10.9608333333333	0.600000000000001
10.9666666666667	0.600000000000001
10.9669444444444	0
10.9980555555556	0
10.9983333333333	0.600000000000001
11.0022222222222	0.600000000000001
11.0025	0
11.0180555555556	0
11.0183333333333	0.600000000000001
11.0233333333333	0.600000000000001
11.0236111111111	0
11.0380555555556	0
11.0383333333333	0.600000000000001
11.0416666666667	0.600000000000001
11.0419444444444	0
11.0544444444444	0
11.0547222222222	0.600000000000001
11.0588888888889	0.600000000000001
11.0591666666667	0
11.0761111111111	0
11.0763888888889	0.600000000000001
11.0802777777778	0.600000000000001
11.0805555555556	0
11.1236111111111	0
11.1238888888889	0.600000000000001
11.1288888888889	0.600000000000001
11.1291666666667	0
11.1894444444444	0
11.1897222222222	0.600000000000001
11.2022222222222	0.600000000000001
11.2025	0
11.2036111111111	0
11.2038888888889	0.600000000000001
11.2094444444444	0.600000000000001
11.2097222222222	0
11.2211111111111	0
11.2213888888889	0.600000000000001
11.2244444444444	0.600000000000001
11.2247222222222	0
11.2305555555556	0
11.2308333333333	0.600000000000001
11.2333333333333	0.600000000000001
11.2336111111111	0
11.2391666666667	0
11.2394444444444	0.600000000000001
11.2425	0.600000000000001
11.2427777777778	0
11.2430555555556	0.600000000000001
11.2452777777778	0.600000000000001
11.2455555555556	0
11.2494444444444	0
11.2497222222222	0.600000000000001
11.2566666666667	0.600000000000001
11.2569444444444	0
11.2588888888889	0
11.2591666666667	0.600000000000001
11.2616666666667	0.600000000000001
11.2619444444444	0
11.2633333333333	0
11.2636111111111	0.600000000000001
11.2672222222222	0.600000000000001
11.2675	0
11.2852777777778	0
11.2855555555556	0.600000000000001
11.2894444444444	0.600000000000001
11.2897222222222	0
11.2927777777778	0
11.2930555555556	0.600000000000001
11.2952777777778	0.600000000000001
11.2955555555556	0
11.2958333333333	0.600000000000001
11.2988888888889	0.600000000000001
11.2991666666667	0
11.3530555555556	0
11.3533333333333	0.600000000000001
11.3583333333333	0.600000000000001
11.3586111111111	0
11.3597222222222	0
11.36	0.600000000000001
11.365	0.600000000000001
11.3652777777778	0
11.3655555555556	0.600000000000001
11.3677777777778	0.600000000000001
11.3680555555556	0
11.4163888888889	0
11.4166666666667	0.600000000000001
11.4202777777778	0.600000000000001
11.4205555555556	0
11.435	0
11.4352777777778	0.600000000000001
11.4394444444444	0.600000000000001
11.4397222222222	0
11.4511111111111	0
11.4513888888889	0.600000000000001
11.4541666666667	0.600000000000001
11.4544444444444	0
11.4772222222222	0
11.4775	0.600000000000001
11.4838888888889	0.600000000000001
11.4841666666667	0
11.4983333333333	0
11.4986111111111	0.600000000000001
11.5044444444444	0.600000000000001
11.5047222222222	0
11.5369444444444	0
11.5372222222222	0.600000000000001
11.5438888888889	0.600000000000001
11.5441666666667	0
11.5627777777778	0
11.5630555555556	0.600000000000001
11.5658333333333	0.600000000000001
11.5661111111111	0
11.5861111111111	0
11.5863888888889	0.600000000000001
11.5913888888889	0.600000000000001
11.5916666666667	0
11.6208333333333	0
11.6211111111111	0.600000000000001
11.6247222222222	0.600000000000001
11.625	0
11.6477777777778	0
11.6480555555556	0.600000000000001
11.6536111111111	0.600000000000001
11.6538888888889	0
11.6772222222222	0
11.6775	0.600000000000001
11.6794444444444	0.600000000000001
11.6797222222222	0
11.6919444444444	0
11.6922222222222	0.600000000000001
11.6955555555556	0.600000000000001
11.6958333333333	0
11.7236111111111	0
11.7238888888889	0.600000000000001
11.7277777777778	0.600000000000001
11.7280555555556	0
11.7416666666667	0
11.7419444444444	0.600000000000001
11.7458333333333	0.600000000000001
11.7461111111111	0
11.7583333333333	0
11.7586111111111	0.600000000000001
11.7613888888889	0.600000000000001
11.7616666666667	0
11.7811111111111	0
11.7813888888889	0.600000000000001
11.7836111111111	0.600000000000001
11.7838888888889	0
11.8047222222222	0
11.805	0.600000000000001
11.8075	0.600000000000001
11.8077777777778	0
11.8188888888889	0
11.8191666666667	0.600000000000001
11.8219444444444	0.600000000000001
11.8222222222222	0
11.8513888888889	0
11.8516666666667	0.600000000000001
11.8577777777778	0.600000000000001
11.8580555555556	0
11.8675	0
11.8677777777778	0.600000000000001
11.8933333333333	0.600000000000001
11.8936111111111	0
11.9072222222222	0
11.9075	0.600000000000001
11.9116666666667	0.600000000000001
11.9119444444444	0
11.9286111111111	0
11.9288888888889	0.600000000000001
11.9341666666667	0.600000000000001
11.9344444444444	0
11.9561111111111	0
11.9563888888889	0.600000000000001
11.9602777777778	0.600000000000001
11.9605555555556	0
11.9763888888889	0
11.9766666666667	0.600000000000001
11.9797222222222	0.600000000000001
11.98	0
11.995	0
11.9952777777778	0.600000000000001
11.9980555555556	0.600000000000001
11.9983333333333	0
12.0113888888889	0
12.0116666666667	0.600000000000001
12.015	0.600000000000001
12.0152777777778	0
12.0269444444444	0
12.0272222222222	0.600000000000001
12.0344444444444	0.600000000000001
12.0347222222222	0
12.0541666666667	0
12.0544444444444	0.600000000000001
12.0580555555556	0.600000000000001
12.0583333333333	0
12.0727777777778	0
12.0730555555556	0.600000000000001
12.0758333333333	0.600000000000001
12.0761111111111	0
12.1108333333333	0
12.1111111111111	0.600000000000001
12.1155555555556	0.600000000000001
12.1158333333333	0
12.1316666666667	0
12.1319444444444	0.600000000000001
12.1386111111111	0.600000000000001
12.1388888888889	0
12.1686111111111	0
12.1688888888889	0.600000000000001
12.1755555555556	0.600000000000001
12.1758333333333	0
12.1855555555556	0
12.1858333333333	0.600000000000001
12.1897222222222	0.600000000000001
12.19	0
12.2008333333333	0
12.2011111111111	0.600000000000001
12.2036111111111	0.600000000000001
12.2038888888889	0
12.2180555555556	0
12.2183333333333	0.600000000000001
12.2375	0.600000000000001
12.2377777777778	0
12.2852777777778	0
12.2855555555556	0.600000000000001
12.2927777777778	0.600000000000001
12.2930555555556	0
12.3086111111111	0
12.3088888888889	0.600000000000001
12.315	0.600000000000001
12.3152777777778	0
12.3283333333333	0
12.3286111111111	0.600000000000001
12.3347222222222	0.600000000000001
12.335	0
12.3472222222222	0
12.3475	0.600000000000001
12.3516666666667	0.600000000000001
12.3519444444444	0
12.3686111111111	0
12.3688888888889	0.600000000000001
12.3719444444444	0.600000000000001
12.3722222222222	0
12.4069444444444	0
12.4072222222222	0.600000000000001
12.4125	0.600000000000001
12.4127777777778	0
12.4169444444444	0
12.4172222222222	0.600000000000001
12.4205555555556	0.600000000000001
12.4208333333333	0
12.4822222222222	0
12.4825	0.600000000000001
12.5616666666667	0.600000000000001
12.5619444444444	0
12.5986111111111	0
12.5988888888889	0.600000000000001
12.61	0.600000000000001
12.6102777777778	0
12.6108333333333	0
12.6111111111111	0.600000000000001
12.6141666666667	0.600000000000001
12.6144444444444	0
12.6688888888889	0
12.6691666666667	0.600000000000001
12.6730555555556	0.600000000000001
12.6733333333333	0
12.6886111111111	0
12.6888888888889	0.600000000000001
12.6927777777778	0.600000000000001
12.6930555555556	0
12.7038888888889	0
12.7041666666667	0.600000000000001
12.7080555555556	0.600000000000001
12.7083333333333	0
12.7277777777778	0
12.7280555555556	0.600000000000001
12.7369444444444	0.600000000000001
12.7372222222222	0
12.7516666666667	0
12.7519444444444	0.600000000000001
12.7572222222222	0.600000000000001
12.7575	0
12.7916666666667	0
12.7919444444444	0.600000000000001
12.7994444444444	0.600000000000001
12.7997222222222	0
12.8194444444444	0
12.8197222222222	0.600000000000001
12.8222222222222	0.600000000000001
12.8225	0
12.84	0
12.8402777777778	0.600000000000001
12.8444444444444	0.600000000000001
12.8447222222222	0
12.8683333333333	0
12.8686111111111	0.600000000000001
12.8733333333333	0.600000000000001
12.8736111111111	0
12.8908333333333	0
12.8911111111111	0.600000000000001
12.8952777777778	0.600000000000001
12.8955555555556	0
12.9227777777778	0
12.9230555555556	0.600000000000001
12.9266666666667	0.600000000000001
12.9269444444444	0
12.9441666666667	0
12.9444444444444	0.600000000000001
12.9480555555556	0.600000000000001
12.9483333333333	0
12.9736111111111	0
12.9738888888889	0.600000000000001
12.9797222222222	0.600000000000001
12.98	0
12.9930555555556	0
12.9933333333333	0.600000000000001
12.9966666666667	0.600000000000001
12.9969444444444	0
13.0094444444444	0
13.0097222222222	0.600000000000001
13.0127777777778	0.600000000000001
13.0130555555556	0
13.0341666666667	0
13.0344444444444	0.600000000000001
13.0369444444444	0.600000000000001
13.0372222222222	0
13.0591666666667	0
13.0594444444444	0.600000000000001
13.0625	0.600000000000001
13.0627777777778	0
13.0761111111111	0
13.0763888888889	0.600000000000001
13.0783333333333	0.600000000000001
13.0786111111111	0
13.1063888888889	0
13.1066666666667	0.600000000000001
13.1127777777778	0.600000000000001
13.1130555555556	0
13.1241666666667	0
13.1244444444444	0.600000000000001
13.1313888888889	0.600000000000001
13.1316666666667	0
13.1369444444444	0
13.1372222222222	0.600000000000001
13.1458333333333	0.600000000000001
13.1461111111111	0
13.1633333333333	0
13.1636111111111	0.600000000000001
13.1655555555556	0.600000000000001
13.1658333333333	0
13.1825	0
13.1827777777778	0.600000000000001
13.1888888888889	0.600000000000001
13.1891666666667	0
13.2119444444444	0
13.2122222222222	0.600000000000001
13.215	0.600000000000001
13.2152777777778	0
13.2327777777778	0
13.2330555555556	0.600000000000001
13.2369444444444	0.600000000000001
13.2372222222222	0
13.2547222222222	0
13.255	0.600000000000001
13.2594444444444	0.600000000000001
13.2597222222222	0
13.2780555555556	0
13.2783333333333	0.600000000000001
13.2819444444444	0.600000000000001
13.2822222222222	0
13.2961111111111	0
13.2963888888889	0.600000000000001
13.3030555555556	0.600000000000001
13.3033333333333	0
13.3266666666667	0
13.3269444444444	0.600000000000001
13.3302777777778	0.600000000000001
13.3305555555556	0
13.3452777777778	0
13.3455555555556	0.600000000000001
13.3483333333333	0.600000000000001
13.3486111111111	0
13.3725	0
13.3727777777778	0.600000000000001
13.3775	0.600000000000001
13.3777777777778	0
13.3930555555556	0
13.3933333333333	0.600000000000001
13.3977777777778	0.600000000000001
13.3980555555556	0
13.4147222222222	0
13.415	0.600000000000001
13.4180555555556	0.600000000000001
13.4183333333333	0
13.4386111111111	0
13.4388888888889	0.600000000000001
13.4408333333333	0.600000000000001
13.4411111111111	0
13.4611111111111	0
13.4613888888889	0.600000000000001
13.4669444444444	0.600000000000001
13.4672222222222	0
13.5077777777778	0
13.5080555555556	0.600000000000001
13.5144444444444	0.600000000000001
13.5147222222222	0
13.53	0
13.5302777777778	0.600000000000001
13.5347222222222	0.600000000000001
13.535	0
13.5488888888889	0
13.5491666666667	0.600000000000001
13.5525	0.600000000000001
13.5527777777778	0
13.5652777777778	0
13.5655555555556	0.600000000000001
13.5694444444444	0.600000000000001
13.5697222222222	0
13.5883333333333	0
13.5886111111111	0.600000000000001
13.5925	0.600000000000001
13.5927777777778	0
13.6419444444444	0
13.6422222222222	0.600000000000001
13.6486111111111	0.600000000000001
13.6488888888889	0
13.7130555555556	0
13.7133333333333	0.600000000000001
13.7908333333333	0.600000000000001
13.7911111111111	0
13.8091666666667	0
13.8094444444444	0.600000000000001
13.8136111111111	0.600000000000001
13.8138888888889	0
13.8519444444444	0
13.8522222222222	0.600000000000001
13.8586111111111	0.600000000000001
13.8588888888889	0
13.8594444444444	0.600000000000001
13.8616666666667	0.600000000000001
13.8619444444444	0
13.9216666666667	0
13.9219444444444	0.600000000000001
13.9280555555556	0.600000000000001
13.9283333333333	0
13.9427777777778	0
13.9430555555556	0.600000000000001
13.9475	0.600000000000001
13.9477777777778	0
13.9588888888889	0
13.9591666666667	0.600000000000001
13.9633333333333	0.600000000000001
13.9636111111111	0
13.9788888888889	0
13.9791666666667	0.600000000000001
13.9855555555556	0.600000000000001
13.9858333333333	0
14.0013888888889	0
14.0016666666667	0.600000000000001
14.0066666666667	0.600000000000001
14.0069444444444	0
14.0425	0
14.0427777777778	0.600000000000001
14.0516666666667	0.600000000000001
14.0519444444444	0
14.0711111111111	0
14.0713888888889	0.600000000000001
14.0741666666667	0.600000000000001
14.0744444444444	0
14.0930555555556	0
14.0933333333333	0.600000000000001
14.0986111111111	0.600000000000001
14.0988888888889	0
14.1261111111111	0
14.1263888888889	0.600000000000001
14.1316666666667	0.600000000000001
14.1319444444444	0
14.1494444444444	0
14.1497222222222	0.600000000000001
14.1591666666667	0.600000000000001
14.1594444444444	0
14.1852777777778	0
14.1855555555556	0.600000000000001
14.1897222222222	0.600000000000001
14.19	0
14.2041666666667	0
14.2044444444444	0.600000000000001
14.2080555555556	0.600000000000001
14.2083333333333	0
14.2358333333333	0
14.2361111111111	0.600000000000001
14.2433333333333	0.600000000000001
14.2436111111111	0
14.2577777777778	0
14.2580555555556	0.600000000000001
14.2613888888889	0.600000000000001
14.2616666666667	0
14.2738888888889	0
14.2741666666667	0.600000000000001
14.2772222222222	0.600000000000001
14.2775	0
14.2986111111111	0
14.2988888888889	0.600000000000001
14.3027777777778	0.600000000000001
14.3030555555556	0
14.3252777777778	0
14.3255555555556	0.600000000000001
14.3283333333333	0.600000000000001
14.3286111111111	0
14.3580555555556	0
14.3583333333333	0.600000000000001
14.3613888888889	0.600000000000001
14.3616666666667	0
14.3758333333333	0
14.3761111111111	0.600000000000001
14.3830555555556	0.600000000000001
14.3833333333333	0
14.3919444444444	0
14.3922222222222	0.600000000000001
14.3994444444444	0.600000000000001
14.3997222222222	0
14.4319444444444	0
14.4322222222222	0.600000000000001
14.4413888888889	0.600000000000001
14.4416666666667	0
14.4641666666667	0
14.4644444444444	0.600000000000001
14.4680555555556	0.600000000000001
14.4683333333333	0
14.4852777777778	0
14.4855555555556	0.600000000000001
14.4908333333333	0.600000000000001
14.4911111111111	0
14.5072222222222	0
14.5075	0.600000000000001
14.5105555555556	0.600000000000001
14.5108333333333	0
14.5244444444444	0
14.5247222222222	0.600000000000001
14.5280555555556	0.600000000000001
14.5283333333333	0
14.5427777777778	0
14.5430555555556	0.600000000000001
14.5494444444444	0.600000000000001
14.5497222222222	0
14.5705555555556	0
14.5708333333333	0.600000000000001
14.5741666666667	0.600000000000001
14.5744444444444	0
14.5883333333333	0
14.5886111111111	0.600000000000001
14.5922222222222	0.600000000000001
14.5925	0
14.6236111111111	0
14.6238888888889	0.600000000000001
14.6302777777778	0.600000000000001
14.6305555555556	0
14.6530555555556	0
14.6533333333333	0.600000000000001
14.6563888888889	0.600000000000001
14.6566666666667	0
14.6733333333333	0
14.6736111111111	0.600000000000001
14.6766666666667	0.600000000000001
14.6769444444444	0
14.6883333333333	0
14.6886111111111	0.600000000000001
14.6913888888889	0.600000000000001
14.6916666666667	0
14.7027777777778	0
14.7030555555556	0.600000000000001
14.7047222222222	0.600000000000001
14.705	0
14.7177777777778	0
14.7180555555556	0.600000000000001
14.7263888888889	0.600000000000001
14.7266666666667	0
14.7547222222222	0
14.755	0.600000000000001
14.7602777777778	0.600000000000001
14.7605555555556	0
14.775	0
14.7752777777778	0.600000000000001
14.7830555555556	0.600000000000001
14.7833333333333	0
14.7966666666667	0
14.7969444444444	0.600000000000001
14.8025	0.600000000000001
14.8027777777778	0
14.8152777777778	0
14.8155555555556	0.600000000000001
14.8194444444444	0.600000000000001
14.8197222222222	0
14.8363888888889	0
14.8366666666667	0.600000000000001
14.84	0.600000000000001
14.8402777777778	0
14.8808333333333	0
14.8811111111111	0.600000000000001
14.8866666666667	0.600000000000001
14.8869444444444	0
14.8877777777778	0
14.8880555555556	0.600000000000001
14.8905555555556	0.600000000000001
14.8908333333333	0
14.9508333333333	0
14.9511111111111	0.600000000000001
14.9602777777778	0.600000000000001
14.9605555555556	0
14.9672222222222	0
14.9675	0.600000000000001
15.0336111111111	0.600000000000001
15.0338888888889	0
15.0544444444444	0
15.0547222222222	0.600000000000001
15.0572222222222	0.600000000000001
15.0575	0
15.1036111111111	0
15.1038888888889	0.600000000000001
15.1105555555556	0.600000000000001
15.1108333333333	0
15.1594444444444	0
15.1597222222222	0.600000000000001
15.1644444444444	0.600000000000001
15.1647222222222	0
15.1794444444444	0
15.1797222222222	0.600000000000001
15.1838888888889	0.600000000000001
15.1841666666667	0
15.1955555555556	0
15.1958333333333	0.600000000000001
15.1988888888889	0.600000000000001
15.1991666666667	0
15.2144444444444	0
15.2147222222222	0.600000000000001
15.2216666666667	0.600000000000001
15.2219444444444	0
15.2358333333333	0
15.2361111111111	0.600000000000001
15.2411111111111	0.600000000000001
15.2413888888889	0
15.2780555555556	0
15.2783333333333	0.600000000000001
15.2855555555556	0.600000000000001
15.2858333333333	0
15.3030555555556	0
15.3033333333333	0.600000000000001
15.3072222222222	0.600000000000001
15.3075	0
15.3238888888889	0
15.3241666666667	0.600000000000001
15.3272222222222	0.600000000000001
15.3275	0
15.3705555555556	0
15.3708333333333	0.600000000000001
15.3777777777778	0.600000000000001
15.3780555555556	0
15.4155555555556	0
15.4158333333333	0.600000000000001
15.4213888888889	0.600000000000001
15.4216666666667	0
15.4469444444444	0
15.4472222222222	0.600000000000001
15.4522222222222	0.600000000000001
15.4525	0
15.4730555555556	0
15.4733333333333	0.600000000000001
15.4766666666667	0.600000000000001
15.4769444444444	0
15.5025	0
15.5027777777778	0.600000000000001
15.5077777777778	0.600000000000001
15.5080555555556	0
15.5208333333333	0
15.5211111111111	0.600000000000001
15.5236111111111	0.600000000000001
15.5238888888889	0
15.5247222222222	0
15.525	0.600000000000001
15.5280555555556	0.600000000000001
15.5283333333333	0
15.5602777777778	0
15.5605555555556	0.600000000000001
15.5630555555556	0.600000000000001
15.5633333333333	0
15.5852777777778	0
15.5855555555556	0.600000000000001
15.5883333333333	0.600000000000001
15.5886111111111	0
15.6	0
15.6002777777778	0.600000000000001
15.6030555555556	0.600000000000001
15.6033333333333	0
15.6308333333333	0
15.6311111111111	0.600000000000001
15.6372222222222	0.600000000000001
15.6375	0
15.6386111111111	0
15.6388888888889	0.600000000000001
15.6411111111111	0.600000000000001
15.6413888888889	0
15.6516666666667	0
15.6519444444444	0.600000000000001
15.6586111111111	0.600000000000001
15.6588888888889	0
15.6727777777778	0
15.6730555555556	0.600000000000001
15.6752777777778	0.600000000000001
15.6755555555556	0
15.6919444444444	0
15.6922222222222	0.600000000000001
15.6944444444444	0.600000000000001
15.6947222222222	0
15.7175	0
15.7177777777778	0.600000000000001
15.7216666666667	0.600000000000001
15.7219444444444	0
15.7397222222222	0
15.74	0.600000000000001
15.7436111111111	0.600000000000001
15.7438888888889	0
15.76	0
15.7602777777778	0.600000000000001
15.7636111111111	0.600000000000001
15.7638888888889	0
15.7755555555556	0
15.7758333333333	0.600000000000001
15.7791666666667	0.600000000000001
15.7794444444444	0
15.7930555555556	0
15.7933333333333	0.600000000000001
15.8011111111111	0.600000000000001
15.8013888888889	0
15.8236111111111	0
15.8238888888889	0.600000000000001
15.8280555555556	0.600000000000001
15.8283333333333	0
15.8458333333333	0
15.8461111111111	0.600000000000001
15.8494444444444	0.600000000000001
15.8497222222222	0
15.8705555555556	0
15.8708333333333	0.600000000000001
15.8780555555556	0.600000000000001
15.8783333333333	0
15.8936111111111	0
15.8938888888889	0.600000000000001
15.8969444444444	0.600000000000001
15.8972222222222	0
15.9141666666667	0
15.9144444444444	0.600000000000001
15.9177777777778	0.600000000000001
15.9180555555556	0
15.9291666666667	0
15.9294444444444	0.600000000000001
15.9316666666667	0.600000000000001
15.9319444444444	0
15.9436111111111	0
15.9438888888889	0.600000000000001
15.9466666666667	0.600000000000001
15.9469444444444	0
15.9577777777778	0
15.9580555555556	0.600000000000001
15.9630555555556	0.600000000000001
15.9633333333333	0
15.995	0
15.9952777777778	0.600000000000001
16.0019444444444	0.600000000000001
16.0022222222222	0
16.0163888888889	0
16.0166666666667	0.600000000000001
16.0211111111111	0.600000000000001
16.0213888888889	0
16.0352777777778	0
16.0355555555556	0.600000000000001
16.0391666666667	0.600000000000001
16.0394444444444	0
16.0519444444444	0
16.0522222222222	0.600000000000001
16.0552777777778	0.600000000000001
16.0555555555556	0
16.0730555555556	0
16.0733333333333	0.600000000000001
16.0763888888889	0.600000000000001
16.0766666666667	0
16.1194444444444	0
16.1197222222222	0.600000000000001
16.1236111111111	0.600000000000001
16.1238888888889	0
16.1266666666667	0
16.1269444444444	0.600000000000001
16.1291666666667	0.600000000000001
16.1294444444444	0
16.1930555555556	0
16.1933333333333	0.600000000000001
16.2661111111111	0.600000000000001
16.2663888888889	0
16.2802777777778	0
16.2805555555556	0.600000000000001
16.2830555555556	0.600000000000001
16.2833333333333	0
16.2994444444444	0
16.2997222222222	0.600000000000001
16.3027777777778	0.600000000000001
16.3030555555556	0
16.3563888888889	0
16.3566666666667	0.600000000000001
16.3622222222222	0.600000000000001
16.3625	0
16.4136111111111	0
16.4138888888889	0.600000000000001
16.4183333333333	0.600000000000001
16.4186111111111	0
16.4338888888889	0
16.4341666666667	0.600000000000001
16.4388888888889	0.600000000000001
16.4391666666667	0
16.4508333333333	0
16.4511111111111	0.600000000000001
16.455	0.600000000000001
16.4552777777778	0
16.4713888888889	0
16.4716666666667	0.600000000000001
16.4783333333333	0.600000000000001
16.4786111111111	0
16.4941666666667	0
16.4944444444444	0.600000000000001
16.4983333333333	0.600000000000001
16.4986111111111	0
16.5605555555556	0
16.5608333333333	0.600000000000001
16.5805555555556	0.600000000000001
16.5808333333333	0
16.6011111111111	0
16.6013888888889	0.600000000000001
16.6044444444444	0.600000000000001
16.6047222222222	0
16.6247222222222	0
16.625	0.600000000000001
16.6308333333333	0.600000000000001
16.6311111111111	0
16.6547222222222	0
16.655	0.600000000000001
16.6608333333333	0.600000000000001
16.6611111111111	0
16.6844444444444	0
16.6847222222222	0.600000000000001
16.6925	0.600000000000001
16.6927777777778	0
16.7202777777778	0
16.7205555555556	0.600000000000001
16.7252777777778	0.600000000000001
16.7255555555556	0
16.7413888888889	0
16.7416666666667	0.600000000000001
16.7463888888889	0.600000000000001
16.7466666666667	0
16.7744444444444	0
16.7747222222222	0.600000000000001
16.7863888888889	0.600000000000001
16.7866666666667	0
16.7986111111111	0
16.7988888888889	0.600000000000001
16.8036111111111	0.600000000000001
16.8038888888889	0
16.8152777777778	0
16.8155555555556	0.600000000000001
16.82	0.600000000000001
16.8202777777778	0
16.8397222222222	0
16.84	0.600000000000001
16.8458333333333	0.600000000000001
16.8461111111111	0
16.8663888888889	0
16.8666666666667	0.600000000000001
16.8719444444444	0.600000000000001
16.8722222222222	0
16.8827777777778	0
16.8830555555556	0.600000000000001
16.8858333333333	0.600000000000001
16.8861111111111	0
16.9	0
16.9002777777778	0.600000000000001
16.9036111111111	0.600000000000001
16.9038888888889	0
16.9180555555556	0
16.9183333333333	0.600000000000001
16.9252777777778	0.600000000000001
16.9255555555556	0
16.9319444444444	0
16.9322222222222	0.600000000000001
16.9383333333333	0.600000000000001
16.9386111111111	0
16.9508333333333	0
16.9511111111111	0.600000000000001
16.9533333333333	0.600000000000001
16.9536111111111	0
16.97	0
16.9702777777778	0.600000000000001
16.9758333333333	0.600000000000001
16.9761111111111	0
16.9958333333333	0
16.9961111111111	0.600000000000001
16.9994444444444	0.600000000000001
16.9997222222222	0
17.0155555555556	0
17.0158333333333	0.600000000000001
17.0225	0.600000000000001
17.0227777777778	0
17.0375	0
17.0377777777778	0.600000000000001
17.0405555555556	0.600000000000001
17.0408333333333	0
17.0491666666667	0
17.0494444444444	0.600000000000001
17.0522222222222	0.600000000000001
17.0525	0
17.0644444444444	0
17.0647222222222	0.600000000000001
17.0736111111111	0.600000000000001
17.0738888888889	0
17.0938888888889	0
17.0941666666667	0.600000000000001
17.0991666666667	0.600000000000001
17.0994444444444	0
17.1175	0
17.1177777777778	0.600000000000001
17.1208333333333	0.600000000000001
17.1211111111111	0
17.1455555555556	0
17.1458333333333	0.600000000000001
17.1527777777778	0.600000000000001
17.1530555555556	0
17.1716666666667	0
17.1719444444444	0.600000000000001
17.1794444444444	0.600000000000001
17.1797222222222	0
17.2016666666667	0
17.2019444444444	0.600000000000001
17.2075	0.600000000000001
17.2077777777778	0
17.2183333333333	0
17.2186111111111	0.600000000000001
17.2219444444444	0.600000000000001
17.2222222222222	0
17.2333333333333	0
17.2336111111111	0.600000000000001
17.2366666666667	0.600000000000001
17.2369444444444	0
17.2525	0
17.2527777777778	0.600000000000001
17.2605555555556	0.600000000000001
17.2608333333333	0
17.2952777777778	0
17.2955555555556	0.600000000000001
17.3033333333333	0.600000000000001
17.3036111111111	0
17.3188888888889	0
17.3191666666667	0.600000000000001
17.3255555555556	0.600000000000001
17.3258333333333	0
17.34	0
17.3402777777778	0.600000000000001
17.3430555555556	0.600000000000001
17.3433333333333	0
17.3558333333333	0
17.3561111111111	0.600000000000001
17.3613888888889	0.600000000000001
17.3616666666667	0
17.3788888888889	0
17.3791666666667	0.600000000000001
17.3847222222222	0.600000000000001
17.385	0
17.415	0
17.4152777777778	0.600000000000001
17.4222222222222	0.600000000000001
17.4225	0
17.48	0
17.4802777777778	0.600000000000001
17.4947222222222	0.600000000000001
17.495	0
17.4955555555556	0.600000000000001
17.4977777777778	0.600000000000001
17.4980555555556	0
17.5091666666667	0
17.5094444444444	0.600000000000001
17.5116666666667	0.600000000000001
17.5119444444444	0
17.5130555555556	0
17.5133333333333	0.600000000000001
17.5161111111111	0.600000000000001
17.5163888888889	0
17.5186111111111	0
17.5188888888889	0.600000000000001
17.5211111111111	0.600000000000001
17.5213888888889	0
17.5222222222222	0
17.5225	0.600000000000001
17.525	0.600000000000001
17.5252777777778	0
17.5944444444444	0
17.5947222222222	0.600000000000001
17.6013888888889	0.600000000000001
17.6016666666667	0
17.6583333333333	0
17.6586111111111	0.600000000000001
17.6633333333333	0.600000000000001
17.6636111111111	0
17.6797222222222	0
17.68	0.600000000000001
17.6858333333333	0.600000000000001
17.6861111111111	0
17.6986111111111	0
17.6988888888889	0.600000000000001
17.7016666666667	0.600000000000001
17.7019444444444	0
17.7175	0
17.7177777777778	0.600000000000001
17.7266666666667	0.600000000000001
17.7269444444444	0
17.7272222222222	0.600000000000001
17.7347222222222	0.600000000000001
17.735	0
17.75	0
17.7502777777778	0.600000000000001
17.755	0.600000000000001
17.7552777777778	0
17.7838888888889	0
17.7841666666667	0.600000000000001
17.7911111111111	0.600000000000001
17.7913888888889	0
17.8094444444444	0
17.8097222222222	0.600000000000001
17.8125	0.600000000000001
17.8127777777778	0
17.8483333333333	0
17.8486111111111	0.600000000000001
17.8547222222222	0.600000000000001
17.855	0
17.875	0
17.8752777777778	0.600000000000001
17.88	0.600000000000001
17.8802777777778	0
17.9016666666667	0
17.9019444444444	0.600000000000001
17.9083333333333	0.600000000000001
17.9086111111111	0
17.9186111111111	0
17.9188888888889	0.600000000000001
17.9244444444444	0.600000000000001
17.9247222222222	0
17.9527777777778	0
17.9530555555556	0.600000000000001
17.9613888888889	0.600000000000001
17.9616666666667	0
17.9777777777778	0
17.9780555555556	0.600000000000001
17.9841666666667	0.600000000000001
17.9844444444444	0
17.9958333333333	0
17.9961111111111	0.600000000000001
17.9997222222222	0.600000000000001
18	0
18.0191666666667	0
18.0194444444444	0.600000000000001
18.0233333333333	0.600000000000001
18.0236111111111	0
18.0463888888889	0
18.0466666666667	0.600000000000001
18.0502777777778	0.600000000000001
18.0505555555556	0
18.0613888888889	0
18.0616666666667	0.600000000000001
18.0644444444444	0.600000000000001
18.0647222222222	0
18.0797222222222	0
18.08	0.600000000000001
18.0825	0.600000000000001
18.0827777777778	0
18.0975	0
18.0977777777778	0.600000000000001
18.1027777777778	0.600000000000001
18.1030555555556	0
18.1102777777778	0
18.1105555555556	0.600000000000001
18.1230555555556	0.600000000000001
18.1233333333333	0
18.1269444444444	0
18.1272222222222	0.600000000000001
18.1297222222222	0.600000000000001
18.13	0
18.1338888888889	0
18.1341666666667	0.600000000000001
18.1372222222222	0.600000000000001
18.1375	0
18.1433333333333	0
18.1436111111111	0.600000000000001
18.1536111111111	0.600000000000001
18.1538888888889	0
18.1772222222222	0
18.1775	0.600000000000001
18.1805555555556	0.600000000000001
18.1808333333333	0
18.1969444444444	0
18.1972222222222	0.600000000000001
18.2016666666667	0.600000000000001
18.2019444444444	0
18.2230555555556	0
18.2233333333333	0.600000000000001
18.2288888888889	0.600000000000001
18.2291666666667	0
18.2447222222222	0
18.245	0.600000000000001
18.2494444444444	0.600000000000001
18.2497222222222	0
18.2647222222222	0
18.265	0.600000000000001
18.2686111111111	0.600000000000001
18.2688888888889	0
18.2836111111111	0
18.2838888888889	0.600000000000001
18.2905555555556	0.600000000000001
18.2908333333333	0
18.3038888888889	0
18.3041666666667	0.600000000000001
18.3111111111111	0.600000000000001
18.3113888888889	0
18.3322222222222	0
18.3325	0.600000000000001
18.3394444444444	0.600000000000001
18.3397222222222	0
18.3527777777778	0
18.3530555555556	0.600000000000001
18.3558333333333	0.600000000000001
18.3561111111111	0
18.3844444444444	0
18.3847222222222	0.600000000000001
18.3902777777778	0.600000000000001
18.3905555555556	0
18.4233333333333	0
18.4236111111111	0.600000000000001
18.4294444444444	0.600000000000001
18.4297222222222	0
18.4513888888889	0
18.4516666666667	0.600000000000001
18.4580555555556	0.600000000000001
18.4583333333333	0
18.4691666666667	0
18.4694444444444	0.600000000000001
18.4719444444444	0.600000000000001
18.4722222222222	0
18.4855555555556	0
18.4858333333333	0.600000000000001
18.4905555555556	0.600000000000001
18.4908333333333	0
18.5002777777778	0
18.5005555555556	0.600000000000001
18.51	0.600000000000001
18.5102777777778	0
18.5377777777778	0
18.5380555555556	0.600000000000001
18.5433333333333	0.600000000000001
18.5436111111111	0
18.5594444444444	0
18.5597222222222	0.600000000000001
18.5655555555556	0.600000000000001
18.5658333333333	0
18.5794444444444	0
18.5797222222222	0.600000000000001
18.5830555555556	0.600000000000001
18.5833333333333	0
18.5958333333333	0
18.5961111111111	0.600000000000001
18.6	0.600000000000001
18.6002777777778	0
18.6175	0
18.6177777777778	0.600000000000001
18.6230555555556	0.600000000000001
18.6233333333333	0
18.6680555555556	0
18.6683333333333	0.600000000000001
18.6736111111111	0.600000000000001
18.6738888888889	0
18.74	0
18.7402777777778	0.600000000000001
18.7561111111111	0.600000000000001
18.7563888888889	0
18.7666666666667	0
18.7669444444444	0.600000000000001
18.7752777777778	0.600000000000001
18.7755555555556	0
18.7797222222222	0
18.78	0.600000000000001
18.7825	0.600000000000001
18.7827777777778	0
18.7972222222222	0
18.7975	0.600000000000001
18.8119444444444	0.600000000000001
18.8122222222222	0
18.8608333333333	0
18.8611111111111	0.600000000000001
18.8722222222222	0.600000000000001
18.8725	0
18.9383333333333	0
18.9386111111111	0.600000000000001
18.9425	0.600000000000001
18.9427777777778	0
18.9563888888889	0
18.9566666666667	0.600000000000001
18.9608333333333	0.600000000000001
18.9611111111111	0
18.9719444444444	0
18.9722222222222	0.600000000000001
18.9772222222222	0.600000000000001
18.9775	0
18.9927777777778	0
18.9930555555556	0.600000000000001
18.9977777777778	0.600000000000001
18.9980555555556	0
19.0127777777778	0
19.0130555555556	0.600000000000001
19.0180555555556	0.600000000000001
19.0183333333333	0
19.0483333333333	0
19.0486111111111	0.600000000000001
19.0741666666667	0.600000000000001
19.0744444444444	0
19.0988888888889	0
19.0991666666667	0.600000000000001
19.1016666666667	0.600000000000001
19.1019444444444	0
19.1175	0
19.1177777777778	0.600000000000001
19.1230555555556	0.600000000000001
19.1233333333333	0
19.1488888888889	0
19.1491666666667	0.600000000000001
19.1533333333333	0.600000000000001
19.1536111111111	0
19.1705555555556	0
19.1708333333333	0.600000000000001
19.1752777777778	0.600000000000001
19.1755555555556	0
19.1980555555556	0
19.1983333333333	0.600000000000001
19.2005555555556	0.600000000000001
19.2008333333333	0
19.2172222222222	0
19.2175	0.600000000000001
19.22	0.600000000000001
19.2202777777778	0
19.2480555555556	0
19.2483333333333	0.600000000000001
19.2536111111111	0.600000000000001
19.2538888888889	0
19.2683333333333	0
19.2686111111111	0.600000000000001
19.2727777777778	0.600000000000001
19.2730555555556	0
19.2866666666667	0
19.2869444444444	0.600000000000001
19.2891666666667	0.600000000000001
19.2894444444444	0
19.3091666666667	0
19.3094444444444	0.600000000000001
19.3122222222222	0.600000000000001
19.3125	0
19.3344444444444	0
19.3347222222222	0.600000000000001
19.3377777777778	0.600000000000001
19.3380555555556	0
19.3491666666667	0
19.3494444444444	0.600000000000001
19.3513888888889	0.600000000000001
19.3516666666667	0
19.3661111111111	0
19.3663888888889	0.600000000000001
19.3691666666667	0.600000000000001
19.3694444444444	0
19.3836111111111	0
19.3838888888889	0.600000000000001
19.3883333333333	0.600000000000001
19.3886111111111	0
19.3963888888889	0
19.3966666666667	0.600000000000001
19.4347222222222	0.600000000000001
19.435	0
19.4486111111111	0
19.4488888888889	0.600000000000001
19.4508333333333	0.600000000000001
19.4511111111111	0
19.4675	0
19.4677777777778	0.600000000000001
19.4708333333333	0.600000000000001
19.4711111111111	0
19.5069444444444	0
19.5072222222222	0.600000000000001
19.51	0.600000000000001
19.5102777777778	0
19.5255555555556	0
19.5258333333333	0.600000000000001
19.5283333333333	0.600000000000001
19.5286111111111	0
19.5538888888889	0
19.5541666666667	0.600000000000001
19.56	0.600000000000001
19.5602777777778	0
19.5816666666667	0
19.5819444444444	0.600000000000001
19.5855555555556	0.600000000000001
19.5858333333333	0
19.6241666666667	0
19.6244444444444	0.600000000000001
19.6291666666667	0.600000000000001
19.6294444444444	0
19.6430555555556	0
19.6433333333333	0.600000000000001
19.6469444444444	0.600000000000001
19.6472222222222	0
19.6627777777778	0
19.6630555555556	0.600000000000001
19.6658333333333	0.600000000000001
19.6661111111111	0
19.6772222222222	0
19.6775	0.600000000000001
19.6797222222222	0.600000000000001
19.68	0
19.6913888888889	0
19.6916666666667	0.600000000000001
19.6947222222222	0.600000000000001
19.695	0
19.7055555555556	0
19.7058333333333	0.600000000000001
19.7125	0.600000000000001
19.7127777777778	0
19.7130555555556	0.600000000000001
19.7161111111111	0.600000000000001
19.7163888888889	0
19.7427777777778	0
19.7430555555556	0.600000000000001
19.7475	0.600000000000001
19.7477777777778	0
19.7663888888889	0
19.7666666666667	0.600000000000001
19.7730555555556	0.600000000000001
19.7733333333333	0
19.7891666666667	0
19.7894444444444	0.600000000000001
19.7927777777778	0.600000000000001
19.7930555555556	0
19.805	0
19.8052777777778	0.600000000000001
19.8094444444444	0.600000000000001
19.8097222222222	0
19.8266666666667	0
19.8269444444444	0.600000000000001
19.8308333333333	0.600000000000001
19.8311111111111	0
19.8605555555556	0
19.8608333333333	0.600000000000001
19.8652777777778	0.600000000000001
19.8655555555556	0
19.9277777777778	0
19.9280555555556	0.600000000000001
19.9525	0.600000000000001
19.9527777777778	0
19.9572222222222	0
19.9575	0.600000000000001
19.9813888888889	0.600000000000001
19.9816666666667	0
19.9883333333333	0
19.9886111111111	0.600000000000001
20.0697222222222	0.600000000000001
20.07	0
20.1305555555556	0
20.1308333333333	0.600000000000001
20.1347222222222	0.600000000000001
20.135	0
20.2008333333333	0
20.2011111111111	0.600000000000001
20.2041666666667	0.600000000000001
20.2044444444444	0
20.2180555555556	0
20.2183333333333	0.600000000000001
20.2216666666667	0.600000000000001
20.2219444444444	0
20.2325	0
20.2327777777778	0.600000000000001
20.2372222222222	0.600000000000001
20.2375	0
20.2522222222222	0
20.2525	0.600000000000001
20.2586111111111	0.600000000000001
20.2588888888889	0
20.2769444444444	0
20.2772222222222	0.600000000000001
20.2819444444444	0.600000000000001
20.2822222222222	0
20.3091666666667	0
20.3094444444444	0.600000000000001
20.3133333333333	0.600000000000001
20.3136111111111	0
20.3469444444444	0
20.3472222222222	0.600000000000001
20.3502777777778	0.600000000000001
20.3505555555556	0
20.3677777777778	0
20.3680555555556	0.600000000000001
20.3716666666667	0.600000000000001
20.3719444444444	0
20.3875	0
20.3877777777778	0.600000000000001
20.3911111111111	0.600000000000001
20.3913888888889	0
20.4138888888889	0
20.4141666666667	0.600000000000001
20.4161111111111	0.600000000000001
20.4163888888889	0
20.4327777777778	0
20.4330555555556	0.600000000000001
20.4358333333333	0.600000000000001
20.4361111111111	0
20.4586111111111	0
20.4588888888889	0.600000000000001
20.4622222222222	0.600000000000001
20.4625	0
20.475	0
20.4752777777778	0.600000000000001
20.4783333333333	0.600000000000001
20.4786111111111	0
20.49	0
20.4902777777778	0.600000000000001
20.4947222222222	0.600000000000001
20.495	0
20.5133333333333	0
20.5136111111111	0.600000000000001
20.5158333333333	0.600000000000001
20.5161111111111	0
20.5369444444444	0
20.5372222222222	0.600000000000001
20.5391666666667	0.600000000000001
20.5394444444444	0
20.55	0
20.5502777777778	0.600000000000001
20.5525	0.600000000000001
20.5527777777778	0
20.5672222222222	0
20.5675	0.600000000000001
20.5697222222222	0.600000000000001
20.57	0
20.5833333333333	0
20.5836111111111	0.600000000000001
20.5861111111111	0.600000000000001
20.5863888888889	0
20.5941666666667	0
20.5944444444444	0.600000000000001
20.6561111111111	0.600000000000001
20.6563888888889	0
20.6705555555556	0
20.6708333333333	0.600000000000001
20.6755555555556	0.600000000000001
20.6758333333333	0
20.6908333333333	0
20.6911111111111	0.600000000000001
20.6947222222222	0.600000000000001
20.695	0
20.7169444444444	0
20.7172222222222	0.600000000000001
20.7194444444444	0.600000000000001
20.7197222222222	0
20.7352777777778	0
20.7355555555556	0.600000000000001
20.7377777777778	0.600000000000001
20.7380555555556	0
20.7527777777778	0
20.7530555555556	0.600000000000001
20.7569444444444	0.600000000000001
20.7572222222222	0
20.7694444444444	0
20.7697222222222	0.600000000000001
20.7733333333333	0.600000000000001
20.7736111111111	0
20.7863888888889	0
20.7866666666667	0.600000000000001
20.7911111111111	0.600000000000001
20.7913888888889	0
20.8119444444444	0
20.8122222222222	0.600000000000001
20.8147222222222	0.600000000000001
20.815	0
20.8452777777778	0
20.8455555555556	0.600000000000001
20.8488888888889	0.600000000000001
20.8491666666667	0
20.8622222222222	0
20.8625	0.600000000000001
20.8666666666667	0.600000000000001
20.8669444444444	0
20.8872222222222	0
20.8875	0.600000000000001
20.8911111111111	0.600000000000001
20.8913888888889	0
20.9111111111111	0
20.9113888888889	0.600000000000001
20.9138888888889	0.600000000000001
20.9141666666667	0
20.925	0
20.9252777777778	0.600000000000001
20.9336111111111	0.600000000000001
20.9338888888889	0
20.9588888888889	0
20.9591666666667	0.600000000000001
20.9661111111111	0.600000000000001
20.9663888888889	0
20.9833333333333	0
20.9836111111111	0.600000000000001
20.9877777777778	0.600000000000001
20.9880555555556	0
21.0025	0
21.0027777777778	0.600000000000001
21.0061111111111	0.600000000000001
21.0063888888889	0
21.0191666666667	0
21.0194444444444	0.600000000000001
21.0266666666667	0.600000000000001
21.0269444444444	0
21.0436111111111	0
21.0438888888889	0.600000000000001
21.0466666666667	0.600000000000001
21.0469444444444	0
21.0825	0
21.0827777777778	0.600000000000001
21.0869444444444	0.600000000000001
21.0872222222222	0
21.1530555555556	0
21.1533333333333	0.600000000000001
21.1908333333333	0.600000000000001
21.1911111111111	0
21.2311111111111	0
21.2313888888889	0.600000000000001
21.2386111111111	0.600000000000001
21.2388888888889	0
21.3005555555556	0
21.3008333333333	0.600000000000001
21.3094444444444	0.600000000000001
21.3097222222222	0
21.3241666666667	0
21.3244444444444	0.600000000000001
21.3277777777778	0.600000000000001
21.3280555555556	0
21.3391666666667	0
21.3394444444444	0.600000000000001
21.3463888888889	0.600000000000001
21.3466666666667	0
21.3625	0
21.3627777777778	0.600000000000001
21.3680555555556	0.600000000000001
21.3683333333333	0
21.3836111111111	0
21.3838888888889	0.600000000000001
21.3877777777778	0.600000000000001
21.3880555555556	0
21.415	0
21.4152777777778	0.600000000000001
21.4213888888889	0.600000000000001
21.4216666666667	0
21.4402777777778	0
21.4405555555556	0.600000000000001
21.4427777777778	0.600000000000001
21.4430555555556	0
21.4591666666667	0
21.4594444444444	0.600000000000001
21.4625	0.600000000000001
21.4627777777778	0
21.4758333333333	0
21.4761111111111	0.600000000000001
21.4783333333333	0.600000000000001
21.4786111111111	0
21.4941666666667	0
21.4944444444444	0.600000000000001
21.4972222222222	0.600000000000001
21.4975	0
21.53	0
21.5302777777778	0.600000000000001
21.5325	0.600000000000001
21.5327777777778	0
21.5561111111111	0
21.5563888888889	0.600000000000001
21.5622222222222	0.600000000000001
21.5625	0
21.5777777777778	0
21.5780555555556	0.600000000000001
21.5811111111111	0.600000000000001
21.5813888888889	0
21.5938888888889	0
21.5941666666667	0.600000000000001
21.5961111111111	0.600000000000001
21.5963888888889	0
21.6155555555556	0
21.6158333333333	0.600000000000001
21.6194444444444	0.600000000000001
21.6197222222222	0
21.6491666666667	0
21.6494444444444	0.600000000000001
21.6516666666667	0.600000000000001
21.6519444444444	0
21.6777777777778	0
21.6780555555556	0.600000000000001
21.6805555555556	0.600000000000001
21.6808333333333	0
21.6897222222222	0
21.69	0.600000000000001
21.7691666666667	0.600000000000001
21.7694444444444	0
21.7969444444444	0
21.7972222222222	0.600000000000001
21.7994444444444	0.600000000000001
21.7997222222222	0
21.8077777777778	0
21.8080555555556	0.600000000000001
21.8113888888889	0.600000000000001
21.8116666666667	0
21.8372222222222	0
21.8375	0.600000000000001
21.8397222222222	0.600000000000001
21.84	0
21.8558333333333	0
21.8561111111111	0.600000000000001
21.8588888888889	0.600000000000001
21.8591666666667	0
21.8819444444444	0
21.8822222222222	0.600000000000001
21.8855555555556	0.600000000000001
21.8858333333333	0
21.9133333333333	0
21.9136111111111	0.600000000000001
21.9161111111111	0.600000000000001
21.9163888888889	0
21.9325	0
21.9327777777778	0.600000000000001
21.9388888888889	0.600000000000001
21.9391666666667	0
21.9516666666667	0
21.9519444444444	0.600000000000001
21.9563888888889	0.600000000000001
21.9566666666667	0
21.9761111111111	0
21.9763888888889	0.600000000000001
21.9788888888889	0.600000000000001
21.9791666666667	0
21.9916666666667	0
21.9919444444444	0.600000000000001
21.9958333333333	0.600000000000001
21.9961111111111	0
22.0222222222222	0
22.0225	0.600000000000001
22.0277777777778	0.600000000000001
22.0280555555556	0
22.04	0
22.0402777777778	0.600000000000001
22.0436111111111	0.600000000000001
22.0438888888889	0
22.0647222222222	0
22.065	0.600000000000001
22.0688888888889	0.600000000000001
22.0691666666667	0
22.0786111111111	0
22.0788888888889	0.600000000000001
22.0811111111111	0.600000000000001
22.0813888888889	0
22.0913888888889	0
22.0916666666667	0.600000000000001
22.0947222222222	0.600000000000001
22.095	0
22.1047222222222	0
22.105	0.600000000000001
22.1294444444444	0.600000000000001
22.1297222222222	0
22.1655555555556	0
22.1658333333333	0.600000000000001
22.1722222222222	0.600000000000001
22.1725	0
22.1758333333333	0
22.1761111111111	0.600000000000001
22.1786111111111	0.600000000000001
22.1788888888889	0
22.1794444444444	0
22.1797222222222	0.600000000000001
22.1825	0.600000000000001
22.1827777777778	0
22.2047222222222	0
22.205	0.600000000000001
22.2102777777778	0.600000000000001
22.2105555555556	0
22.2258333333333	0
22.2261111111111	0.600000000000001
22.2286111111111	0.600000000000001
22.2288888888889	0
22.2408333333333	0
22.2411111111111	0.600000000000001
22.2452777777778	0.600000000000001
22.2455555555556	0
22.2608333333333	0
22.2611111111111	0.600000000000001
22.265	0.600000000000001
22.2652777777778	0
22.3047222222222	0
22.305	0.600000000000001
22.3088888888889	0.600000000000001
22.3091666666667	0
22.3094444444444	0.600000000000001
22.3125	0.600000000000001
22.3127777777778	0
22.3680555555556	0
22.3683333333333	0.600000000000001
22.3736111111111	0.600000000000001
22.3738888888889	0
22.3772222222222	0
22.3775	0.600000000000001
22.3797222222222	0.600000000000001
22.38	0
22.3858333333333	0
22.3861111111111	0.600000000000001
22.3883333333333	0.600000000000001
22.3886111111111	0
22.3916666666667	0
22.3919444444444	0.600000000000001
22.3944444444444	0.600000000000001
22.3947222222222	0
22.4369444444444	0
22.4372222222222	0.600000000000001
22.4419444444444	0.600000000000001
22.4422222222222	0
22.4933333333333	0
22.4936111111111	0.600000000000001
22.4969444444444	0.600000000000001
22.4972222222222	0
22.5125	0
22.5127777777778	0.600000000000001
22.5169444444444	0.600000000000001
22.5172222222222	0
22.5288888888889	0
22.5291666666667	0.600000000000001
22.5338888888889	0.600000000000001
22.5341666666667	0
22.5505555555556	0
22.5508333333333	0.600000000000001
22.5580555555556	0.600000000000001
22.5583333333333	0
22.5733333333333	0
22.5736111111111	0.600000000000001
22.5783333333333	0.600000000000001
22.5786111111111	0
22.6063888888889	0
22.6066666666667	0.600000000000001
22.6116666666667	0.600000000000001
22.6119444444444	0
22.6458333333333	0
22.6461111111111	0.600000000000001
22.6491666666667	0.600000000000001
22.6494444444444	0
22.6711111111111	0
22.6713888888889	0.600000000000001
22.6752777777778	0.600000000000001
22.6755555555556	0
22.7080555555556	0
22.7083333333333	0.600000000000001
22.7133333333333	0.600000000000001
22.7136111111111	0
22.7355555555556	0
22.7358333333333	0.600000000000001
22.7380555555556	0.600000000000001
22.7383333333333	0
22.7502777777778	0
22.7505555555556	0.600000000000001
22.7544444444444	0.600000000000001
22.7547222222222	0
22.7788888888889	0
22.7791666666667	0.600000000000001
22.7827777777778	0.600000000000001
22.7830555555556	0
22.7986111111111	0
22.7988888888889	0.600000000000001
22.8063888888889	0.600000000000001
22.8066666666667	0
22.82	0
22.8202777777778	0.600000000000001
22.8238888888889	0.600000000000001
22.8241666666667	0
22.8438888888889	0
22.8441666666667	0.600000000000001
22.8477777777778	0.600000000000001
22.8480555555556	0
22.8683333333333	0
22.8686111111111	0.600000000000001
22.8725	0.600000000000001
22.8727777777778	0
22.8836111111111	0
22.8838888888889	0.600000000000001
22.8866666666667	0.600000000000001
22.8869444444444	0
22.9013888888889	0
22.9016666666667	0.600000000000001
22.9041666666667	0.600000000000001
22.9044444444444	0
22.9180555555556	0
22.9183333333333	0.600000000000001
22.9216666666667	0.600000000000001
22.9219444444444	0
22.9280555555556	0
22.9283333333333	0.600000000000001
22.9316666666667	0.600000000000001
22.9319444444444	0
22.9444444444444	0
22.9447222222222	0.600000000000001
22.9472222222222	0.600000000000001
22.9475	0
22.9802777777778	0
22.9805555555556	0.600000000000001
22.9958333333333	0.600000000000001
22.9961111111111	0
23.0102777777778	0
23.0105555555556	0.600000000000001
23.0136111111111	0.600000000000001
23.0138888888889	0
23.0294444444444	0
23.0297222222222	0.600000000000001
23.0327777777778	0.600000000000001
23.0330555555556	0
23.0544444444444	0
23.0547222222222	0.600000000000001
23.0580555555556	0.600000000000001
23.0583333333333	0
23.0736111111111	0
23.0738888888889	0.600000000000001
23.0769444444444	0.600000000000001
23.0772222222222	0
23.0916666666667	0
23.0919444444444	0.600000000000001
23.0955555555556	0.600000000000001
23.0958333333333	0
23.1044444444444	0
23.1047222222222	0.600000000000001
23.1072222222222	0.600000000000001
23.1075	0
23.1211111111111	0
23.1213888888889	0.600000000000001
23.1244444444444	0.600000000000001
23.1247222222222	0
23.1475	0
23.1477777777778	0.600000000000001
23.1497222222222	0.600000000000001
23.15	0
23.1644444444444	0
23.1647222222222	0.600000000000001
23.1675	0.600000000000001
23.1677777777778	0
23.1866666666667	0
23.1869444444444	0.600000000000001
23.1902777777778	0.600000000000001
23.1905555555556	0
23.2119444444444	0
23.2122222222222	0.600000000000001
23.215	0.600000000000001
23.2152777777778	0
23.2336111111111	0
23.2338888888889	0.600000000000001
23.2377777777778	0.600000000000001
23.2380555555556	0
23.2719444444444	0
23.2722222222222	0.600000000000001
23.2794444444444	0.600000000000001
23.2797222222222	0
23.3075	0
23.3077777777778	0.600000000000001
23.3125	0.600000000000001
23.3127777777778	0
23.3133333333333	0
23.3136111111111	0.600000000000001
23.3161111111111	0.600000000000001
23.3163888888889	0
23.3247222222222	0
23.325	0.600000000000001
23.3277777777778	0.600000000000001
23.3280555555556	0
23.3466666666667	0
23.3469444444444	0.600000000000001
23.3527777777778	0.600000000000001
23.3530555555556	0
23.3688888888889	0
23.3691666666667	0.600000000000001
23.3733333333333	0.600000000000001
23.3736111111111	0
23.3861111111111	0
23.3863888888889	0.600000000000001
23.39	0.600000000000001
23.3902777777778	0
23.4066666666667	0
23.4069444444444	0.600000000000001
23.4111111111111	0.600000000000001
23.4113888888889	0
23.4508333333333	0
23.4511111111111	0.600000000000001
23.4552777777778	0.600000000000001
23.4555555555556	0
23.5225	0
23.5227777777778	0.600000000000001
23.5313888888889	0.600000000000001
23.5316666666667	0
23.5683333333333	0
23.5686111111111	0.600000000000001
23.5727777777778	0.600000000000001
23.5730555555556	0
23.5738888888889	0
23.5741666666667	0.600000000000001
23.5763888888889	0.600000000000001
23.5766666666667	0
23.5819444444444	0


==> img/dynamic-comparison-cold/dynamic-comparison-cold-4-doorStatic.tsv <==
7.58194444444445	0.0681666666666665
8.58166666666667	0.0681666666666665
8.58194444444445	0.0903333333333336
9.58166666666667	0.0903333333333336
9.58194444444445	0.108166666666666
10.5816666666667	0.108166666666666
10.5819444444444	0.141666666666666
11.5816666666667	0.141666666666666
11.5819444444444	0.163833333333333
12.5816666666667	0.163833333333333
12.5819444444444	0.117833333333333
13.5816666666667	0.117833333333333
13.5819444444444	0.148166666666668
14.5816666666667	0.148166666666668
14.5819444444444	0.137166666666666
15.5816666666667	0.137166666666666
15.5819444444444	0.145499999999998
16.5816666666667	0.145499999999998
16.5819444444444	0.138166666666667
17.5816666666667	0.138166666666667
17.5819444444444	0.144833333333334
18.5816666666667	0.144833333333334
18.5819444444444	0.136666666666667
19.5816666666667	0.136666666666667
19.5819444444444	0.155666666666665
20.5816666666667	0.155666666666665
20.5819444444444	0.151333333333334
22.5816666666667	0.151
22.5819444444444	0.106166666666667
23.5819444444444	0.106166666666667


==> img/dynamic-comparison-cold/dynamic-comparison-cold-5-N-pDyn.tsv <==
7.58194444444445	0
7.84138888888889	0
7.84166666666667	3
7.88527777777778	3
7.88555555555556	4
7.90166666666666	4
7.90194444444445	3
7.92916666666667	3
7.92944444444444	5
7.97194444444445	5
7.97222222222222	4
8.00194444444445	4
8.00222222222222	0
8.05416666666667	0
8.05444444444444	2
8.08055555555556	2
8.08083333333333	3
8.1075	3
8.10777777777778	2
8.17861111111111	2
8.19638888888889	6
8.21555555555555	6
8.21583333333334	5
8.23972222222222	5
8.25944444444445	7
8.28083333333333	7
8.28111111111111	5
8.30972222222222	5
8.31	10
8.33416666666667	10
8.33444444444444	12
8.37694444444445	12
8.37722222222222	14
8.39972222222222	14
8.4	15
8.425	15
8.42527777777778	16
8.43833333333333	16
8.43861111111111	15
8.45277777777778	15
8.45305555555556	12
8.47305555555555	12
8.47333333333334	17
8.50805555555556	17
8.50833333333333	20
8.55972222222222	20
8.56	17
8.57583333333334	17
8.57611111111111	16
8.59694444444445	16
8.59722222222222	21
8.64083333333333	21
8.64111111111112	15
8.83416666666667	15
8.83444444444444	10
8.88944444444444	10
8.88972222222223	11
8.94666666666667	11
8.94694444444445	19
8.9825	19
8.98277777777778	17
9.00416666666667	17
9.00444444444445	27
9.02305555555556	27
9.02333333333333	25
9.06805555555556	25
9.06833333333334	14
9.09111111111111	14
9.09138888888889	16
9.1175	16
9.11777777777778	18
9.13694444444445	18
9.13722222222222	14
9.17361111111111	14
9.17388888888889	23
9.22611111111111	23
9.22638888888889	25
9.25555555555556	25
9.25583333333334	7
9.28527777777778	7
9.28555555555555	6
9.33555555555556	6
9.33583333333333	11
9.36583333333333	11
9.36611111111111	10
9.52777777777778	10
9.52805555555555	12
9.57138888888889	12
9.57166666666667	15
9.59166666666667	15
9.59194444444444	22
9.61083333333333	22
9.61111111111111	18
9.62388888888889	18
9.62416666666667	21
9.64194444444445	21
9.64222222222222	18
9.66666666666666	18
9.66694444444445	22
9.71055555555556	22
9.71083333333333	18
9.73083333333334	18
9.73111111111111	20
9.75166666666667	20
9.75194444444445	24
9.76444444444444	24
9.76472222222223	23
9.77861111111111	23
9.77888888888889	24
9.79805555555556	24
9.79833333333333	29
9.83388888888889	29
9.83416666666667	28
9.85361111111111	28
9.85388888888889	21
9.87027777777778	21
9.87055555555555	18
9.88777777777778	18
9.88805555555555	11
9.90861111111111	11
9.90888888888889	10
9.9525	10
9.95277777777778	6
10.0655555555556	6
10.0658333333333	16
10.1133333333333	16
10.1136111111111	20
10.1836111111111	20
10.1994444444444	24
10.2202777777778	24
10.2205555555556	35
10.2405555555556	35
10.2408333333333	32
10.2775	32
10.2777777777778	16
10.3013888888889	16
10.3016666666667	13
10.3227777777778	13
10.3230555555556	15
10.3430555555556	15
10.3433333333333	14
10.3730555555556	14
10.3733333333333	20
10.4158333333333	20
10.4161111111111	18
10.4469444444444	18
10.4472222222222	12
10.4641666666667	12
10.4802777777778	8
10.5025	8
10.5027777777778	9
10.5383333333333	9
10.5386111111111	5
10.6608333333333	5
10.6611111111111	28
10.6994444444444	28
10.6997222222222	31
10.725	31
10.7252777777778	33
10.7455555555556	33
10.7458333333333	42
10.7644444444444	42
10.7647222222222	35
10.7925	35
10.7927777777778	29
10.8188888888889	29
10.8191666666667	31
10.8372222222222	31
10.8375	29
10.8702777777778	29
10.8705555555556	24
10.8894444444444	24
10.8897222222222	22
10.9338888888889	22
10.9488888888889	19
10.9669444444444	19
10.9672222222222	23
11.0027777777778	23
11.0030555555556	29
11.0241666666667	29
11.0244444444444	25
11.0416666666667	25
11.0591666666667	18
11.0813888888889	18
11.0816666666667	20
11.1288888888889	20
11.1291666666667	11
11.3105555555556	11
11.3108333333333	20
11.3677777777778	20
11.3680555555556	22
11.4208333333333	22
11.4211111111111	27
11.4541666666667	27
11.4544444444444	25
11.4838888888889	25
11.4841666666667	37
11.5044444444444	37
11.5047222222222	40
11.5441666666667	40
11.5444444444444	22
11.5658333333333	22
11.5661111111111	23
11.5913888888889	23
11.5916666666667	28
11.6247222222222	28
11.625	23
11.6536111111111	23
11.6538888888889	31
11.6794444444444	31
11.6797222222222	30
11.6966666666667	30
11.6969444444444	25
11.7277777777778	25
11.7280555555556	10
11.7461111111111	10
11.7616666666667	8
11.7833333333333	8
11.7836111111111	7
11.8072222222222	7
11.8075	6
11.8222222222222	6
11.8225	7
11.8933333333333	7
11.8936111111111	16
11.9119444444444	16
11.9122222222222	22
11.9341666666667	22
11.9344444444444	25
11.9605555555556	25
11.9608333333333	31
11.9797222222222	31
11.98	28
12.0027777777778	28
12.0155555555556	24
12.0344444444444	24
12.0347222222222	41
12.0580555555556	41
12.0583333333333	37
12.0758333333333	37
12.0761111111111	38
12.1155555555556	38
12.1158333333333	31
12.1538888888889	31
12.1541666666667	32
12.1755555555556	32
12.1758333333333	39
12.1897222222222	39
12.19	36
12.2036111111111	36
12.2038888888889	37
12.2441666666667	37
12.2444444444444	45
12.2925	45
12.2927777777778	54
12.3152777777778	54
12.3155555555556	31
12.335	31
12.3352777777778	29
12.3516666666667	29
12.3519444444444	20
12.3719444444444	20
12.3722222222222	21
12.4202777777778	21
12.4205555555556	17
12.5613888888889	17
12.5616666666667	18
12.6138888888889	18
12.6141666666667	25
12.6733333333333	25
12.6736111111111	28
12.6927777777778	28
12.6930555555556	30
12.7080555555556	30
12.7083333333333	34
12.7369444444444	34
12.7372222222222	55
12.7575	55
12.7577777777778	52
12.7994444444444	52
12.7997222222222	29
12.8222222222222	29
12.8225	30
12.8447222222222	30
12.845	32
12.8730555555556	32
12.8733333333333	34
12.8955555555556	34
12.8958333333333	36
12.9275	36
12.9277777777778	39
12.9480555555556	39
12.9483333333333	34
12.9797222222222	34
12.98	22
12.9969444444444	22
12.9972222222222	26
13.0127777777778	26
13.0130555555556	22
13.0369444444444	22
13.0372222222222	19
13.0647222222222	19
13.065	14
13.0786111111111	14
13.0788888888889	13
13.1483333333333	13
13.1486111111111	18
13.1658333333333	18
13.1661111111111	19
13.1888888888889	19
13.1891666666667	29
13.2152777777778	29
13.2155555555556	33
13.2369444444444	33
13.2372222222222	35
13.2594444444444	35
13.2597222222222	27
13.2819444444444	27
13.2822222222222	24
13.3033333333333	24
13.3036111111111	35
13.3305555555556	35
13.3308333333333	36
13.3494444444444	36
13.3497222222222	34
13.3775	34
13.3777777777778	27
13.4408333333333	27
13.4411111111111	26
13.4675	26
13.4677777777778	32
13.5147222222222	32
13.515	34
13.535	34
13.5352777777778	27
13.5525	27
13.5527777777778	23
13.5925	23
13.5927777777778	25
13.6486111111111	25
13.6488888888889	14
13.8141666666667	14
13.8144444444444	36
13.8619444444444	36
13.8622222222222	41
13.9283333333333	41
13.9286111111111	47
13.9477777777778	47
13.9480555555556	52
13.9633333333333	52
13.9636111111111	38
13.9855555555556	38
13.9858333333333	50
14.0066666666667	50
14.0069444444444	46
14.0516666666667	46
14.0519444444444	49
14.0744444444444	49
14.0747222222222	48
14.0986111111111	48
14.0988888888889	54
14.1591666666667	54
14.1594444444444	52
14.1905555555556	52
14.2097222222222	36
14.2436111111111	36
14.2438888888889	16
14.2613888888889	16
14.2616666666667	23
14.2775	23
14.2777777777778	20
14.3030555555556	20
14.3033333333333	22
14.33	22
14.3302777777778	21
14.3611111111111	21
14.3613888888889	20
14.4011111111111	20
14.4013888888889	16
14.4416666666667	16
14.4419444444444	18
14.4680555555556	18
14.4683333333333	20
14.4911111111111	20
14.4913888888889	29
14.5116666666667	29
14.5119444444444	27
14.5277777777778	27
14.5280555555556	28
14.5494444444444	28
14.5497222222222	40
14.5744444444444	40
14.5747222222222	44
14.5922222222222	44
14.5925	46
14.6302777777778	46
14.6305555555556	38
14.6563888888889	38
14.6566666666667	32
14.6766666666667	32
14.6769444444444	33
14.6913888888889	33
14.6916666666667	32
14.7272222222222	32
14.7275	40
14.7602777777778	40
14.7605555555556	42
14.7833333333333	42
14.7836111111111	39
14.8025	39
14.8027777777778	33
14.8194444444444	33
14.8197222222222	28
14.8402777777778	28
14.8405555555556	32
14.8916666666667	32
14.8919444444444	25
15.0569444444444	25
15.0572222222222	10
15.1111111111111	10
15.1113888888889	21
15.1641666666667	21
15.1644444444444	24
15.1838888888889	24
15.1994444444444	35
15.2216666666667	35
15.2219444444444	47
15.2413888888889	47
15.2416666666667	46
15.2855555555556	46
15.2858333333333	19
15.3075	19
15.3077777777778	20
15.3272222222222	20
15.3275	18
15.3777777777778	18
15.3780555555556	20
15.4213888888889	20
15.4216666666667	35
15.4766666666667	35
15.4769444444444	28
15.5086111111111	28
15.5088888888889	15
15.5288888888889	15
15.5291666666667	19
15.5633333333333	19
15.5636111111111	16
15.5883333333333	16
15.5886111111111	15
15.6030555555556	15
15.6033333333333	12
15.6588888888889	12
15.6591666666667	17
15.6755555555556	17
15.6758333333333	19
15.6947222222222	19
15.695	18
15.7216666666667	18
15.7219444444444	22
15.7436111111111	22
15.7438888888889	25
15.7791666666667	25
15.7794444444444	26
15.8011111111111	26
15.8013888888889	46
15.8494444444444	46
15.8497222222222	47
15.8780555555556	47
15.8783333333333	33
15.8983333333333	33
15.8986111111111	27
15.9177777777778	27
15.9180555555556	20
15.9316666666667	20
15.9319444444444	18
15.9469444444444	18
15.9472222222222	15
15.9636111111111	15
15.9638888888889	29
16.0019444444444	29
16.0022222222222	31
16.0211111111111	31
16.0213888888889	24
16.0394444444444	24
16.0397222222222	25
16.0555555555556	25
16.0558333333333	23
16.1313888888889	23
16.1316666666667	13
16.3063888888889	13
16.3066666666667	18
16.3625	18
16.3627777777778	26
16.4186111111111	26
16.4188888888889	35
16.4388888888889	35
16.4391666666667	47
16.4780555555556	47
16.4783333333333	53
16.4986111111111	53
16.4988888888889	44
16.5808333333333	44
16.5811111111111	40
16.6047222222222	40
16.605	39
16.6308333333333	39
16.6311111111111	40
16.6611111111111	40
16.6613888888889	45
16.6925	45
16.6927777777778	58
16.7252777777778	58
16.7255555555556	56
16.7466666666667	56
16.7469444444444	58
16.7863888888889	58
16.7866666666667	48
16.8036111111111	48
16.8038888888889	55
16.8202777777778	55
16.8205555555556	52
16.8458333333333	52
16.8461111111111	43
16.8719444444444	43
16.8722222222222	33
16.8861111111111	33
16.8863888888889	28
16.9038888888889	28
16.9041666666667	23
16.9386111111111	23
16.9388888888889	18
16.9761111111111	18
16.9763888888889	28
17.0225	28
17.0227777777778	33
17.0408333333333	33
17.0411111111111	28
17.0522222222222	28
17.0525	31
17.0736111111111	31
17.0738888888889	40
17.0991666666667	40
17.0994444444444	49
17.1211111111111	49
17.1213888888889	53
17.1525	53
17.1527777777778	62
17.1811111111111	62
17.1813888888889	60
17.2077777777778	60
17.2080555555556	62
17.2219444444444	62
17.2222222222222	60
17.2608333333333	60
17.2611111111111	61
17.3033333333333	61
17.3036111111111	59
17.3433333333333	59
17.3436111111111	56
17.3619444444444	56
17.3622222222222	48
17.3858333333333	48
17.3861111111111	49
17.4222222222222	49
17.4225	30
17.5522222222222	30
17.5525	12
17.6013888888889	12
17.6016666666667	19
17.6633333333333	19
17.6636111111111	17
17.7019444444444	17
17.7022222222222	18
17.7347222222222	18
17.735	47
17.7552777777778	47
17.7555555555556	45
17.7916666666667	45
17.7919444444444	36
17.8127777777778	36
17.8130555555556	37
17.855	37
17.8552777777778	42
17.8802777777778	42
17.8805555555556	48
17.9083333333333	48
17.9086111111111	54
17.9244444444444	54
17.9247222222222	40
17.9616666666667	40
17.9619444444444	29
17.9844444444444	29
17.9847222222222	34
18.0002777777778	34
18.0005555555556	28
18.0244444444444	28
18.0247222222222	16
18.0502777777778	16
18.0652777777778	9
18.0825	9
18.0827777777778	8
18.1641666666667	8
18.1644444444444	24
18.1808333333333	24
18.1811111111111	25
18.2019444444444	25
18.2022222222222	29
18.2288888888889	29
18.2291666666667	36
18.2497222222222	36
18.25	41
18.2688888888889	41
18.2691666666667	37
18.2908333333333	37
18.2911111111111	39
18.3113888888889	39
18.3116666666667	56
18.3397222222222	56
18.34	60
18.3561111111111	60
18.3563888888889	59
18.3902777777778	59
18.3905555555556	46
18.4352777777778	46
18.4355555555556	50
18.4591666666667	50
18.4594444444444	51
18.4736111111111	51
18.4738888888889	50
18.4908333333333	50
18.4911111111111	45
18.5097222222222	45
18.51	46
18.5661111111111	46
18.5663888888889	27
18.5830555555556	27
18.5833333333333	22
18.6002777777778	22
18.6005555555556	23
18.6238888888889	23
18.6241666666667	19
18.6738888888889	19
18.6741666666667	10
18.8130555555556	10
18.8133333333333	34
18.8725	34
18.8727777777778	44
18.9427777777778	44
18.9430555555556	46
18.9775	46
18.9777777777778	50
18.9983333333333	50
18.9986111111111	55
19.0180555555556	55
19.0183333333333	46
19.0747222222222	46
19.075	39
19.1013888888889	39
19.1016666666667	40
19.1233333333333	40
19.1236111111111	30
19.1527777777778	30
19.1530555555556	25
19.1755555555556	25
19.1758333333333	30
19.2002777777778	30
19.22	26
19.2544444444444	26
19.2547222222222	21
19.2727777777778	21
19.2730555555556	27
19.3122222222222	27
19.3125	24
19.3375	24
19.3377777777778	16
19.3691666666667	16
19.3694444444444	11
19.435	11
19.4352777777778	8
19.4508333333333	8
19.4511111111111	9
19.4705555555556	9
19.4708333333333	13
19.5097222222222	13
19.51	18
19.5344444444444	18
19.5347222222222	17
19.5602777777778	17
19.5605555555556	25
19.5852777777778	25
19.5855555555556	30
19.6291666666667	30
19.6294444444444	34
19.6469444444444	34
19.6472222222222	30
19.6658333333333	30
19.6661111111111	34
19.6797222222222	34
19.68	32
19.6947222222222	32
19.695	30
19.7158333333333	30
19.7161111111111	47
19.7480555555556	47
19.7483333333333	56
19.7733333333333	56
19.7736111111111	36
19.7922222222222	36
19.7925	28
19.8091666666667	28
19.8094444444444	29
19.8305555555556	29
19.8308333333333	20
19.8727777777778	20
19.8730555555556	16
20.0711111111111	16
20.0713888888889	19
20.1358333333333	19
20.1361111111111	22
20.2038888888889	22
20.2041666666667	20
20.2213888888889	20
20.2216666666667	21
20.2369444444444	21
20.2372222222222	25
20.2583333333333	25
20.2586111111111	31
20.2819444444444	31
20.2822222222222	24
20.3144444444444	24
20.3147222222222	18
20.35	18
20.3502777777778	20
20.3716666666667	20
20.3719444444444	17
20.3911111111111	17
20.3913888888889	21
20.4161111111111	21
20.4163888888889	20
20.4358333333333	20
20.4361111111111	15
20.4619444444444	15
20.4622222222222	12
20.4783333333333	12
20.4786111111111	15
20.4947222222222	15
20.495	11
20.5158333333333	11
20.5161111111111	9
20.5391666666667	9
20.5527777777778	7
20.5697222222222	7
20.57	4
20.6558333333333	4
20.6561111111111	11
20.6752777777778	11
20.6755555555556	14
20.6941666666667	14
20.6944444444444	16
20.7191666666667	16
20.7194444444444	18
20.7375	18
20.7377777777778	19
20.7569444444444	19
20.7572222222222	16
20.7730555555556	16
20.7733333333333	21
20.7911111111111	21
20.7913888888889	22
20.8144444444444	22
20.8147222222222	24
20.8486111111111	24
20.8661111111111	17
20.8911111111111	17
20.8913888888889	24
20.9136111111111	24
20.9138888888889	22
20.9333333333333	22
20.9336111111111	30
20.9661111111111	30
20.9663888888889	33
20.9877777777778	33
20.9880555555556	25
21.0058333333333	25
21.0061111111111	23
21.0263888888889	23
21.0266666666667	21
21.0466666666667	21
21.0469444444444	20
21.0869444444444	20
21.0872222222222	5
21.1913888888889	5
21.1916666666667	11
21.2383333333333	11
21.2386111111111	25
21.3094444444444	25
21.3097222222222	37
21.3277777777778	37
21.3280555555556	36
21.3463888888889	36
21.3466666666667	30
21.3675	30
21.3677777777778	42
21.3875	42
21.3877777777778	38
21.4216666666667	38
21.4219444444444	20
21.4425	20
21.4427777777778	21
21.4622222222222	21
21.4625	15
21.4972222222222	15
21.4975	16
21.5319444444444	16
21.5322222222222	11
21.5819444444444	11
21.5822222222222	12
21.5958333333333	12
21.5961111111111	11
21.6188888888889	11
21.6191666666667	7
21.6513888888889	7
21.6516666666667	5
21.8227777777778	5
21.8230555555556	6
21.8397222222222	6
21.84	8
21.8588888888889	8
21.8591666666667	9
21.8855555555556	9
21.8858333333333	12
21.9230555555556	12
21.9233333333333	10
21.9388888888889	10
21.9391666666667	15
21.9563888888889	15
21.9566666666667	24
21.9955555555556	24
21.9958333333333	27
22.0275	27
22.0277777777778	18
22.0436111111111	18
22.0438888888889	14
22.0688888888889	14
22.0691666666667	21
22.0808333333333	21
22.0811111111111	20
22.0944444444444	20
22.0947222222222	19
22.1322222222222	19
22.1325	21
22.1833333333333	21
22.1836111111111	22
22.2113888888889	22
22.2116666666667	19
22.2286111111111	19
22.2288888888889	23
22.2447222222222	23
22.245	21
22.265	21
22.2652777777778	20
22.3125	20
22.3127777777778	17
22.3955555555556	17
22.3958333333333	8
22.4444444444444	8
22.4447222222222	21
22.4963888888889	21
22.4966666666667	22
22.5169444444444	22
22.5172222222222	29
22.5338888888889	29
22.5341666666667	28
22.5580555555556	28
22.5583333333333	44
22.5786111111111	44
22.5788888888889	37
22.6116666666667	37
22.6119444444444	15
22.6491666666667	15
22.6494444444444	12
22.6758333333333	12
22.6761111111111	18
22.7133333333333	18
22.7136111111111	32
22.7380555555556	32
22.7383333333333	31
22.7541666666667	31
22.7544444444444	27
22.7825	27
22.7827777777778	20
22.8058333333333	20
22.8061111111111	24
22.8236111111111	24
22.8238888888889	20
22.8475	20
22.8477777777778	18
22.8722222222222	18
22.8725	13
22.8875	13
22.8877777777778	11
22.9038888888889	11
22.9041666666667	10
22.9955555555556	10
22.9958333333333	3
23.0133333333333	3
23.0136111111111	5
23.0577777777778	5
23.0580555555556	8
23.0769444444444	8
23.0772222222222	10
23.0952777777778	10
23.1072222222222	8
23.1241666666667	8
23.1244444444444	11
23.1675	11
23.1677777777778	17
23.19	17
23.1902777777778	16
23.2144444444444	16
23.2147222222222	19
23.2375	19
23.2377777777778	23
23.2791666666667	23
23.2794444444444	39
23.3275	39
23.3277777777778	47
23.3538888888889	47
23.3541666666667	40
23.3730555555556	40
23.3733333333333	28
23.39	28
23.3902777777778	25
23.4108333333333	25
23.4111111111111	10
23.455	10
23.4552777777778	4
23.5322222222222	4
23.5325	10
23.5761111111111	10
23.5819444444444	25


==> img/dynamic-comparison-cold/dynamic-comparison-cold-6-N-pStatic.tsv <==
7.58194444444445	5.73444444444444
8.58166666666667	5.73444444444444
8.58194444444445	14.6241666666667
9.58166666666667	14.6241666666667
9.58194444444445	16.875
10.5816666666667	16.875
10.5819444444444	21.8522222222222
11.5816666666667	21.8522222222222
11.5819444444444	24.8933333333333
12.5816666666667	24.8933333333333
12.5819444444444	28.8247222222222
13.5816666666667	28.8247222222222
13.5819444444444	31.0966666666667
14.5816666666667	31.0966666666667
14.5819444444444	28.4538888888889
15.5816666666667	28.4538888888889
15.5819444444444	25.965
16.5816666666667	25.965
16.5819444444444	43.0111111111111
17.5816666666667	43.0111111111111
17.5819444444444	33.8147222222222
18.5816666666667	33.8147222222222
18.5819444444444	25.8238888888889
19.5816666666667	25.8238888888889
19.5819444444444	22.2111111111111
20.5816666666667	22.2111111111111
20.5819444444444	18.8586111111111
21.5816666666667	18.8586111111111
21.5819444444444	15.8566666666667
22.5816666666667	15.8566666666667
22.5819444444444	17.5519444444444
23.5819444444444	17.5519444444444


==> img/dynamic-comparison-cold/dynamic-comparison-cold-7-DNIDyn.tsv <==
7.58194444444445	0
8.16666666666666	0
8.16694444444445	19.1073226092974
8.5	19.1073226092974
8.50027777777778	16.73105343613
8.66666666666666	16.73105343613
8.66694444444445	12.194899117666
8.83333333333334	12.194899117666
8.83361111111111	9.65905048751308
9	9.65905048751308
9.00027777777778	8.04420072917229
9.16666666666666	8.04420072917229
9.16694444444445	6.92943657504273
9.33333333333334	6.92943657504273
9.33361111111111	6.11665941951119
9.5	6.11665941951119
9.50027777777778	0
9.83333333333334	0
9.83361111111111	4.63556722654117
10	4.63556722654117
10.0002777777778	4.32413011005308
10.1666666666667	4.32413011005308
10.1669444444444	4.06819487416502
10.3333333333333	4.06819487416502
10.3336111111111	0
10.5	0
10.5002777777778	3.67872031292001
10.6666666666667	3.67872031292001
10.6669444444444	3.5303301103102
10.8333333333333	3.5303301103102
10.8336111111111	3.40601261708672
11	3.40601261708672
11.0002777777778	0
11.5	0
11.5002777777778	3.08908650329413
11.6666666666667	3.08908650329413
11.6669444444444	3.04533847331547
11.8333333333333	3.04533847331547
11.8336111111111	3.01342673224944
12	3.01342673224944
12.0002777777778	2.99270496317045
12.5	2.98176624491353
12.5002777777778	0
12.6666666666667	0
12.6669444444444	3.01671217712065
12.8333333333333	3.01671217712065
12.8336111111111	0
13	0
13.0002777777778	3.09527905325415
13.1666666666667	3.09527905325415
13.1669444444444	3.1534138689445
13.3333333333333	3.1534138689445
13.3336111111111	3.22571261774618
13.5	3.22571261774618
13.5002777777778	3.3138553618956
13.6666666666667	3.3138553618956
13.6669444444444	3.42002827972453
13.8333333333333	3.42002827972453
13.8336111111111	3.54707264837186
14	3.54707264837186
14.0002777777778	3.69869846833409
14.1666666666667	3.69869846833409
14.1669444444444	0
14.3333333333333	0
14.3336111111111	4.09689860840366
14.5	4.09689860840366
14.5002777777778	4.35889315905521
14.6666666666667	4.35889315905521
14.6669444444444	4.67813633736721
14.8333333333333	4.67813633736721
14.8336111111111	5.07228584173463
15	5.07228584173463
15.0002777777778	5.56743384025546
15.1666666666667	5.56743384025546
15.1669444444444	6.20377068732176
15.3333333333333	6.20377068732176
15.3336111111111	7.57774159338241
15.6666666666667	7.57774159338241
15.6669444444444	0
15.8333333333333	0
15.8336111111111	12.6064753493922
16	12.6064753493922
16.0002777777778	35.0822798769972
16.1666666666667	35.0822798769972
16.1669444444444	19.1073226092974
16.5	19.1073226092974
16.5002777777778	0
23.5819444444444	0


==> img/dynamic-comparison-cold/dynamic-comparison-cold-8-DNIStatic.tsv <==
7.58194444444445	0
8.58166666666667	0
8.58194444444445	7.39513648412925
9.58166666666667	7.39513648412925
9.58194444444445	2.51776909568441
10.5816666666667	2.51776909568441
10.5819444444444	1.65148344509685
11.5816666666667	1.65148344509685
11.5819444444444	2.74758667411547
12.5816666666667	2.74758667411547
12.5819444444444	2.31683929343366
13.5816666666667	2.31683929343366
13.5819444444444	3.08110076374243
14.5816666666667	3.08110076374243
14.5819444444444	5.56279324529203
15.5816666666667	5.56279324529203
15.5819444444444	16.0506034600845
16.5816666666667	16.0506034600845
16.5819444444444	0
23.5819444444444	0


==> img/dynamic-comparison-cold/dynamic-comparison-cold-9-DHIDyn.tsv <==
7.58194444444445	0
8.16666666666667	0
8.16694444444444	1
8.33333333333333	1
8.33361111111111	2
8.5	2
8.50027777777778	3
8.66666666666667	3
8.66694444444444	5
8.83333333333333	5
8.83361111111111	11
9	11
9.00027777777778	14
9.16666666666667	14
9.16694444444444	15
9.33333333333333	15
9.33361111111111	13
9.5	13
9.50027777777778	16
9.66666666666667	16
9.66694444444444	31
9.83333333333333	31
9.83361111111111	36
10	36
10.0002777777778	20
10.1666666666667	20
10.1669444444444	23
10.3333333333333	23
10.3336111111111	37
10.5	37
10.5002777777778	63
10.6666666666667	63
10.6669444444444	82
10.8333333333333	82
10.8336111111111	61
11	61
11.0002777777778	42
11.1666666666667	42
11.1669444444444	39
11.3333333333333	39
11.3336111111111	51
11.5	51
11.5002777777778	57
11.6666666666667	57
11.6669444444444	60
11.8333333333333	60
11.8336111111111	47
12	47
12.0002777777778	35
12.1666666666667	35
12.1669444444444	41
12.5	41
12.5002777777778	46
12.6666666666667	46
12.6669444444444	41
12.8333333333333	41
12.8336111111111	36
13	36
13.0002777777778	27
13.1666666666667	27
13.1669444444444	25
13.3333333333333	25
13.3336111111111	30
13.5	30
13.5002777777778	36
13.6666666666667	36
13.6669444444444	32
13.8333333333333	32
13.8336111111111	30
14	30
14.0002777777778	26
14.1666666666667	26
14.1669444444444	23
14.3333333333333	23
14.3336111111111	18
14.5	18
14.5002777777778	17
14.6666666666667	17
14.6669444444444	13
14.8333333333333	13
14.8336111111111	10
15	10
15.0002777777778	7
15.1666666666667	7
15.1669444444444	6
15.3333333333333	6
15.3336111111111	7
15.8333333333333	7
15.8336111111111	4
16	4
16.0002777777778	2
16.1666666666667	2
16.1669444444444	1
16.5	1
16.5002777777778	0
23.5819444444444	0


==> img/dynamic-comparison-hot/dynamic-comparison-hot-1-T--amb-Dyn.tsv <==
4.85527777777778	17.0868333333334
5.16666666666666	16.9
5.33333333333334	16.6
5.5	16.8
5.66666666666666	17.2
5.83333333333334	17
6	16.7
6.17944444444444	17.0153333333334
6.33333333333334	17.2
6.5	17.3
6.66666666666666	16.7
6.83333333333334	17.3
7	18.1
7.16666666666666	18.2
7.33333333333334	18.9
7.5	19.8
7.83333333333334	21
8	21
8.16666666666666	21.5
8.33333333333334	22.3
8.5	22.4
8.66666666666666	23.2
8.83333333333334	23.9
9.16666666666666	23.9
9.33333333333334	24.2
9.5	24.7
9.66666666666666	25.3
9.83333333333334	26.3
10.1666666666667	27.3
10.3333333333333	27.6
10.5	28.5
10.8333333333333	28.7
11	29.3
11.1666666666667	28.9
11.3333333333333	30.1
11.5	29.9
11.6666666666667	30.8
11.8333333333333	30.8
12	31
12.1666666666667	31.6
12.3333333333333	32
12.5	31.6
12.6666666666667	31.9
12.8333333333333	31.1
13	33
13.1666666666667	32.7
13.5	32.3
13.6666666666667	33.4
13.8333333333333	32.6
14	33.6
14.1666666666667	34.2
14.3333333333333	34.5
14.5	34.5
14.6666666666667	33.6
14.8333333333333	34.3
15	34
15.1666666666667	33.8
15.3333333333333	35
15.5	34.7
15.8333333333333	33.9
16	34.7
16.1666666666667	34.5
16.3333333333333	34.5
16.5	34.2
16.6666666666667	35.7
16.8333333333333	35.3
17	34.4
17.1666666666667	35.5
17.3333333333333	35.3
17.5	35.3
17.6666666666667	35.9
17.8333333333333	35.6
18.1666666666667	35.4
18.3333333333333	35.4
18.5	35.3
18.6666666666667	34.8
18.8333333333333	35.2
18.8552777777778	35.1473333333333


==> img/dynamic-comparison-hot/dynamic-comparison-hot-10-DHIStatic.tsv <==
4.85527777777777	0
5.855	0
5.85527777777777	15.9258333333333
6.855	15.9258333333333
6.85527777777777	41.4038888888889
7.855	41.4038888888889
7.85527777777777	67.6275
8.855	67.6275
8.85527777777777	82.2502777777778
9.855	82.2502777777778
9.85527777777777	98.2675
10.855	98.2675
10.8552777777778	93.3113888888889
11.855	93.3113888888889
11.8552777777778	102.794166666667
12.855	102.794166666667
12.8552777777778	117
13.855	117
13.8552777777778	110.403333333333
14.855	110.403333333333
14.8552777777778	102.934166666667
15.855	102.934166666667
15.8552777777778	88.3944444444444
16.855	88.3944444444444
16.8552777777778	77.3552777777778
17.855	77.3552777777778
17.8552777777778	72.6488888888889
18.8552777777778	72.6488888888889


==> img/dynamic-comparison-hot/dynamic-comparison-hot-11-cabinDyn.tsv <==
4.85527777777778	18.5434166666667
4.87777777777778	21.4795972751135
4.89444444444445	21.0999121196081
4.89944444444444	21.0781214126414
4.91416666666667	21.1178100029453
4.92861111111111	21.1065525552918
4.93111111111111	20.9508406295291
4.94666666666667	21.1329162534506
4.96722222222222	21.0861429268175
4.98972222222222	21.0755416636158
5	20.7249586629115
5.01666666666667	21.5163954802726
5.03583333333333	21.0783761675678
5.0525	21.4056890102361
5.05944444444444	21.0257203285562
5.07638888888889	21.1481885240282
5.10277777777778	21.0787510027369
5.17027777777778	21.0473636418935
5.1725	20.9048474687294
5.19111111111111	21.1014131478608
5.21666666666667	21.0516942926623
5.22055555555556	20.8177896517989
5.235	21.1148368114403
5.2375	20.9527033195629
5.25305555555556	21.0574695627857
5.27916666666667	21.0431318480067
5.28222222222222	20.842955779391
5.30222222222222	21.0705828733031
5.32027777777778	21.0390311719869
5.32361111111111	20.8186578977229
5.34	21.1414229486047
5.36027777777778	21.0635958296219
5.38583333333333	21.0547729868211
5.38805555555556	20.8994485883504
5.40111111111111	21.0786615171122
5.40333333333333	20.9341488750173
5.41944444444444	21.1374860054287
5.43583333333333	21.0743819616889
5.43805555555556	20.9176252603932
5.45527777777778	21.0897575386564
5.45805555555556	20.9215319242221
5.47444444444444	21.0871074487374
5.47777777777778	20.9367872699805
5.49472222222222	21.0657011961333
5.53472222222222	21.0489321678812
5.545	20.6928643902385
5.56416666666667	20.9122180492167
5.59777777777778	21.0017696330622
5.65611111111111	21.0525766124155
5.73277777777778	21.0463664670544
5.74361111111111	21.3961620721668
5.75638888888889	21.088317430793
5.76861111111111	21.1780018442983
5.77055555555556	21.0603694487383
5.78555555555556	21.1789957192495
5.79472222222222	20.9960402093149
5.81333333333333	21.1363929818664
5.82777777777778	21.0834238746215
5.83055555555556	20.9096099489192
5.84527777777778	21.1416284102991
5.86611111111111	21.0718294830522
5.86833333333333	20.9279176627992
5.88305555555556	21.0976829391473
5.90555555555556	21.0570438002778
5.90777777777778	20.9115004196915
5.92527777777778	21.1098992602626
5.93027777777778	20.949824629444
5.9425	21.0573940389331
5.96777777777778	21.0450550793992
5.97083333333333	20.8485801126714
5.98722222222222	21.150265956957
5.99055555555556	20.9847089272322
6.00305555555556	21.083043874249
6.00555555555556	20.9209066621939
6.01944444444445	21.1296126601459
6.02138888888889	20.9954160694362
6.03527777777778	21.1277775717485
6.05638888888889	21.0720661918879
6.08527777777778	21.0572043613583
6.08888888888889	20.8383862389252
6.09972222222222	21.1492671376532
6.10166666666667	21.0385452223701
6.11	21.1384589206814
6.12222222222222	21.1529701424093
6.12444444444445	21.0043989872687
6.13805555555556	21.1207952493705
6.15861111111111	21.1014981883266
6.16111111111111	20.942807267877
6.17416666666667	21.1491687093469
6.19305555555556	21.2056245300645
6.19472222222222	21.0965748997363
6.21083333333333	21.1345159390958
6.21583333333333	20.8709384867527
6.23111111111111	21.6592948237315
6.23416666666667	21.5222115421878
6.26055555555556	21.9396152240792
6.26444444444444	21.6769376419832
6.27611111111111	21.8166636627071
6.27777777777778	21.6981355485918
6.29944444444444	21.8253542941098
6.30222222222222	21.6271927482152
6.33055555555556	21.7260562970362
6.34472222222222	21.3339347831601
6.36444444444444	21.4670635077142
6.36638888888889	21.3433067435725
6.39055555555555	21.5364118148561
6.40555555555556	20.927583617645
6.41027777777778	20.9081422531373
6.4175	20.9499080965711
6.42805555555556	21.1280069977263
6.44111111111111	20.916169954793
6.455	21.1705849102669
6.46055555555555	21.0252488588889
6.46972222222222	21.1859288153214
6.47333333333333	21.0158880799644
6.51611111111111	21.8604127356923
6.51861111111111	21.7046500138646
6.52916666666667	21.8385264904543
6.535	21.4931319224615
6.56944444444445	21.8196141926843
6.5725	21.5966464563396
6.58972222222222	21.8838339354922
6.59527777777778	21.5286212401024
6.59916666666667	21.5589904972879
6.6225	21.5878457815658
6.62472222222222	21.4137366082729
6.64166666666667	21.4672215380257
6.64388888888889	21.2981845059755
6.665	21.4508702130172
6.66916666666667	21.1553334032193
6.68194444444444	21.2509741306156
6.69527777777778	21.0744355258215
6.70833333333333	21.2789937629607
6.71083333333333	21.126431473016
6.72861111111111	21.3270615347345
6.75472222222222	21.4392400649909
6.75777777777778	21.2348213839723
6.77472222222222	21.29620364678
6.77722222222222	21.1378747144917
6.79722222222222	21.298506470006
6.79888888888889	21.1974221191208
6.81166666666667	21.2600975741204
6.82833333333333	20.9338851414544
6.84222222222222	21.1028651394124
6.84777777777778	20.9847573523277
6.86444444444444	21.0750186035731
6.88805555555556	21.0193461730589
6.89027777777778	20.9066672358203
6.92472222222222	20.7937036316515
6.92722222222222	20.6884811756061
6.93861111111111	20.7129142683338
6.94166666666667	20.6039734233286
6.95611111111111	20.6999728500901
6.95833333333333	20.6295260303703
6.97666666666667	20.6882423563993
6.97888888888889	20.6170388620762
7.00777777777778	20.6029436788803
7.01805555555556	20.5126912400128
7.04027777777778	20.4799570303311
7.07166666666667	20.466744911279
7.08777777777778	20.1663345011362
7.11305555555555	20.0075142727704
7.16611111111111	20.4317170310189
7.17055555555556	20.3736215464006
7.18416666666667	20.4221709555806
7.18638888888889	20.3739286172075
7.205	20.4800567592682
7.2075	20.4313067515068
7.29277777777778	21.3257105820085
7.30611111111111	21.1076544706245
7.35527777777778	21.8826429845753
7.37333333333333	21.6100576737136
7.38611111111111	21.578050764095
7.40416666666667	21.6078605250502
7.42666666666667	22.3234143593133
7.47194444444445	23.0090147197704
7.47527777777778	22.9029336669594
7.49277777777778	23.2334230365856
7.49611111111111	23.1236300059996
7.52083333333333	23.6321169211093
7.52666666666667	23.4263964424435
7.55305555555556	23.8777065290219
7.55638888888889	23.7618382923936
7.56833333333334	24.0054392739532
7.57277777777778	23.8273510603032
7.60583333333333	24.308413672847
7.60944444444445	24.1256944271001
7.62666666666667	24.5741780054611
7.62888888888889	24.4685446425279
7.64055555555555	24.6538285802825
7.64333333333333	24.5026526031563
7.66027777777778	24.7606197889262
7.66972222222222	24.3391424547377
7.68472222222222	25.384009759443
7.69027777777778	25.2187096456369
7.72361111111111	26.5376425711539
7.75	25.5380086565556
7.75888888888889	25.754564775157
7.76166666666667	25.5610830179715
7.78111111111111	25.7928463619684
7.78527777777778	25.5001096397169
7.80972222222222	25.9267579610426
7.82722222222222	25.4849460334773
7.8425	25.7851145881426
7.84638888888889	25.5442143766444
7.865	25.9728218372546
7.87111111111111	25.605245545686
7.89111111111111	26.0711447430305
7.89333333333333	25.9119030197779
7.90805555555556	26.1813815326989
7.93027777777778	25.4110534546076
7.94972222222222	25.6305158516742
7.95611111111111	25.3074811962007
7.96416666666667	25.6317932120991
7.97222222222222	25.3687019439919
8.00916666666667	26.4880715285109
8.02055555555556	26.1987482830865
8.02944444444444	26.4313628829701
8.03472222222222	26.0859275444125
8.04916666666667	26.8576266253118
8.07055555555556	26.0291811248938
8.08777777777778	26.7512452440337
8.09916666666667	26.0360329396873
8.11333333333333	26.2743254560058
8.1175	26.0003969030068
8.13	26.1077283507797
8.13416666666667	25.8683947440337
8.15305555555556	26.1503802979561
8.16194444444444	25.6812730961699
8.18027777777778	26.1768679208469
8.18777777777778	25.8036001472077
8.2	26.4145406428176
8.20472222222222	26.2250308310367
8.21305555555556	26.45565603056
8.21666666666667	26.2362980641621
8.22722222222222	26.4133553897881
8.23388888888889	26.0564908134598
8.2475	26.4442126841103
8.26444444444445	26.3614492650077
8.26666666666667	26.2010033610109
8.285	26.3082580451629
8.28805555555556	26.1257491749152
8.30083333333333	26.3436588648787
8.30444444444445	26.1762769946783
8.31916666666667	26.4041884792487
8.32277777777778	26.1950323320761
8.33583333333333	26.4372702896522
8.34	26.2107952133298
8.35138888888889	26.3805161643098
8.355	26.1938014769366
8.37305555555556	26.345928867489
8.37722222222222	26.1173715545725
8.39472222222222	26.3173284023802
8.40027777777778	26.3297117172871
8.40916666666667	26.3231906651469
8.41138888888889	26.1884399951824
8.43305555555555	26.3694563308268
8.44527777777778	26.3488820067828
8.44861111111111	26.1543103839268
8.4675	26.3962949076649
8.48388888888889	26.3502899565713
8.48611111111111	26.2139417594503
8.49888888888889	26.3432688967117
8.50333333333333	26.1283225193021
8.51833333333333	26.4540278325239
8.52444444444444	26.1586864927481
8.54138888888889	26.4670910077721
8.55277777777778	26.1571714353151
8.57333333333333	26.3951074387226
8.57722222222222	26.2345176802028
8.59583333333333	26.3450415093477
8.59972222222222	26.1729751184874
8.6275	26.2706975603664
8.63361111111111	26.0835976508146
8.64416666666667	26.235800160729
8.64805555555555	26.1197703973693
8.66722222222222	26.2557911470216
8.68222222222222	26.2824052343372
8.68472222222222	26.187756849181
8.70722222222222	26.3156900360824
8.73166666666667	26.3171064999964
8.73472222222222	26.2121848563819
8.75111111111111	26.338348668361
8.76111111111111	26.3407451196069
8.76361111111111	26.2537503879282
8.78722222222222	26.3476101239935
8.79833333333334	26.2777038622299
8.81583333333333	26.2985688066503
8.81833333333334	26.2301898197597
8.83444444444445	26.3473117453146
8.83777777777778	26.2585019580337
8.84944444444444	26.3807972969298
8.85361111111111	26.2793332296409
8.86861111111111	26.4501340298331
8.88	26.3059609718991
8.89861111111111	26.3940194483629
8.90611111111111	26.2953177240569
8.92333333333334	26.4100910670484
8.93138888888889	26.2795667789517
8.94777777777778	26.4604986972618
8.98805555555556	26.3516954975965
8.99222222222222	26.2553610814053
9.00722222222222	26.3005804837855
9.01027777777778	26.2258914634774
9.03694444444444	26.2915333084916
9.04111111111111	26.1900323097615
9.05444444444445	26.3594409226022
9.06194444444445	26.2477131709813
9.0725	26.3860791979151
9.07694444444445	26.3090306897137
9.09083333333334	26.4447596384171
9.10694444444444	26.3898257969714
9.11222222222222	26.24039813322
9.12944444444445	26.3849449795959
9.13444444444444	26.2581680947753
9.15	26.4502297238768
9.16416666666667	26.2802100493949
9.17305555555556	26.3692965186507
9.18972222222222	26.2178201861187
9.20388888888889	26.2921435696588
9.20694444444445	26.2208045213958
9.24194444444445	26.2969444640739
9.24444444444444	26.2353339037928
9.25888888888889	26.3552326570622
9.26333333333334	26.2554615663776
9.275	26.4482234903903
9.27722222222222	26.3949272538811
9.28388888888889	26.4023392295298
9.29305555555556	26.3881082715579
9.29666666666667	26.293771062459
9.31194444444445	26.4692986401679
9.315	26.3867047475538
9.34444444444444	26.3532275735843
9.35333333333334	26.2090409863018
9.37111111111111	26.3299798159217
9.39555555555556	26.3223967029494
9.39861111111111	26.2627782410442
9.42361111111111	26.3229657889808
9.44111111111111	26.1315176457594
9.47805555555556	26.2961725037033
9.4925	26.2053850661229
9.515	26.2810674404832
9.54055555555556	26.3137730243071
9.55166666666667	26.4316769251929
9.5625	26.3569490274231
9.57361111111111	26.4921961390498
9.58194444444445	26.4233414036422
9.59111111111111	26.6279036770242
9.59777777777778	26.5483464149369
9.6075	26.6638140528756
9.64944444444444	26.3623616604197
9.65861111111111	26.475973027803
9.66472222222222	26.4341941063695
9.67444444444445	26.4927766937581
9.69833333333333	26.372788984194
9.71055555555555	26.4181445257596
9.71944444444444	26.4126828422667
9.73416666666667	26.1720132078308
9.7475	26.1463567576547
9.7725	26.295244926249
9.79388888888889	26.2348528758352
9.815	26.3947811166672
9.83527777777778	26.345747818888
9.84722222222222	26.4415490956858
9.85777777777778	26.4244428284035
9.86611111111111	26.4525212110442
9.89027777777778	26.4369601046259
9.90055555555556	26.4008225135908
9.91222222222222	26.4108775314924
9.92083333333333	26.3114363697497
9.93027777777778	26.3199139595982
9.93805555555556	26.2839755669924
9.96388888888889	26.3756120696538
9.99416666666667	26.2720707565157
10.0366666666667	26.3960247168318
10.0552777777778	26.4179852730649
10.0686111111111	26.3775317831651
10.1116666666667	26.4205330905767
10.1266666666667	26.5148274085288
10.1433333333333	26.5381262872959
10.1602777777778	26.4990113712082
10.1661111111111	26.5067151996961
10.1775	26.6210833110819
10.2213888888889	26.3430951633205
10.2372222222222	26.3890148100861
10.2619444444444	26.2077159996597
10.2961111111111	26.4313044877279
10.3027777777778	26.4417085279368
10.3177777777778	26.4280223688796
10.3227777777778	26.4512501261898
10.335	26.4420056108728
10.3544444444444	26.5534084979329
10.3722222222222	26.4064166897791
10.3813888888889	26.4747807579602
10.4172222222222	26.43602597305
10.4225	26.5065962194512
10.4383333333333	26.4173090334381
10.4433333333333	26.490586885091
10.4622222222222	26.4242501575775
10.4877777777778	26.4313322080779
10.4905555555556	26.4895103183396
10.5091666666667	26.4370259022202
10.5355555555556	26.4337933198695
10.5397222222222	26.5193960049903
10.5536111111111	26.4190448065531
10.5586111111111	26.4771869649405
10.57	26.4156712266113
10.5747222222222	26.5035788209305
10.5869444444444	26.4821031550561
10.5897222222222	26.534794059776
10.6102777777778	26.4278235557063
10.6158333333333	26.5367799768794
10.6302777777778	26.4277761007456
10.6383333333333	26.4902633836857
10.6569444444444	26.386293709417
10.6686111111111	26.5409159853925
10.705	26.3371895461187
10.7094444444444	26.4178198371909
10.7241666666667	26.3127832950078
10.745	26.3687086256593
10.7505555555556	26.4809134031909
10.7627777777778	26.4584524324747
10.7663888888889	26.5292378264027
10.7777777777778	26.4061980512662
10.7827777777778	26.4998142868023
10.7977777777778	26.3584682224993
10.8027777777778	26.4743462385796
10.8169444444444	26.3287030070803
10.8208333333333	26.4250779098136
10.8358333333333	26.3921239796504
10.8497222222222	26.3953098278076
10.8555555555556	26.5277831628217
10.8788888888889	25.8946657742513
10.8925	25.9724249049614
10.9208333333333	25.9455560438126
10.925	26.0078972023292
10.9466666666667	25.9315434448952
10.9533333333333	26.0283035276976
10.9686111111111	25.7847041704316
10.9875	26.0020430504264
11.0130555555556	25.9691150672828
11.0433333333333	25.95892448798
11.0563888888889	25.6908072784726
11.0980555555556	26.0772752372524
11.1116666666667	26.0373285036131
11.1208333333333	26.1028786461011
11.1352777777778	25.9739490540111
11.1588888888889	25.9621564412301
11.1802777777778	26.2756856611932
11.2202777777778	26.0122069048032
11.2283333333333	26.0029911041453
11.2466666666667	26.1520638310645
11.2602777777778	25.7745321064227
11.2625	25.8184849480868
11.2744444444444	25.7789340661035
11.2777777777778	25.8688087996017
11.2938888888889	25.8449475760344
11.2963888888889	25.9103942443148
11.3133333333333	25.8546927110474
11.3263888888889	25.8977639430432
11.3491666666667	26.283084609347
11.3588888888889	26.1474453384699
11.3658333333333	26.2095223179705
11.3763888888889	26.1080321554153
11.3836111111111	26.2013859170449
11.4038888888889	25.9404782860207
11.4136111111111	25.9446706759194
11.4213888888889	26.0993937195814
11.4358333333333	25.8045184926328
11.4458333333333	25.9948476880975
11.4577777777778	25.637644257211
11.4602777777778	25.6969216567604
11.4686111111111	25.6525912536449
11.475	25.6702337282042
11.4963888888889	25.9226433688087
11.5072222222222	25.8478264837514
11.5105555555556	25.9224723798448
11.5275	25.7697704546937
11.5347222222222	25.9178356575291
11.5505555555556	25.7961063638717
11.5597222222222	25.90044512919
11.5727777777778	25.865170505702
11.5863888888889	25.8905150103454
11.5891666666667	25.9759122641054
11.6038888888889	25.8785777582098
11.6144444444444	25.9621452388529
11.6283333333333	25.9254452450819
11.6405555555556	25.9316363586403
11.6455555555556	26.0756839918514
11.6583333333333	26.0218410192489
11.6616666666667	26.1067149925213
11.6763888888889	25.9891427108867
11.6847222222222	26.1179836749144
11.72	26.0053627326835
11.7241666666667	26.1218775202511
11.7369444444444	25.8388264278321
11.7472222222222	25.9538606615566
11.7577777777778	25.7950065876846
11.7602777777778	25.8676760539823
11.7719444444444	25.8230445377802
11.7938888888889	25.8925278304212
11.7997222222222	26.0659745844616
11.8163888888889	25.8886119611637
11.8336111111111	25.9185553826175
11.8358333333333	25.9953839231655
11.8572222222222	25.8974069489782
11.8716666666667	25.6836958992089
11.875	25.7716771252967
11.8927777777778	25.6088722301183
11.9	25.7253825135793
11.9066666666667	25.7366316170019
11.9213888888889	25.6907918654873
11.9236111111111	25.7656765411795
11.9358333333333	25.6546695428122
11.9388888888889	25.7507378451484
11.955	25.6897459499254
11.9575	25.7737087749309
11.9758333333333	25.6150473492986
11.9802777777778	25.6910578173586
11.9958333333333	25.6364229964835
11.9980555555556	25.7175319578803
12.0133333333333	25.6152760564729
12.0333333333333	25.6385839214541
12.0369444444444	25.7754515658988
12.0563888888889	25.7266580296897
12.0588888888889	25.8157435060965
12.0758333333333	25.699089656014
12.0980555555556	25.6868275097516
12.1022222222222	25.8418969515114
12.1172222222222	25.6171601059663
12.1205555555556	25.7419264768637
12.1344444444444	25.6636950101313
12.1491666666667	25.6590603042947
12.1655555555556	25.9137653936254
12.1758333333333	25.6531519518289
12.1794444444444	25.7623429842722
12.19	25.6365805847056
12.195	25.8150618519737
12.2108333333333	25.5428361986974
12.2261111111111	25.594557357137
12.2316666666667	25.836192278981
12.2455555555556	25.6914019532284
12.2491666666667	25.8242920750731
12.2608333333333	25.721023991487
12.2641666666667	25.8461118017513
12.2791666666667	25.5997395606314
12.2833333333333	25.7745613288349
12.2975	25.6522478280735
12.3019444444444	25.8299532030492
12.3219444444444	25.5940202848254
12.3433333333333	25.9683534033062
12.3625	25.4715626607422
12.3663888888889	25.6426409906709
12.3788888888889	25.5242161441058
12.3969444444444	25.5770430782236
12.4016666666667	25.7912970325077
12.4180555555556	25.5830831927512
12.4294444444444	25.7307407944576
12.4388888888889	25.6071690038005
12.4413888888889	25.6992928801496
12.4569444444444	25.5911464722524
12.4605555555556	25.7464805389573
12.4780555555556	25.5363355760488
12.4961111111111	25.8178919007942
12.5238888888889	25.5305099694838
12.5383333333333	25.7779660777441
12.5594444444444	25.562966792973
12.5786111111111	25.6211282298072
12.5813888888889	25.7498331348446
12.5905555555556	25.6619058342292
12.5969444444444	25.8610298422284
12.6108333333333	25.6695217040061
12.6158333333333	25.8050985557354
12.6363888888889	25.6079598207641
12.6605555555556	25.6526307593057
12.6630555555556	25.7698986942252
12.6736111111111	25.6900909457778
12.6797222222222	25.8921975428278
12.7063888888889	25.7205132430569
12.7147222222222	25.9413864252666
12.7366666666667	25.7145980722495
12.7438888888889	25.937916775964
12.7611111111111	25.5227714846586
12.7680555555556	25.6670294322006
12.7808333333333	25.615167221571
12.7838888888889	25.7293121158075
12.8002777777778	25.5340122760191
12.8025	25.6265242594582
12.8219444444444	25.560257546808
12.8266666666667	25.7385097924585
12.8394444444444	25.6081241962875
12.8441666666667	25.6789302651362
12.8522222222222	25.5889448247443
12.8563888888889	25.7250643325791
12.8669444444444	25.5754199366027
12.8722222222222	25.7050186516939
12.8888888888889	25.2477015263326
12.9011111111111	25.4823754403877
12.9161111111111	25.3956401810257
12.9202777777778	25.5862898279582
12.9358333333333	25.3217413539976
12.9383333333333	25.4561595671713
12.9522222222222	25.3927165315948
12.9547222222222	25.5311852341561
12.9661111111111	25.3812007798113
12.9691666666667	25.5394475522646
12.9802777777778	25.3545144087731
12.9838888888889	25.5439437274266
12.9997222222222	25.2535673536364
13.0163888888889	25.5430397852175
13.0325	25.3813886312823
13.0605555555556	25.4460779896221
13.0630555555556	25.5993888734056
13.0761111111111	25.4538719014523
13.0825	25.7434633367769
13.0961111111111	25.5611821831882
13.1002777777778	25.7515451216813
13.1166666666667	25.5322491099801
13.1197222222222	25.6881972069322
13.1436111111111	25.4508918209048
13.1541666666667	25.7567433700347
13.1691666666667	25.2807292543548
13.1794444444444	25.5297834240892
13.1961111111111	25.3045810778693
13.2002777777778	25.5361530031792
13.2097222222222	25.2457549362379
13.2116666666667	25.3357255536893
13.2230555555556	25.2114067522028
13.2577777777778	25.3806765627183
13.2675	25.6248007947879
13.2838888888889	25.350162271526
13.2863888888889	25.4913805821976
13.2983333333333	25.3907009650757
13.31	25.3856205450659
13.3188888888889	25.5329107654588
13.3305555555556	25.4521568972742
13.3333333333333	25.5898894047722
13.3494444444444	25.4649371647463
13.3672222222222	25.7453003570262
13.3844444444444	25.5101349807456
13.3877777777778	25.6683747018433
13.405	25.3860532485343
13.4155555555556	25.400270261513
13.4180555555556	25.544659765135
13.4341666666667	25.3924452370762
13.4375	25.5627424321187
13.4508333333333	25.3951796973595
13.4633333333333	25.5502872117526
13.4780555555556	25.4135841721601
13.4847222222222	25.4014302372786
13.495	25.4160297084567
13.4980555555556	25.5810349218722
13.5172222222222	25.3650261430765
13.5211111111111	25.4804016371551
13.5333333333333	25.409612257982
13.5763888888889	25.4540139606887
13.5797222222222	25.6453376697059
13.5933333333333	25.382138412293
13.6091666666667	25.6069386593001
13.6216666666667	25.4705062003816
13.6238888888889	25.5987336524296
13.6430555555556	25.4480358456032
13.6461111111111	25.6394292742042
13.6611111111111	25.4606438404268
13.6644444444444	25.6583214861148
13.6791666666667	25.4692271071817
13.6858333333333	25.4465888412209
13.6966666666667	25.4543444140502
13.7011111111111	25.7205476165296
13.7105555555556	25.5749977621358
13.7136111111111	25.7181873375692
13.725	25.4093744074293
13.7272222222222	25.5270367596003
13.7391666666667	25.3853072639263
13.7441666666667	25.6546853503688
13.7619444444444	25.4870868820752
13.7780555555556	25.4609574182589
13.7813888888889	25.652826323158
13.7966666666667	25.4923205657164
13.8008333333333	25.6953079927839
13.8122222222222	25.5568164801066
13.8158333333333	25.7175340383168
13.8305555555556	25.5076731516028
13.8352777777778	25.7193138313853
13.8497222222222	25.4310134599731
13.8544444444444	25.6572064656889
13.8741666666667	25.109436354463
13.8869444444444	25.4277109338616
13.9061111111111	24.9229958202889
13.9161111111111	24.9442144317509
13.9213888888889	25.3063545587743
13.9341666666667	25.0016510218483
13.9433333333333	25.1772205274769
13.9663888888889	24.8091250516393
13.9711111111111	24.9950913731293
13.9816666666667	24.9627593242537
13.9902777777778	24.9851190756061
14.0063888888889	25.5618598489982
14.0436111111111	25.3124708113364
14.0577777777778	24.7252515532493
14.0658333333333	24.9858034095455
14.0813888888889	24.9663908207849
14.0847222222222	25.2304619849894
14.0941666666667	25.0915000242297
14.0983333333333	25.3555509635707
14.1138888888889	25.0713688398004
14.1163888888889	25.2423960571855
14.1302777777778	25.1451228068391
14.1361111111111	25.1369623005393
14.1441666666667	25.1485357699669
14.1494444444444	25.5259839795843
14.1597222222222	25.2763640499373
14.1663888888889	25.6104898541439
14.1869444444444	25.159907032409
14.1969444444444	25.1757069068708
14.2033333333333	25.6142467702911
14.2236111111111	25.14034850489
14.2286111111111	25.5032199287986
14.2458333333333	24.8795035965835
14.2527777777778	25.393539501286
14.2652777777778	25.0949485611985
14.2677777777778	25.2760304842577
14.2852777777778	25.0980019165709
14.2888888888889	25.3889632461306
14.3066666666667	24.9302074584498
14.3105555555556	25.2029318338444
14.3230555555556	25.0220768069807
14.3255555555556	25.2247014471226
14.3341666666667	25.1361726955888
14.3411111111111	25.491304687201
14.3608333333333	25.0618716133168
14.3694444444444	25.384154634383
14.3902777777778	25.1652901089859
14.3941666666667	25.4681188216747
14.4111111111111	25.0779972383173
14.4227777777778	25.4577595993123
14.4363888888889	25.1475910541157
14.4394444444444	25.36909953363
14.4522222222222	25.1305156924988
14.4555555555556	25.299079237578
14.4666666666667	25.1131049186129
14.4702777777778	25.3807443668454
14.4805555555556	25.1647151356557
14.4855555555556	25.4864766020464
14.5002777777778	25.080895615402
14.5052777777778	25.4373286941276
14.5230555555556	24.9583120104958
14.5347222222222	25.3279526995681
14.5572222222222	25.0754866250146
14.57	25.2903024678665
14.5886111111111	25.1259772414965
14.6011111111111	25.1305206326236
14.6033333333333	25.3078623366106
14.6136111111111	25.1726452871918
14.6169444444444	25.3850014546888
14.6294444444444	25.0900004595152
14.6325	25.2911869928286
14.6483333333333	25.1611118457876
14.6519444444444	25.402737031761
14.6725	25.0763088505071
14.695	25.1385064997841
14.6980555555556	25.364400115563
14.7161111111111	24.9709787896714
14.7227777777778	25.3280349207434
14.7322222222222	24.9707941562572
14.7358333333333	25.1775587394285
14.7502777777778	24.8180511909441
14.7702777777778	24.9981418444669
14.7847222222222	25.6185678329197
14.8047222222222	24.7926811248102
14.8230555555556	25.4001816930667
14.8380555555556	25.0448261925118
14.8422222222222	25.3449618805113
14.8538888888889	25.2575215857081
14.8563888888889	25.434511187281
14.8719444444444	25.0783991816641
14.8786111111111	25.2818089645482
14.8977777777778	24.9649140983224
14.9061111111111	25.2064368401943
14.9263888888889	24.9770274499689
14.9302777777778	25.2769648301773
14.9497222222222	24.8942014933219
14.9716666666667	24.9869840395044
14.9741666666667	25.1944496732805
14.9888888888889	24.9520701291596
14.9958333333333	24.9383685325564
15.0080555555556	24.9797384018723
15.0122222222222	25.3009343818007
15.0394444444444	25.020104382109
15.0494444444444	25.03607515486
15.0536111111111	25.3438691563746
15.0688888888889	25.0623217512876
15.0747222222222	25.4129934344517
15.085	25.045567737497
15.0886111111111	25.2480502588186
15.1005555555556	24.9347120300621
15.1052777777778	25.0640351662566
15.1191666666667	24.9076667221819
15.1238888888889	25.2447824446877
15.1383333333333	25.0637228427294
15.1413888888889	25.270357171325
15.1563888888889	25.0617425209828
15.1630555555556	25.0355078573459
15.1733333333333	25.0400562435638
15.1827777777778	25.5461249934182
15.2086111111111	25.0591324971163
15.2116666666667	25.2643768314105
15.2216666666667	25.0997036233931
15.2261111111111	25.3883580331947
15.2383333333333	25.0064917111524
15.2441666666667	24.954729834583
15.2525	24.9711543093127
15.2566666666667	25.321592234625
15.2697222222222	25.0739356172796
15.2744444444444	25.3971844945357
15.2847222222222	24.9886823794759
15.2869444444444	25.1431495663815
15.3005555555556	24.9187732687506
15.3052777777778	25.309013993963
15.3172222222222	24.9695439217825
15.3233333333333	25.3895340812512
15.3552777777778	25.1128168617785
15.3680555555556	25.7213538962788
15.3922222222222	25.3681724852696
15.4019444444444	24.4750007061485
15.4052777777778	24.7047075068081
15.4158333333333	24.4618912767681
15.4294444444444	25.0431775426501
15.4463888888889	24.6443015644693
15.4588888888889	24.9987912379592
15.4680555555556	24.8579489139458
15.4708333333333	25.081095912248
15.4841666666667	24.6853765293203
15.49	24.9247601772702
15.5008333333333	24.8101989811099
15.5108333333333	24.8221592317379
15.5244444444444	25.5048130060674
15.5458333333333	24.6671679575237
15.5613888888889	25.0468764841594
15.5766666666667	24.9259325770133
15.5925	25.3627041323062
15.6069444444444	25.045492497111
15.6113888888889	25.3612202216892
15.6294444444444	25.0586232841849
15.6408333333333	25.3133507920355
15.6502777777778	25.1373465584178
15.6583333333333	25.5380432400093
15.6783333333333	24.9293479279902
15.6902777777778	24.9799695928544
15.6980555555556	25.4950564071756
15.705	25.1409345467152
15.7183333333333	25.0732670822364
15.7255555555556	25.5363388078073
15.7386111111111	24.6747885180523
15.7425	24.9437725140635
15.7547222222222	24.7953311638642
15.76	25.1895022681998
15.7761111111111	24.6614429459925
15.7794444444444	24.942022507664
15.7936111111111	24.6708280742338
15.805	25.0378263683924
15.8177777777778	24.857465546992
15.8316666666667	25.1066250079582
15.8408333333333	24.9170309306926
15.8455555555556	25.2199524249191
15.8680555555556	24.7871457530125
15.8702777777778	24.9714868841313
15.8894444444444	24.8261284291107
15.8936111111111	25.1562239765402
15.9080555555556	24.7851461648938
15.9141666666667	25.0412095670981
15.9263888888889	24.8396224829009
15.9316666666667	25.2113265098838
15.9444444444444	24.8264163675641
15.9475	25.0560311769117
15.9586111111111	24.8829979904228
15.9627777777778	25.1962016670018
15.9777777777778	24.7786840049072
15.9825	24.9672287270957
15.9927777777778	24.8426813261777
15.9986111111111	24.8292907603592
16.0063888888889	24.8445326063566
16.0111111111111	25.2457154311434
16.0283333333333	24.8737147257663
16.0355555555556	24.8564364846851
16.0588888888889	24.9069540019875
16.0638888888889	25.3058443369273
16.0730555555556	24.969717599611
16.0822222222222	25.3860096239317
16.0986111111111	24.7182397336601
16.1133333333333	24.7917602165144
16.1166666666667	25.1032151182234
16.1330555555556	24.8178097551591
16.1402777777778	24.8057910950396
16.1558333333333	24.8570423209746
16.1613888888889	25.2918864496744
16.1761111111111	24.6885516449378
16.1825	25.0376042475123
16.1927777777778	24.7002420852851
16.1963888888889	24.9644809716435
16.2136111111111	24.6520548044915
16.2327777777778	24.7797793102146
16.2469444444444	25.4357862396608
16.2719444444444	25.1301777461479
16.3130555555556	24.9847317089259
16.3272222222222	24.3181310584119
16.3455555555556	24.5972831584876
16.3508333333333	25.0813041541407
16.3661111111111	24.8101701053654
16.3725	25.2455787239305
16.3838888888889	25.0253463703923
16.3869444444444	25.2324522293995
16.4038888888889	24.8073721801132
16.4152777777778	25.1516007368801
16.4347222222222	24.8755816976836
16.4375	25.1075058419629
16.4516666666667	24.8093272761867
16.4569444444444	25.1866195952871
16.4766666666667	24.6663798179274
16.4933333333333	24.7767266395783
16.4963888888889	25.0487434936152
16.5155555555556	24.7940765440164
16.535	24.8737611914798
16.5558333333333	24.9007933081181
16.5588888888889	25.173064718707
16.5747222222222	24.8539676312785
16.5816666666667	24.8351384857938
16.5947222222222	24.8790642369326
16.6008333333333	25.3848761523932
16.6211111111111	24.7903853672712
16.6311111111111	25.1779801119719
16.6461111111111	24.9378027421729
16.6494444444444	25.2375050808557
16.6611111111111	24.8724448877452
16.6638888888889	25.1203614956237
16.6766666666667	24.9131600657117
16.6797222222222	25.2032532629837
16.7008333333333	24.8799483113449
16.705	25.2820588820081
16.7219444444444	24.900560787927
16.7275	25.2537893813856
16.7413888888889	24.9291055547038
16.7547222222222	24.8773790640353
16.7586111111111	25.256193764189
16.775	24.7276035084664
16.7772222222222	24.9361939766533
16.7913888888889	24.7654490652105
16.7941666666667	25.0424160305514
16.8044444444444	24.7964501920416
16.8091666666667	25.1769263335549
16.8283333333333	24.6578529764141
16.8513888888889	24.8041903076967
16.8541666666667	25.0846580296551
16.8725	24.7021963816675
16.8758333333333	24.9667097139818
16.8927777777778	24.7694967382002
16.8958333333333	25.054399494655
16.9125	24.8225550061848
16.92	25.345961888134
16.9391666666667	24.6663617007024
16.9447222222222	25.100360845823
16.9580555555556	24.7767170510509
16.9647222222222	24.7448080828937
16.9755555555556	24.7751967096785
16.9852777777778	25.3793412489928
17.0022222222222	24.588457003184
17.005	24.7839354922374
17.0141666666667	24.5998397034687
17.0252777777778	24.6248689538223
17.0297222222222	25.0364101144147
17.0477777777778	24.6445031984829
17.0536111111111	24.9645565054862
17.0627777777778	24.7483484287845
17.0658333333333	24.9853042957239
17.0802777777778	24.5536352497177
17.0858333333333	24.9052460596306
17.1016666666667	24.4322458289155
17.1188888888889	25.2788353709874
17.1533333333333	24.503283475289
17.1697222222222	25.2025042565513
17.1777777777778	24.7899716135532
17.1802777777778	24.9651665294736
17.1897222222222	24.6666534047142
17.1947222222222	24.6258797634802
17.2008333333333	24.6473524702857
17.2116666666667	25.3936602434334
17.2216666666667	24.8612372424407
17.2438888888889	24.9971581771962
17.2472222222222	25.3096727921763
17.2625	24.9045069272775
17.2666666666667	25.252769415567
17.2755555555556	24.9898704793857
17.2791666666667	25.2637820196593
17.2958333333333	24.908077154529
17.3005555555556	25.3062393253285
17.3227777777778	24.8017756981526
17.3477777777778	25.5348175221769
17.3680555555556	24.9048248869423
17.3747222222222	24.8596031740856
17.3888888888889	24.8914021682435
17.4016666666667	25.5616910592926
17.4186111111111	24.6277139858531
17.4269444444444	25.2539719627627
17.4452777777778	24.5276903309551
17.4577777777778	25.0187430558489
17.4702777777778	24.8546906964208
17.4761111111111	25.2907736752469
17.4933333333333	24.5989031753656
17.4994444444444	24.9503910988531
17.5213888888889	24.6347722389528
17.5261111111111	25.1072199712219
17.5375	24.6268820137424
17.5408333333333	24.9107381696408
17.5494444444444	24.6659041023662
17.5544444444444	25.0771613479378
17.5652777777778	24.6687323428309
17.5691666666667	25.0011583607656
17.5847222222222	24.3168387764633
17.6008333333333	24.8106615452773
17.6166666666667	24.6044575886958
17.6208333333333	25.0304560991264
17.6361111111111	24.571112986357
17.6494444444444	24.6427782200773
17.6522222222222	24.9723698999098
17.6663888888889	24.727946633394
17.6711111111111	25.1750622181908
17.6825	24.7573381677478
17.6861111111111	25.075720494074
17.7025	24.5760936020878
17.7094444444444	25.0796093848779
17.7294444444444	24.6329659986185
17.7366666666667	24.8593208998799
17.7544444444444	24.7381384497575
17.7719444444444	24.7816963877256
17.7747222222222	25.0829212996866
17.7925	24.7576405844666
17.8266666666667	24.8384556955807
17.8308333333333	25.2435504861529
17.845	24.8307728231237
17.8480555555556	25.1063289766234
17.8636111111111	24.9136113360628
17.8702777777778	25.3308579837608
17.8891666666667	24.9269302222937
17.9044444444444	24.959024395545
17.9066666666667	25.1960736569951
17.9227777777778	24.9760344041699
17.9261111111111	25.2880479816715
17.9422222222222	24.8370867797773
17.9491666666667	25.1339068339725
17.96	24.8268632751962
17.9636111111111	25.1409832152855
17.9808333333333	24.7599525535683
17.9947222222222	24.8545571345908
18.0008333333333	25.3718495085487
18.015	24.8834699329809
18.0175	25.1102674955665
18.0355555555556	24.8752416801775
18.0469444444444	25.1745335737636
18.0636111111111	24.9415503613701
18.0666666666667	25.2320372869403
18.0819444444444	24.9655520774627
18.0938888888889	25.2473704636193
18.1086111111111	25.0658287972865
18.1138888888889	25.4950534660941
18.1288888888889	25.0760954502749
18.1330555555556	25.4210356448768
18.1447222222222	25.2556860203404
18.1466666666667	25.4153743773931
18.1627777777778	25.0621101201503
18.1666666666667	25.3537842088238
18.1811111111111	24.9486891125999
18.1894444444444	25.1715376932003
18.2027777777778	24.9651044673215
18.2075	25.3625095844271
18.2219444444444	24.8902601012392
18.2266666666667	25.1325241544578
18.2461111111111	24.8477175910155
18.2591666666667	25.4830672801426
18.2811111111111	24.8695271723391
18.2833333333333	25.0926978710218
18.2969444444444	24.9101006185107
18.3030555555556	24.9001192176304
18.3127777777778	24.9331113360336
18.3161111111111	25.2660702519875
18.3272222222222	24.9995795622122
18.3308333333333	25.2895138895254
18.3472222222222	24.8895789216631
18.3763888888889	24.9831386852443
18.3961111111111	24.983995792746
18.4008333333333	25.4075158611585
18.4119444444444	24.9530530437276
18.4161111111111	25.2600180172481
18.4277777777778	24.8628833857977
18.4302777777778	25.0827804389017
18.4497222222222	24.8797949384055
18.4541666666667	25.3006238961048
18.4705555555556	24.9108796106949
18.4780555555556	25.2198263603349
18.4919444444444	24.9796942248945
18.5047222222222	24.9532328738782
18.5130555555556	25.4587151904782
18.5261111111111	25.015197068605
18.5333333333333	25.3568589690968
18.5441666666667	24.9256523961303
18.5469444444444	25.1373388583843
18.5580555555556	24.837170213086
18.5633333333333	25.2584608594812
18.5813888888889	24.6999193117722
18.5986111111111	24.8456166103205
18.6025	25.2218178660673
18.6175	25.0575398022433
18.62	25.2639689117316
18.6316666666667	24.9930753741393
18.6352777777778	25.2734686250198
18.6519444444444	24.975603060797
18.6638888888889	25.5902015314949
18.6833333333333	25.1082093863887
18.6886111111111	25.4989247278253
18.7058333333333	24.8017037513138
18.7166666666667	24.8548198819635
18.7216666666667	25.3129574035634
18.7394444444444	24.4809739037366
18.7419444444444	24.7179035639923
18.7522222222222	24.5596403144579
18.7663888888889	24.6849271979013
18.7691666666667	24.9879496554508
18.7866666666667	24.8204419423192
18.7991666666667	25.1151851318103
18.8086111111111	24.9758846310638
18.815	25.4241596287522
18.8288888888889	24.8439984428916
18.8352777777778	25.1285638201579
18.8552777777778	24.8185558946229


==> img/dynamic-comparison-hot/dynamic-comparison-hot-12-cabinStatic.tsv <==
4.85527777777778	21.0450461454255
6.855	21.0474554984351
6.85527777777778	23.5672588523149
7.855	23.5672588523149
7.85527777777778	26.3042488817782
9.855	26.3138551087229
9.85527777777778	26.4121087266479
10.855	26.4121087266479
10.8552777777778	25.9523607170157
11.855	25.9523607170157
11.8552777777778	25.6674565370286
12.855	25.6674565370286
12.8552777777778	25.4566137700157
13.855	25.4566137700157
13.8552777777778	25.1838024074838
14.855	25.1838024074838
14.8552777777778	25.0556964882823
15.855	25.0556964882823
15.8552777777778	24.9136027295518
16.855	24.9136027295518
16.8552777777778	24.8773356366694
17.855	24.8773356366694
17.8552777777778	25.0404923028308
18.8552777777778	25.0404923028308


==> img/dynamic-comparison-hot/dynamic-comparison-hot-13-shellInsideDyn.tsv <==
4.85527777777778	18.5434166666667
4.92888888888889	19.1409075317334
4.96861111111111	19.2711262584395
4.99111111111111	19.3163536475836
5.00666666666667	19.3177050250378
5.05694444444444	19.4468726130136
5.10666666666667	19.4561509846212
5.21527777777778	19.4313160474574
5.33222222222222	19.3572168454994
5.40861111111111	19.3318350940731
5.48777777777778	19.3313298204111
5.53583333333333	19.346865023385
5.565	19.3194444724377
5.73388888888889	19.4599523504809
5.75527777777778	19.5037308205128
5.79333333333333	19.519084196433
5.86638888888889	19.5035934589252
6.0125	19.4075900853636
6.09694444444445	19.3849159217207
6.22166666666667	19.448889204967
6.27722222222222	19.6504507373863
6.33222222222222	19.7680543277403
6.39444444444445	19.7774095179397
6.42222222222222	19.7141842923546
6.47972222222222	19.6692101098807
6.53194444444444	19.7942319642904
6.59333333333333	19.8790342360085
6.64222222222222	19.8396387635332
6.72916666666667	19.6768797436383
6.81333333333333	19.6749495629331
6.85333333333334	19.6584683625049
6.89	19.671746897279
6.96444444444445	19.6458845623126
7.07444444444445	19.6688394000376
7.11916666666667	19.5991541480768
7.14111111111111	19.5885555196657
7.21388888888889	19.6594486153777
7.26666666666667	19.8152709782708
7.41722222222222	20.5461270445498
7.67888888888889	22.6421252681758
7.73805555555555	23.2932132494576
7.81222222222222	23.6772664197611
7.91583333333334	24.046843931433
7.92833333333333	24.0661008934503
7.98055555555555	24.0535658051206
8.0925	24.4943255016511
8.15555555555556	24.5245415041612
8.17	24.5147492220127
8.19305555555556	24.5369941492733
8.265	24.7436050220051
8.37416666666667	24.9912035258616
8.48305555555556	25.1690744087763
8.66166666666667	25.3874057088071
8.9275	25.960254474417
8.98888888888889	26.0381664004333
9.04861111111111	26.0540639289372
9.16166666666667	26.1413802866808
9.25194444444444	26.1597599977809
9.50972222222222	26.4253246300649
9.56694444444445	26.5387375699996
9.62833333333333	26.7137704233331
9.80472222222222	27.021168632263
9.91583333333334	27.3464095683566
10.1163888888889	27.7138629160209
10.1919444444444	27.8827223117406
10.2183333333333	27.9150621173151
10.2922222222222	27.9521150352165
10.4183333333333	28.140837183893
10.5941666666667	28.4646798446727
10.6447222222222	28.5236111288465
10.6863888888889	28.556012046083
10.7455555555556	28.5602867716864
10.7875	28.5939530277089
10.8611111111111	28.619037001596
10.9125	28.5364845166893
10.9766666666667	28.5078403419859
11.0441666666667	28.5559276433348
11.0833333333333	28.5382738300164
11.1258333333333	28.5711350096294
11.1702777777778	28.5636461732077
11.2508333333333	28.616499606593
11.2777777777778	28.6095425484147
11.3283333333333	28.6654198154794
11.395	28.8529439374749
11.4286111111111	28.8803081084453
11.4508333333333	28.8797766054049
11.48	28.8461380288025
11.555	28.8468853253209
11.5780555555556	28.8636130700569
11.6411111111111	28.9540275306591
11.7313888888889	29.143935434012
11.8594444444444	29.1981909066401
11.9011111111111	29.162197697146
12.035	29.1468200315192
12.1497222222222	29.250360967349
12.2	29.3202666320876
12.2277777777778	29.3290130344345
12.2694444444444	29.3948623564478
12.3319444444444	29.4471169080074
12.3541666666667	29.4910676149753
12.51	29.4488492018532
12.5794444444444	29.3930719762935
12.6225	29.4149047615979
12.6613888888889	29.4148454381355
12.7225	29.4605205747246
12.7483333333333	29.4591951986908
12.8983333333333	29.2282528191851
12.9166666666667	29.2249994733143
12.9530555555556	29.2557716476232
13.0008333333333	29.3524795197818
13.1088888888889	29.6575458504187
13.1594444444444	29.7127883970018
13.2580555555556	29.6525520634142
13.2747222222222	29.6653770773639
13.3316666666667	29.6556558695249
13.3941666666667	29.6881975405133
13.5202777777778	29.6091134740695
13.5575	29.6023407394445
13.6077777777778	29.6495702493453
13.72	29.8602265354397
13.7580555555556	29.8850017483678
13.8202777777778	29.8841397286736
13.8619444444444	29.8528814890775
13.9180555555556	29.7164003725756
13.9702777777778	29.6709302568972
13.9905555555556	29.6713692029991
14.0441666666667	29.8225899094107
14.065	29.804460164378
14.0833333333333	29.8126207308849
14.2327777777778	30.1054754257431
14.2486111111111	30.0987561823152
14.2941666666667	30.1459351742205
14.3247222222222	30.1476880992043
14.4019444444444	30.232338749144
14.4194444444444	30.2300320460743
14.51	30.2832638062985
14.6575	30.163213726893
14.7711111111111	29.9861816797263
14.7922222222222	30.0417121335702
14.8188888888889	30.0145111291752
14.8636111111111	30.0952079866968
14.8861111111111	30.1108464162684
14.9383333333333	30.1079816624901
15.0086111111111	30.0579292673563
15.0922222222222	30.0805318336519
15.1211111111111	30.047532628441
15.1502777777778	30.0519506179485
15.1744444444444	30.0358069465412
15.1919444444444	30.0638517954051
15.2336111111111	30.0875148885116
15.2538888888889	30.0827771989465
15.3202777777778	30.1780134397222
15.3947222222222	30.4197889446843
15.4263888888889	30.3342452646779
15.4572222222222	30.3058439366818
15.4761111111111	30.3108156940024
15.5111111111111	30.2864498581716
15.5316666666667	30.3363709499258
15.5602777777778	30.2959458902238
15.6638888888889	30.3581974380684
15.6919444444444	30.3203905192783
15.7297222222222	30.3271996493291
15.8030555555556	30.1562397117371
15.8908333333333	30.1016760451694
15.9277777777778	30.1095068373028
16.0066666666667	30.1799073616899
16.0902777777778	30.3156229369457
16.1141666666667	30.2940940024343
16.1272222222222	30.3026661338834
16.1566666666667	30.2874229235943
16.1697222222222	30.3016549393624
16.2338888888889	30.2403318017055
16.2669444444444	30.3169284847913
16.3133333333333	30.3238178988181
16.3472222222222	30.2196352752014
16.3916666666667	30.254175438938
16.4233333333333	30.2512133754715
16.4647222222222	30.2308761518028
16.4944444444444	30.1728630699711
16.5313888888889	30.1494678584348
16.5561111111111	30.1524801617007
16.5952777777778	30.1918053473365
16.6286111111111	30.2581288324162
16.7138888888889	30.4961255241346
16.7686111111111	30.5770781676343
16.7925	30.5662545988483
16.8166666666667	30.5739618331871
16.8941666666667	30.493758505912
16.915	30.4790123899812
16.93	30.4893084616072
16.9772222222222	30.3906244774618
16.9958333333333	30.3964740982091
17.0511111111111	30.2523804840432
17.1086111111111	30.1894482036942
17.1333333333333	30.2501742804021
17.1436111111111	30.2600975301928
17.16	30.2512216316079
17.1836111111111	30.3088866243962
17.2027777777778	30.320507155877
17.2194444444444	30.3848553207785
17.2838888888889	30.4939239194856
17.3083333333333	30.5158842912924
17.3372222222222	30.5095163104318
17.3602777777778	30.5671698661523
17.3908333333333	30.5345377271563
17.41	30.5728724308843
17.4558333333333	30.4815028360469
17.4830555555556	30.486465310655
17.5230555555556	30.4247084572523
17.5733333333333	30.4244452453318
17.5997222222222	30.3700812347637
17.6291666666667	30.3929112836039
17.6502777777778	30.3907746515262
17.6902777777778	30.465651968874
17.7063888888889	30.4635099536474
17.7186111111111	30.4820169241509
17.7722222222222	30.4814710105272
17.7863888888889	30.4961318040333
17.8272222222222	30.4848711326968
17.8802777777778	30.527675521772
17.9052777777778	30.5211795669771
17.9338888888889	30.5391290901405
17.9702777777778	30.5192055941058
17.9955555555556	30.484542566977
18.0097222222222	30.5014024621169
18.0452777777778	30.480557581615
18.0922222222222	30.4801138111081
18.1547222222222	30.5386058913065
18.2155555555556	30.500272602389
18.2530555555556	30.4456140471781
18.2711111111111	30.4629695237237
18.3133333333333	30.4145454203573
18.3380555555556	30.4218121022508
18.3963888888889	30.3655717526771
18.4205555555556	30.3759371091133
18.4511111111111	30.3429282472454
18.4627777777778	30.3488893035116
18.5086111111111	30.3195828952555
18.5188888888889	30.3319198468912
18.5394444444444	30.3274199224413
18.5705555555556	30.2930327596542
18.6005555555556	30.2169965566653
18.6252777777778	30.2174359202133
18.6547222222222	30.1951215217657
18.6705555555556	30.2167781089542
18.6930555555556	30.2060970036737
18.7680555555556	30.0165745090113
18.7975	30.0011923952036
18.8227777777778	30.0365292549699
18.8552777777778	30.0263788592358


==> img/dynamic-comparison-hot/dynamic-comparison-hot-14-shellInsideStatic.tsv <==
4.85527777777778	19.420765488137
5.855	19.420765488137
5.85527777777778	19.4900103009221
6.855	19.4900103009221
6.85527777777778	22.0463662149788
7.855	22.0463662149788
7.85527777777778	25.1623382170707
8.855	25.1623382170707
8.85527777777778	26.5178102838299
9.855	26.5178102838299
9.85527777777778	28.2146149132416
10.855	28.2146149132416
10.8552777777778	28.8555207819539
11.855	28.8555207819539
11.8552777777778	29.3401771169697
12.855	29.3401771169697
12.8552777777778	29.6778646768393
13.855	29.6778646768393
13.8552777777778	30.0780044008309
14.855	30.0780044008309
14.8552777777778	30.1914417160481
15.855	30.1914417160481
15.8552777777778	30.3277950419003
16.855	30.3277950419003
16.8552777777778	30.4322690172536
17.855	30.4322690172536
17.8552777777778	30.3132866568199
18.8552777777778	30.3132866568199


==> img/dynamic-comparison-hot/dynamic-comparison-hot-17-PMVDyn.tsv <==
4.85527777777778	-0.94474554416756
4.8675	-0.676368563134538
4.87277777777778	-0.592109575436925
4.87722222222222	-0.561613845807582
4.87888888888889	-0.558957798910491
4.88083333333334	-0.559747116197535
4.88972222222222	-0.579043712569515
4.89555555555556	-0.583144080942915
4.915	-0.561217060837219
4.92861111111111	-0.552075052886114
4.93111111111111	-0.569535453711406
4.94166666666667	-0.544513045353668
4.94777777777778	-0.537100542687178
4.97111111111111	-0.532272511198602
4.98972222222222	-0.525442511741602
4.995	-0.558036655533595
5.00055555555556	-0.566707850162018
5.01055555555556	-0.481307499912933
5.01388888888889	-0.467888903773282
5.01805555555556	-0.463615917814366
5.03166666666667	-0.473659807700344
5.03583333333333	-0.508467072534547
5.04472222222222	-0.476226426916671
5.0525	-0.463826316532732
5.05944444444444	-0.508391704426252
5.06083333333333	-0.502145294112925
5.07055555555556	-0.49323699505922
5.07722222222222	-0.491368459843191
5.10194444444445	-0.496929464566829
5.17027777777778	-0.497213320723532
5.1725	-0.51425127301561
5.18333333333333	-0.49315704718132
5.19166666666667	-0.488515318586622
5.20527777777778	-0.491537600422507
5.21666666666667	-0.491229659943791
5.22055555555556	-0.5193085535352
5.22944444444445	-0.491487556191156
5.235	-0.482491085532658
5.2375	-0.501758791179242
5.25333333333333	-0.487682065380913
5.27916666666667	-0.48674445554532
5.28222222222222	-0.510726258845438
5.29305555555555	-0.487805493384084
5.30222222222222	-0.481864811453168
5.32027777777778	-0.483835587784252
5.32361111111111	-0.510244151565935
5.33444444444444	-0.478763431316558
5.34055555555556	-0.471674616130986
5.36055555555556	-0.482883704912009
5.38583333333333	-0.486751077838026
5.38805555555556	-0.505772671817024
5.40111111111111	-0.486144339727065
5.40333333333333	-0.503801485472685
5.41305555555556	-0.484490827016199
5.41972222222222	-0.480968080954902
5.43583333333333	-0.48944268557451
5.43805555555556	-0.508592859586575
5.44916666666667	-0.493486422266884
5.45555555555556	-0.490007922793225
5.45805555555556	-0.510579481993386
5.46805555555556	-0.49587031171431
5.47472222222222	-0.491922078098387
5.47777777777778	-0.510330282992236
5.48916666666667	-0.498957672187085
5.49527777777778	-0.496269944299165
5.53472222222222	-0.503841052384988
5.54	-0.539029347742531
5.54555555555556	-0.550144583976159
5.56027777777778	-0.531856830998933
5.56972222222222	-0.527168842565619
5.61194444444444	-0.522044235868002
5.66666666666667	-0.522853661791824
5.73277777777778	-0.512948196363357
5.73833333333333	-0.478358831537051
5.74416666666667	-0.467083941550257
5.75416666666667	-0.479980717192479
5.75694444444445	-0.501200501501565
5.76861111111111	-0.488475041671926
5.77055555555556	-0.502485800240457
5.77888888888889	-0.488870776630897
5.78583333333333	-0.486039371718267
5.7925	-0.488834479562737
5.79472222222222	-0.506999004766715
5.80555555555556	-0.491096283536123
5.81333333333333	-0.488371442374138
5.82777777777778	-0.493474294721413
5.83055555555556	-0.514482225595341
5.83972222222222	-0.491449623021946
5.84583333333333	-0.484880996703087
5.86611111111111	-0.490870381709641
5.86833333333333	-0.508151891787566
5.88305555555556	-0.486684805262893
5.90555555555556	-0.48927831397852
5.90777777777778	-0.506762098271505
5.91833333333333	-0.486554822978817
5.92555555555555	-0.481789403294066
5.92805555555556	-0.48202409596524
5.93027777777778	-0.500626722498538
5.9375	-0.489963383502431
5.94277777777778	-0.486810157401976
5.96777777777778	-0.486352507857188
5.97083333333333	-0.509982029088512
5.98027777777778	-0.480181137344115
5.9875	-0.472557330174141
5.99055555555556	-0.492125982270686
6.00305555555556	-0.480198695017361
6.00555555555556	-0.500230330467904
6.01388888888889	-0.482779280718979
6.01944444444445	-0.477667401914292
6.02138888888889	-0.494138084536072
6.02972222222222	-0.482864707113787
6.03555555555556	-0.48026255626732
6.05694444444444	-0.489986168225954
6.08527777777778	-0.495935482111204
6.08888888888889	-0.523133992124738
6.09972222222222	-0.487563640520634
6.10166666666667	-0.501126593455893
6.11	-0.489904421298871
6.12222222222222	-0.488892831439699
6.12444444444445	-0.507094550735751
6.13833333333334	-0.494546732672617
6.15861111111111	-0.498619551235084
6.16111111111111	-0.518182597939866
6.17444444444444	-0.494224793233261
6.19305555555556	-0.487207059304836
6.19472222222222	-0.500427536262144
6.21083333333333	-0.496357027730156
6.21583333333333	-0.528899320978933
6.22305555555556	-0.472419649879463
6.23111111111111	-0.431508566768134
6.23416666666667	-0.447283597237981
6.24416666666667	-0.418393221493275
6.26055555555556	-0.38681561138317
6.26444444444444	-0.417539119986998
6.27611111111111	-0.397455340711982
6.27777777777778	-0.411480166639507
6.29944444444444	-0.391116989399183
6.30222222222222	-0.414817724283665
6.30527777777778	-0.409885316284878
6.33055555555556	-0.399774259128289
6.33361111111111	-0.425627027685852
6.3425	-0.428107975343572
6.34472222222222	-0.447312846887069
6.36444444444444	-0.432157271753137
6.36638888888889	-0.447312185179626
6.37722222222222	-0.434346766179448
6.39055555555555	-0.423930559920144
6.39861111111111	-0.476755811821636
6.40583333333333	-0.501691846102531
6.41055555555556	-0.505343898779408
6.4175	-0.502686891027171
6.42138888888889	-0.487775417232275
6.42472222222222	-0.4836537088112
6.42833333333333	-0.483036960994269
6.43833333333333	-0.490392685775639
6.44111111111111	-0.511238093660506
6.44916666666667	-0.488962989417537
6.45527777777778	-0.48245023916558
6.45805555555556	-0.482407013313061
6.46055555555555	-0.500772049273255
6.46972222222222	-0.482272134883164
6.47333333333333	-0.503396052548535
6.48833333333333	-0.451329186285477
6.49138888888889	-0.468580510529303
6.50361111111111	-0.423563242188713
6.51611111111111	-0.388821472054083
6.51861111111111	-0.40624630195402
6.52916666666667	-0.383529885390448
6.535	-0.422779604801125
6.54944444444444	-0.393827792146634
6.56944444444445	-0.36731891812186
6.5725	-0.393144555904296
6.58972222222222	-0.351016889029673
6.59527777777778	-0.39215312455342
6.59888888888889	-0.387687534010325
6.6225	-0.378345270147317
6.62472222222222	-0.398989052435326
6.64166666666667	-0.390048477988003
6.64388888888889	-0.41022014945764
6.65361111111111	-0.398509291150482
6.665	-0.389546628578948
6.66916666666667	-0.426138076609295
6.68194444444444	-0.420913624606712
6.68388888888889	-0.43818528067521
6.69305555555556	-0.430697415051494
6.69527777777778	-0.4488130594296
6.70833333333333	-0.429937962889486
6.71083333333333	-0.449391972909471
6.71888888888889	-0.439186630725011
6.72861111111111	-0.431714204536419
6.75472222222222	-0.424179277271538
6.75777777777778	-0.449765932308672
6.77472222222222	-0.447420816693779
6.77722222222222	-0.467438352314204
6.79722222222222	-0.453852118996561
6.79888888888889	-0.466465927453704
6.81166666666667	-0.462302215072544
6.81444444444444	-0.482588906762142
6.82527777777778	-0.48632168897505
6.82833333333333	-0.507768841952402
6.83777777777778	-0.495211765880093
6.84416666666667	-0.49288804487821
6.84777777777778	-0.509269751593536
6.85611111111111	-0.502898143118372
6.86027777777778	-0.502610992018823
6.88805555555556	-0.519549114846033
6.89027777777778	-0.53438756581312
6.90583333333333	-0.5497446175244
6.92472222222222	-0.563540453012283
6.92722222222222	-0.577642214805756
6.93861111111111	-0.580166495630237
6.94166666666667	-0.595078741166667
6.95611111111111	-0.590071623184979
6.95833333333333	-0.599662765054855
6.97666666666667	-0.60027117570807
6.97888888888889	-0.609979837760569
7	-0.62036795639489
7.00777777777778	-0.620790683847819
7.01166666666667	-0.630101770443481
7.03638888888889	-0.63756968184315
7.07166666666667	-0.641822405059653
7.07916666666667	-0.664463275286796
7.08805555555556	-0.682201823809464
7.09888888888889	-0.696372146836723
7.11305555555555	-0.708667710134108
7.12805555555556	-0.68914508247072
7.13472222222222	-0.683939953552905
7.1375	-0.689279577013647
7.15027777777778	-0.67299898423834
7.16666666666667	-0.660346980200309
7.17055555555556	-0.668752682414855
7.18416666666667	-0.666071403836405
7.18638888888889	-0.672613342310711
7.205	-0.663535817256012
7.2075	-0.670155646420522
7.2175	-0.655743739810994
7.22972222222222	-0.643538300503923
7.23138888888889	-0.642176025175047
7.23416666666667	-0.647891726950601
7.24972222222222	-0.620792367526001
7.25222222222222	-0.62590068318401
7.27277777777778	-0.585147209638691
7.29277777777778	-0.556004283190333
7.30611111111111	-0.581927988075087
7.32388888888889	-0.530583268573753
7.32611111111111	-0.534924085069779
7.33861111111111	-0.503611305938136
7.35527777777778	-0.472179923193696
7.36361111111111	-0.492881207131177
7.37361111111111	-0.504293462686256
7.38638888888889	-0.508187611968648
7.40416666666667	-0.505064436561796
7.40805555555556	-0.496448882082358
7.42666666666667	-0.408723436843829
7.43	-0.413279775360277
7.44138888888889	-0.377206539221742
7.44388888888889	-0.383454985557009
7.45666666666667	-0.339131620615017
7.47194444444445	-0.2970949416069
7.47527777777778	-0.308965406414405
7.49277777777778	-0.25552787772569
7.49611111111111	-0.267871307659153
7.52083333333333	-0.181382444263182
7.52666666666667	-0.203760044570238
7.53666666666667	-0.16221950769507
7.54138888888889	-0.176031870787533
7.55305555555556	-0.124639881328473
7.55638888888889	-0.137355120437107
7.56833333333334	-0.0961033305132446
7.57277777777778	-0.116485058393831
7.58722222222222	-0.0740509710324382
7.60583333333333	-0.0296382791519854
7.60944444444445	-0.0515448389461817
7.62666666666667	0.0199224597848833
7.62888888888889	0.00747002536463626
7.64055555555555	0.0405776888820242
7.64333333333333	0.0223158847594291
7.66027777777778	0.0677394828301985
7.66972222222222	0.0157679881615458
7.68472222222222	0.166846569352252
7.69027777777778	0.149910238166225
7.70472222222222	0.264544166581143
7.72361111111111	0.371422104963365
7.73472222222222	0.290743171187902
7.74166666666667	0.26881233608826
7.75	0.256820647278431
7.75111111111111	0.268869332998431
7.75888888888889	0.290847829202452
7.76166666666667	0.265864707645708
7.78111111111111	0.305764562620418
7.78527777777778	0.267304820316937
7.80972222222222	0.334110996156397
7.81333333333333	0.301011917294705
7.82138888888889	0.323715487313954
7.82722222222222	0.278136163010249
7.8425	0.32406882425213
7.84638888888889	0.292841337008369
7.865	0.360635753882597
7.87111111111111	0.312961913997942
7.89111111111111	0.386045093690328
7.89333333333333	0.365378295642852
7.90805555555556	0.410217467143443
7.91666666666667	0.377220130113429
7.92694444444444	0.351482844346524
7.93027777777778	0.311116161116225
7.93583333333333	0.308593127452188
7.94972222222222	0.340406349465816
7.95611111111111	0.295763412796347
7.96416666666667	0.339815339645916
7.97222222222222	0.303749890564561
7.98583333333333	0.395821473194125
7.99	0.369347451528295
8.00083333333333	0.438776276551216
8.00916666666667	0.469505304393085
8.01305555555556	0.474203722147315
8.0175	0.474620428703837
8.02055555555556	0.435200642621254
8.02944444444444	0.46991318126301
8.03472222222222	0.423492560372452
8.0425	0.511512133598423
8.04611111111111	0.531038873555111
8.05	0.537225340156272
8.05416666666667	0.532706068829391
8.06333333333333	0.511396132871351
8.07055555555556	0.430437644638239
8.08083333333333	0.516869917110537
8.08444444444445	0.530957303748597
8.08861111111111	0.53418432573519
8.09388888888889	0.467336248868317
8.09916666666667	0.43600813768855
8.11333333333333	0.46767825395613
8.1175	0.429245341596836
8.12277777777778	0.430390510613449
8.13	0.44175809221931
8.13416666666667	0.407648938732198
8.13638888888889	0.418525506897051
8.15305555555556	0.44398378056022
8.16194444444444	0.376385929242762
8.17083333333333	0.413283574448521
8.18027777777778	0.440564852241991
8.18777777777778	0.386529724562198
8.20027777777778	0.471564744505059
8.20472222222222	0.44431826828291
8.21305555555556	0.477138177430803
8.21666666666667	0.446502709902635
8.22722222222222	0.471572906635171
8.23388888888889	0.420754637126684
8.24222222222222	0.464819585575079
8.2475	0.475056686680624
8.26444444444445	0.464210580668485
8.26666666666667	0.44136496848634
8.27222222222222	0.443464773329428
8.285	0.454533502609191
8.28805555555556	0.428243641533655
8.30111111111111	0.458070095674049
8.30444444444445	0.433634272820591
8.31305555555556	0.456951154556496
8.31916666666667	0.465322741231692
8.32277777777778	0.435244275769517
8.33583333333333	0.470051003837479
8.34	0.438900421840899
8.35138888888889	0.466164599063358
8.355	0.440373128652173
8.36166666666667	0.456377533068146
8.37305555555556	0.466574454062538
8.37722222222222	0.434618692062941
8.395	0.466341150283551
8.40916666666667	0.470311310404643
8.41138888888889	0.451401544646679
8.42583333333333	0.475492433246522
8.43333333333333	0.481258740378767
8.44527777777778	0.480887644461319
8.44861111111111	0.45340535565472
8.45972222222222	0.483041742428359
8.46805555555556	0.491108108152915
8.48388888888889	0.48750979985083
8.48611111111111	0.468199862218025
8.49888888888889	0.487857733647196
8.50333333333333	0.456218519669356
8.51194444444445	0.489514488887643
8.51833333333333	0.500273903851319
8.52444444444444	0.456497974281145
8.53416666666667	0.490735872689687
8.53805555555556	0.496861823656804
8.5425	0.497902692706692
8.54722222222222	0.494790946897368
8.55277777777778	0.451694450560719
8.56472222222222	0.477959087945099
8.56916666666667	0.481822686417736
8.57416666666667	0.481747062214996
8.57722222222222	0.458021773079459
8.58972222222222	0.46807142445418
8.59583333333333	0.470211771151757
8.59972222222222	0.444273230127489
8.60055555555556	0.445914724338795
8.60388888888889	0.442282485216513
8.60777777777778	0.441840989279243
8.6275	0.45148208692753
8.63361111111111	0.422586410781669
8.64416666666667	0.441944863805677
8.64805555555555	0.423931109755539
8.65972222222222	0.435467623461065
8.66833333333333	0.440132421478996
8.68222222222222	0.442614600849609
8.68472222222222	0.428408185122667
8.69805555555556	0.442154580620684
8.70833333333334	0.445769194852218
8.73166666666667	0.445013207910581
8.73472222222222	0.429144352235948
8.74638888888889	0.443797832212649
8.75527777777778	0.447381525240452
8.76111111111111	0.446758049822193
8.76361111111111	0.433594802209122
8.77638888888889	0.444685922168805
8.78722222222222	0.446370980129689
8.79861111111111	0.434875851310153
8.81583333333333	0.436269887807264
8.81833333333334	0.425675579202682
8.8275	0.437647928196728
8.83444444444445	0.442167651653683
8.83805555555556	0.430003710599671
8.84944444444444	0.451917859814813
8.85361111111111	0.437953517544866
8.86222222222222	0.461759522763106
8.86972222222222	0.469668014278181
8.87611111111111	0.469353478709323
8.88	0.451623021477332
8.89111111111111	0.465767867154309
8.89888888888889	0.470251138537286
8.90305555555556	0.470661680106343
8.90611111111111	0.45733524961372
8.91722222222222	0.475317217877503
8.92722222222222	0.479045285289654
8.93138888888889	0.461120516229723
8.94138888888889	0.485636622953162
8.94805555555556	0.492449961074044
8.96944444444444	0.484914446584341
8.98805555555556	0.483974021537616
8.99222222222222	0.469796325351194
9.00722222222222	0.477580062682094
9.01027777777778	0.466494427308678
9.01361111111111	0.471092270330839
9.03694444444444	0.478132270072827
9.04111111111111	0.463010578734171
9.05472222222222	0.490123262681422
9.05722222222222	0.491782135098425
9.06194444444445	0.473914898078526
9.07277777777778	0.496414419659597
9.07694444444445	0.485159223602317
9.08555555555555	0.503149770054065
9.09166666666667	0.508345979394043
9.10694444444444	0.502906863316912
9.11222222222222	0.480762709776624
9.12222222222222	0.498641157376266
9.12972222222222	0.504275870686936
9.13444444444444	0.485581182349044
9.14277777777778	0.509679236171916
9.15055555555556	0.516876363295363
9.16	0.512986174059289
9.16416666666667	0.493334298698315
9.17305555555556	0.506331116735023
9.17666666666667	0.494550310598836
9.18166666666667	0.490763350897069
9.1875	0.490193572586342
9.18972222222222	0.481452191820349
9.20388888888889	0.490524993708636
9.20694444444445	0.479350508069075
9.24194444444445	0.487507481535523
9.24444444444444	0.477964254828038
9.25277777777778	0.490727841797877
9.25888888888889	0.495565516327986
9.26333333333334	0.48024060063528
9.26972222222222	0.500930023842173
9.275	0.509848175288845
9.27722222222222	0.501921203410483
9.28388888888889	0.503473472250416
9.29305555555556	0.501718098196722
9.29666666666667	0.487321426706604
9.30555555555556	0.509076676111945
9.31194444444445	0.514759882219746
9.315	0.502386160602025
9.34444444444444	0.496231169608944
9.35333333333334	0.472637928314708
9.36388888888889	0.484976083892288
9.37138888888889	0.488700584508731
9.39555555555556	0.485532208759075
9.39861111111111	0.476043707605861
9.41027777777778	0.481936709870798
9.42361111111111	0.483088273143579
9.43027777777778	0.466514952549762
9.43666666666667	0.460033976417691
9.44083333333333	0.450387795987108
9.44583333333333	0.451660569241383
9.45694444444445	0.461654023939992
9.46027777777778	0.456026320962
9.47055555555556	0.467267074101468
9.48027777777778	0.471477656300344
9.48694444444445	0.458704904116029
9.49361111111111	0.455792482640344
9.51472222222222	0.464963498014544
9.54055555555556	0.468539739166115
9.54638888888889	0.482385942454396
9.55222222222222	0.487875952722881
9.55833333333333	0.487051910645949
9.5625	0.476334529274965
9.56916666666667	0.492796258487083
9.57472222222222	0.498654580617131
9.57722222222222	0.498854901135768
9.58194444444445	0.487891238998614
9.59083333333334	0.520919177204355
9.59777777777778	0.509965209689899
9.60305555555556	0.525382621536924
9.60805555555556	0.530049819741411
9.61194444444445	0.52803268471547
9.61583333333333	0.515025106946368
9.62777777777778	0.503050285212417
9.64416666666667	0.492702936088531
9.64944444444444	0.482919832582208
9.65888888888889	0.500578973305295
9.66472222222222	0.493521071989456
9.67	0.499725636700727
9.67444444444445	0.501306087130711
9.69333333333334	0.485790406178975
9.69833333333333	0.476858191767093
9.70194444444445	0.476084874420327
9.71083333333333	0.480747903529725
9.71944444444444	0.477688297357496
9.72527777777778	0.469553406770221
9.73444444444445	0.43311797934453
9.74944444444445	0.422286110072143
9.75861111111111	0.423988485884685
9.76666666666667	0.434346997037967
9.775	0.437593971381638
9.77916666666667	0.436386529699369
9.78972222222222	0.421860418587613
9.80388888888889	0.422733489189149
9.81	0.436499685013779
9.81555555555556	0.442062569435944
9.82166666666667	0.441097721031571
9.83527777777778	0.430844748673696
9.84138888888889	0.443510516851447
9.84694444444445	0.448898704135178
9.85777777777778	0.448400331156957
9.86611111111111	0.454751446966799
9.89027777777778	0.456338302409698
9.9	0.451582963375483
9.91222222222222	0.454342603027197
9.92055555555556	0.438179735240073
9.92472222222222	0.436505070881253
9.93027777777778	0.439102356258601
9.93722222222222	0.432949398211054
9.9425	0.433528311690619
9.96388888888889	0.447949155481627
9.97166666666667	0.438332784319794
9.975	0.437240050615333
9.98361111111111	0.440938347925918
9.98944444444444	0.431757720460777
9.995	0.429666460284135
10.0036111111111	0.435714946942959
10.0166666666667	0.436212019824509
10.0319444444444	0.44718002727458
10.0541666666667	0.452487848366903
10.0680555555556	0.44531705690607
10.0911111111111	0.450079069655075
10.1116666666667	0.451358291309706
10.1188888888889	0.456012508503573
10.1269444444444	0.467881825323015
10.1347222222222	0.468353142741837
10.1433333333333	0.47273656899533
10.1602777777778	0.466530943988626
10.1661111111111	0.467824604457565
10.1722222222222	0.484820419352129
10.1783333333333	0.489923162830419
10.1894444444444	0.484144582103898
10.1955555555556	0.469705080824717
10.2013888888889	0.462246130727252
10.2066666666667	0.460032357515718
10.2116666666667	0.464335108187662
10.2175	0.44947088497468
10.2227777777778	0.442825567201481
10.2333333333333	0.443775071543477
10.2372222222222	0.450206125602374
10.2458333333333	0.427138931633994
10.2477777777778	0.425048216216375
10.2519444444444	0.430640435989886
10.2575	0.41808996485403
10.2625	0.414349267652998
10.2683333333333	0.417966645965709
10.2827777777778	0.434389460156105
10.2888888888889	0.44811335881985
10.2966666666667	0.4575426990246
10.3033333333333	0.460730690031717
10.3177777777778	0.461909700898129
10.3230555555556	0.467282583173763
10.335	0.468536625363335
10.3441666666667	0.483977022670242
10.3544444444444	0.493401916065146
10.3644444444444	0.474946148769199
10.3688888888889	0.47194445756633
10.3744444444444	0.471901643211588
10.3813888888889	0.485265314235775
10.4172222222222	0.48712733557273
10.4225	0.500938096512034
10.4316666666667	0.492164875360583
10.4383333333333	0.489588113528608
10.4433333333333	0.503757109343386
10.4544444444444	0.498000612598595
10.4630555555556	0.497575859391446
10.4877777777778	0.50557892968089
10.4905555555556	0.516614318870388
10.5094444444444	0.513339131070122
10.5355555555556	0.519977939469488
10.5397222222222	0.536239224726966
10.5541666666667	0.522569807238469
10.5586111111111	0.534128918710916
10.57	0.526228275893587
10.5747222222222	0.542792849968368
10.5869444444444	0.542561675495506
10.5897222222222	0.552562702800323
10.6008333333333	0.541192463150043
10.6102777777778	0.538535591691819
10.6158333333333	0.558854099341662
10.6311111111111	0.542498543745783
10.635	0.541583855264371
10.6383333333333	0.554996117057421
10.6494444444444	0.541246096889981
10.6605555555556	0.539978738429042
10.6686111111111	0.568006450162301
10.6775	0.556187672392838
10.68	0.563595171686718
10.6916666666667	0.544976953576082
10.6941666666667	0.554410805011024
10.7005555555556	0.540226909517795
10.7058333333333	0.534243556182748
10.7094444444444	0.548808922643975
10.7172222222222	0.534818376088968
10.7233333333333	0.530337017379264
10.745	0.53973614878397
10.7491666666667	0.558505394239347
10.7544444444444	0.561245559280064
10.7627777777778	0.557925447456022
10.7663888888889	0.57086580322904
10.7777777777778	0.55085626157814
10.7827777777778	0.567802844857518
10.7908333333333	0.550277739846877
10.7977777777778	0.544128983770179
10.8027777777778	0.564729872749279
10.8105555555556	0.546671544296011
10.8169444444444	0.539916786738051
10.8208333333333	0.556866224268752
10.8366666666667	0.551982701035513
10.8497222222222	0.552788804354414
10.8555555555556	0.576551118979086
10.8713888888889	0.482120345676531
10.8755555555556	0.467241241933323
10.8802777777778	0.459686988519945
10.8888888888889	0.458752464538058
10.8925	0.46901568251333
10.8983333333333	0.464815177429404
10.9208333333333	0.457503602583678
10.925	0.46777443867127
10.9366666666667	0.455399952905797
10.9466666666667	0.451963306690768
10.9533333333333	0.468612127352557
10.9613888888889	0.43389846035738
10.965	0.426579477815256
10.9691666666667	0.42405552334403
10.9730555555556	0.425509146442259
10.9805555555556	0.451621961797976
10.9880555555556	0.461503182273134
11.0133333333333	0.457815795060188
11.0433333333333	0.457865831889702
11.0502777777778	0.420649236769691
11.0569444444444	0.409320886765471
11.0622222222222	0.412622786110536
11.0658333333333	0.428903676978802
11.0761111111111	0.441253253607158
11.0830555555556	0.44532081787829
11.0891666666667	0.46226596439184
11.0986111111111	0.476524504779647
11.1036111111111	0.476575921691818
11.1116666666667	0.471439414512485
11.1208333333333	0.484246316976716
11.1288888888889	0.469515171568638
11.1355555555556	0.4625700818324
11.1588888888889	0.460002191253071
11.1641666666667	0.472026650208676
11.1691666666667	0.47695026431235
11.175	0.507426721645722
11.1808333333333	0.516912284435108
11.1855555555556	0.513640000885669
11.1941666666667	0.499394496854499
11.1994444444444	0.504287281152838
11.2108333333333	0.481841143135831
11.2227777777778	0.47414560334385
11.2283333333333	0.473186071910394
11.2352777777778	0.486903168832001
11.2425	0.490194323348192
11.2466666666667	0.501303779246729
11.2572222222222	0.44093482379315
11.2602777777778	0.435125609770516
11.2625	0.442471647345531
11.2666666666667	0.435419399593584
11.2708333333333	0.433136654981826
11.2744444444444	0.434180661376743
11.2777777777778	0.449657097787352
11.2866666666667	0.445182609552255
11.2938888888889	0.446102130732406
11.2963888888889	0.457743506450115
11.3047222222222	0.450185626136363
11.3105555555556	0.44918282765169
11.3263888888889	0.459923477375479
11.3372222222222	0.510365044566367
11.3441666666667	0.521597565416165
11.3491666666667	0.537439472876649
11.3588888888889	0.518630847657441
11.3658333333333	0.532490438209379
11.3672222222222	0.528191355723624
11.3763888888889	0.518820533177362
11.3836111111111	0.537737214403425
11.3969444444444	0.503816550125311
11.4052777777778	0.495970389270163
11.4136111111111	0.497666712020226
11.4213888888889	0.525890791814927
11.4291666666667	0.487914576544703
11.4363888888889	0.474496129665113
11.4458333333333	0.508111929361355
11.4561111111111	0.447623943530342
11.4577777777778	0.444305774894413
11.4602777777778	0.453959071212438
11.4708333333333	0.443817175503419
11.475	0.445936762394052
11.4802777777778	0.473402301636956
11.4927777777778	0.473762084425715
11.4963888888889	0.489174962663409
11.5072222222222	0.476240542396063
11.5105555555556	0.489215972787871
11.5147222222222	0.484814242453009
11.5211111111111	0.466701991592721
11.5255555555556	0.461977836290199
11.5297222222222	0.462379419743908
11.5347222222222	0.487196830048333
11.5438888888889	0.469610224699228
11.5513888888889	0.466569255015884
11.5572222222222	0.470334281577415
11.5597222222222	0.484621896772065
11.5727777777778	0.479548258743467
11.5863888888889	0.485600926883244
11.5891666666667	0.501254628749596
11.5977777777778	0.489912589859557
11.6044444444444	0.48715338739088
11.6122222222222	0.490399107727345
11.6144444444444	0.503545045941856
11.6283333333333	0.500639424959097
11.6405555555556	0.504644141675019
11.6455555555556	0.531414238893721
11.6583333333333	0.526761711243374
11.6616666666667	0.542903672561849
11.6763888888889	0.527152826553728
11.6805555555556	0.54861507027595
11.685	0.552693689527128
11.7058333333333	0.544150968295369
11.72	0.542690783831514
11.7241666666667	0.564082176188808
11.7338888888889	0.523565434993252
11.7408333333333	0.512773671935104
11.7433333333333	0.512821176400085
11.7472222222222	0.537322815148539
11.7577777777778	0.509951788346989
11.7602777777778	0.522557689269334
11.7663888888889	0.516260316009443
11.7722222222222	0.514859267918677
11.7938888888889	0.527608620168717
11.7997222222222	0.558860209542907
11.8088888888889	0.537834027364177
11.8155555555556	0.530538469012839
11.8216666666667	0.53050844560795
11.8336111111111	0.536414668457102
11.8358333333333	0.549963371234174
11.8477777777778	0.536996886434537
11.8563888888889	0.533960474641361
11.8716666666667	0.494329770228823
11.875	0.509089476673665
11.8836111111111	0.486320017709165
11.8916666666667	0.477523233219813
11.8969444444444	0.476784935014045
11.9	0.495948384510861
11.9027777777778	0.497963061522412
11.9080555555556	0.497379933989325
11.9213888888889	0.488937737555212
11.9236111111111	0.501591455838
11.9358333333333	0.481585662344283
11.9388888888889	0.498124135468199
11.955	0.487230425729258
11.9575	0.501833915201448
11.9672222222222	0.481246941381198
11.9736111111111	0.474539957519433
11.9783333333333	0.473623331335482
11.9802777777778	0.486635924022082
11.9958333333333	0.476646353358579
11.9980555555556	0.490729460150973
12.01	0.474483814799527
12.0186111111111	0.471115068523119
12.0333333333333	0.475097437941578
12.0369444444444	0.499138098094068
12.04	0.494064616974754
12.0463888888889	0.495961020303703
12.0563888888889	0.493096103960507
12.0588888888889	0.508975164326792
12.0761111111111	0.491019336248399
12.0980555555556	0.490874401384758
12.1022222222222	0.518554691219922
12.1108333333333	0.491694803721682
12.1172222222222	0.481392098256826
12.1205555555556	0.503401029404021
12.1347222222222	0.491722816974242
12.1491666666667	0.492449470965489
12.1527777777778	0.519111231688139
12.1616666666667	0.517595503367399
12.1655555555556	0.541147327305818
12.1758333333333	0.49784862829507
12.1794444444444	0.516991726623271
12.19	0.496221762698095
12.195	0.528005302821004
12.2038888888889	0.492421992257
12.2116666666667	0.48125404540778
12.2166666666667	0.482522303552834
12.2261111111111	0.490324241597865
12.2316666666667	0.533396976413059
12.2455555555556	0.511528391222889
12.2491666666667	0.53560749821326
12.2608333333333	0.520381680622851
12.2641666666667	0.542923742611066
12.2722222222222	0.513453404418325
12.2791666666667	0.502073944155804
12.2833333333333	0.532981596227597
12.2975	0.514121391157751
12.3019444444444	0.545869762690607
12.3127777777778	0.513287147009102
12.3175	0.507611274546548
12.3233333333333	0.507132101615987
12.3297222222222	0.510498652077612
12.3366666666667	0.561428549995679
12.34	0.572332705928517
12.3438888888889	0.576104313518005
12.3491666666667	0.572078981199756
12.3558333333333	0.515442505253429
12.3625	0.491115741750345
12.3663888888889	0.520331871232873
12.3733333333333	0.504745993542315
12.3791666666667	0.498354996146791
12.3855555555556	0.498542686818563
12.3969444444444	0.505504820717078
12.4016666666667	0.542998489330916
12.4125	0.514177534145364
12.4211111111111	0.505970239130651
12.4263888888889	0.506803868158702
12.4294444444444	0.531989063209064
12.4388888888889	0.510774134494444
12.4413888888889	0.526810978050392
12.4497222222222	0.512332183883494
12.4569444444444	0.507190221831479
12.4605555555556	0.534130759821682
12.4702777777778	0.504096401703496
12.4744444444444	0.497913601755481
12.4788888888889	0.496046341656502
12.4852777777778	0.498278576256478
12.4902777777778	0.536128137782825
12.4927777777778	0.529877473582598
12.4961111111111	0.544324197892884
12.5013888888889	0.520907723501743
12.5072222222222	0.538897179446252
12.5158333333333	0.501989954056143
12.52	0.493737504602059
12.5244444444444	0.491014713636421
12.5336111111111	0.49491286757068
12.5383333333333	0.531327826643651
12.55	0.499146297473182
12.5544444444444	0.493204446534747
12.5594444444444	0.491594863174718
12.5786111111111	0.499389868130645
12.5813888888889	0.521772000015289
12.5905555555556	0.50685702325535
12.5969444444444	0.542204156823693
12.6108333333333	0.509879995391135
12.6122222222222	0.508479398579528
12.6158333333333	0.533685957756234
12.6261111111111	0.507278150934113
12.6347222222222	0.499681132780204
12.6605555555556	0.507141264970524
12.6630555555556	0.527751754296741
12.6736111111111	0.515069017148658
12.6797222222222	0.551030236459912
12.6808333333333	0.545897108669788
12.6977777777778	0.528601925369959
12.7063888888889	0.523226135572866
12.7111111111111	0.554266435617897
12.7119444444444	0.551858419426882
12.7147222222222	0.56276430807868
12.7275	0.534604257065702
12.7366666666667	0.524133406851671
12.7438888888889	0.563316641564438
12.7530555555556	0.506607752404935
12.7569444444444	0.49399891032618
12.7613888888889	0.488055511918137
12.765	0.487647634532223
12.7680555555556	0.511140269237462
12.7808333333333	0.499604745634446
12.7838888888889	0.518989344994647
12.7925	0.491071620888921
12.8002777777778	0.480926757999104
12.8025	0.496425961912713
12.8125	0.482792815641933
12.8219444444444	0.479532644336604
12.8266666666667	0.509640753066808
12.8397222222222	0.484230915490453
12.8419444444444	0.481963564185815
12.8441666666667	0.495754174219094
12.8522222222222	0.478370057250061
12.8563888888889	0.501320543574391
12.8669444444444	0.473855378464883
12.8722222222222	0.495697632441619
12.8813888888889	0.42906829190488
12.8858333333333	0.414020344073535
12.8902777777778	0.409614202878522
12.8977777777778	0.415372427538738
12.9011111111111	0.447060740789958
12.9161111111111	0.430745866750989
12.9202777777778	0.463942736037097
12.9286111111111	0.430171802545928
12.9358333333333	0.418055780188094
12.9383333333333	0.441411725959064
12.9522222222222	0.431700523098026
12.9547222222222	0.456193712426678
12.9661111111111	0.432743888461395
12.9691666666667	0.460948850177154
12.9802777777778	0.431280135561991
12.9838888888889	0.465181758308404
12.9922222222222	0.427586604592094
12.9961111111111	0.419347332935381
12.9997222222222	0.417270072843113
13.0025	0.450464545512862
13.0141666666667	0.450953881966662
13.0163888888889	0.475318876137983
13.0255555555556	0.458005058547148
13.0327777777778	0.453922340007509
13.0605555555556	0.475347568439503
13.0630555555556	0.503091825936409
13.0761111111111	0.483373473543445
13.0825	0.536786247970468
13.0961111111111	0.512308842391466
13.1002777777778	0.547244288228889
13.1166666666667	0.515124401671955
13.1197222222222	0.543134662987502
13.1333333333333	0.510530824801357
13.1394444444444	0.506129889275641
13.1480555555556	0.506648762276569
13.1541666666667	0.56057423369511
13.1625	0.500761417133905
13.1697222222222	0.476030592094606
13.1752777777778	0.474854602695096
13.1794444444444	0.520697001847417
13.1888888888889	0.490523994308592
13.1961111111111	0.480086348463466
13.2002777777778	0.521607534271556
13.2097222222222	0.468135654830728
13.2116666666667	0.485887925972257
13.2177777777778	0.464748000886253
13.2238888888889	0.458467011407542
13.2291666666667	0.461802463145204
13.2433333333333	0.479411641594393
13.2577777777778	0.488019576239051
13.2613888888889	0.523940849024694
13.265	0.514866721688726
13.2675	0.53201010284333
13.2755555555556	0.499305958837731
13.2819444444444	0.486384171870803
13.2838888888889	0.484961137439505
13.2863888888889	0.509442620385141
13.2980555555556	0.492316757264696
13.3088888888889	0.490186474291953
13.3166666666667	0.492947576496377
13.3188888888889	0.515552795986547
13.3305555555556	0.502291305755804
13.3333333333333	0.526429458627597
13.3494444444444	0.506679067143374
13.3522222222222	0.531778378783603
13.3580555555556	0.537674118818241
13.3644444444444	0.535287848967069
13.3672222222222	0.558296692199015
13.3777777777778	0.530691812420898
13.3844444444444	0.519698217511515
13.3877777777778	0.547535624053875
13.3975	0.509486230460286
13.4016666666667	0.50100675380823
13.4063888888889	0.497167153366458
13.4155555555556	0.498619660729425
13.4180555555556	0.523545378629223
13.4280555555556	0.503104606698837
13.4341666666667	0.495919440756921
13.4375	0.525328911222736
13.4508333333333	0.49555266811717
13.4611111111111	0.499021832602804
13.4633333333333	0.521111098999064
13.4783333333333	0.496702294346793
13.485	0.493965103845962
13.495	0.495306159165867
13.4980555555556	0.524042259869837
13.5094444444444	0.491815497350874
13.5138888888889	0.486029641813115
13.5191666666667	0.484319759565796
13.5211111111111	0.503883826943618
13.5341666666667	0.490586351184291
13.5763888888889	0.498184630676157
13.5797222222222	0.531895024045188
13.5877777777778	0.500734762295597
13.5933333333333	0.488051403814225
13.5963888888889	0.517180905383182
13.6069444444444	0.507471789221384
13.6091666666667	0.529800992880688
13.6216666666667	0.50925557406045
13.6238888888889	0.53203729386556
13.6347222222222	0.514399078305868
13.6430555555556	0.510009188598591
13.6461111111111	0.543824413024769
13.6611111111111	0.517037548297356
13.6644444444444	0.552394673214611
13.6794444444444	0.524240259702399
13.6861111111111	0.521869454894968
13.6966666666667	0.525163194935789
13.7011111111111	0.572892077986307
13.7105555555556	0.551161649524921
13.7136111111111	0.5771876925788
13.725	0.52583706254833
13.7272222222222	0.546444168885127
13.7336111111111	0.530113903261523
13.7391666666667	0.522385225937011
13.7441666666667	0.569870793125183
13.7622222222222	0.542999850638203
13.7686111111111	0.539275321689516
13.7780555555556	0.538258441383508
13.7813888888889	0.571765569299757
13.7966666666667	0.544409097452611
13.8008333333333	0.57987202977543
13.8122222222222	0.556652885625791
13.8158333333333	0.584759745904403
13.8305555555556	0.548055664604888
13.8352777777778	0.58477180227019
13.8436111111111	0.549317153555872
13.8497222222222	0.53353464882337
13.8544444444444	0.572399215550792
13.8677777777778	0.48578348869631
13.875	0.461927642505852
13.8813888888889	0.457928988879971
13.8869444444444	0.521333975488119
13.8952777777778	0.441403017601473
13.8972222222222	0.456027121300341
13.9066666666667	0.411241600433655
13.9108333333333	0.407896623727929
13.9161111111111	0.411742817117482
13.9213888888889	0.485271299055675
13.9344444444444	0.419918035930518
13.9405555555556	0.413339659776668
13.9436111111111	0.454286319747037
13.9513888888889	0.403310567258597
13.9538888888889	0.431213619043213
13.9602777777778	0.388550232997954
13.9666666666667	0.373252617004923
13.9688888888889	0.373534509148506
13.9711111111111	0.410552998882221
13.9816666666667	0.402925801087651
13.9902777777778	0.40701976774475
13.9961111111111	0.488396426330919
14.0033333333333	0.523564576206578
14.0058333333333	0.525495403045479
14.0086111111111	0.524151796928621
14.0261111111111	0.50225058582183
14.0436111111111	0.496385404881195
14.0508333333333	0.401471115850153
14.0544444444444	0.379733638233713
14.0583333333333	0.372962372639766
14.0636111111111	0.38099393717436
14.0658333333333	0.424733612897437
14.0763888888889	0.419978058537719
14.0813888888889	0.420625596952867
14.0847222222222	0.475116961617505
14.0941666666667	0.448698251182176
14.0983333333333	0.50385906672836
14.1072222222222	0.463319358176154
14.1141666666667	0.449233162180111
14.1163888888889	0.485135516220897
14.1305555555556	0.468849984539396
14.1363888888889	0.468446894935038
14.1441666666667	0.472279159005698
14.1494444444444	0.546682585724866
14.1597222222222	0.505530631272787
14.1663888888889	0.569757669539936
14.1808333333333	0.498624060101026
14.1872222222222	0.491513065637683
14.1969444444444	0.496196152111061
14.2033333333333	0.581443353906856
14.2152777777778	0.514947247383116
14.2191666666667	0.502768758693641
14.2236111111111	0.497045485709382
14.2286111111111	0.569220033455565
14.2377777777778	0.473183908063664
14.2416666666667	0.452174671260867
14.2458333333333	0.444352685787283
14.2527777777778	0.550419747856967
14.2652777777778	0.491506225009548
14.2677777777778	0.529077771237642
14.2772222222222	0.501959718864835
14.2852777777778	0.494259957919297
14.2888888888889	0.554939277824637
14.2983333333333	0.480218049821083
14.3025	0.464829971910891
14.3072222222222	0.4604417579677
14.3105555555556	0.516553079353052
14.3230555555556	0.479512273928815
14.3255555555556	0.52146705886793
14.3341666666667	0.50449090252987
14.3372222222222	0.552343657006741
14.3383333333333	0.547215663804515
14.3411111111111	0.576601562401841
14.3519444444444	0.510261769693351
14.3563888888889	0.497717159723646
14.3613888888889	0.494239439326797
14.3658333333333	0.496677862341691
14.3694444444444	0.561071026874551
14.3816666666667	0.529707707268784
14.3902777777778	0.519815714394376
14.3941666666667	0.580979130651009
14.4041666666667	0.523205189801633
14.4116666666667	0.504169383418173
14.4180555555556	0.503937561030231
14.4227777777778	0.581338992637004
14.4363888888889	0.521528484255608
14.4394444444444	0.567646570980489
14.4522222222222	0.519590219516459
14.4555555555556	0.554068835065589
14.4666666666667	0.51610864892475
14.4702777777778	0.571497418473882
14.4805555555556	0.528321300849619
14.4855555555556	0.592920699928481
14.4941666666667	0.535477616461339
14.5002777777778	0.512748605429429
14.5052777777778	0.585488709812363
14.515	0.507802100222275
14.5191666666667	0.491772000256333
14.5236111111111	0.486315321832873
14.5308333333333	0.491752665599481
14.5347222222222	0.560880782249768
14.5477777777778	0.518079590562845
14.5525	0.510522216474286
14.5577777777778	0.508533567903946
14.5677777777778	0.512863937504235
14.57	0.550953506793967
14.5822222222222	0.52425248169374
14.5888888888889	0.516060847287662
14.6011111111111	0.515213970342089
14.6033333333333	0.55158649226783
14.6136111111111	0.523298849866642
14.6169444444444	0.566931906920885
14.6294444444444	0.504883349713097
14.6325	0.545769660394313
14.6483333333333	0.516933204040647
14.6519444444444	0.566475017861553
14.6633333333333	0.510113768645752
14.6680555555556	0.498994317297594
14.6736111111111	0.49512274201679
14.695	0.502388094363749
14.6980555555556	0.548631828012631
14.7080555555556	0.481983165575578
14.7122222222222	0.468218449282936
14.7166666666667	0.463576446001699
14.7227777777778	0.536069008295787
14.7322222222222	0.461336668427752
14.7358333333333	0.50334287865412
14.7436111111111	0.442061300076467
14.7472222222222	0.428530136146833
14.7511111111111	0.424140988441618
14.7563888888889	0.429221545580202
14.7702777777778	0.456384210693908
14.7769444444444	0.552576669605585
14.7811111111111	0.575889451033937
14.7858333333333	0.581939386448159
14.7883333333333	0.579866736171041
14.7977777777778	0.448289758255051
14.8013888888889	0.426993361710643
14.8052777777778	0.420818534958595
14.8094444444444	0.426215499276221
14.8172222222222	0.447626462086756
14.8230555555556	0.543256945178253
14.8325	0.491814045637522
14.8380555555556	0.473936388172518
14.8422222222222	0.536309671821115
14.8463888888889	0.534909175394141
14.8538888888889	0.52241419299132
14.8563888888889	0.5582181478552
14.8722222222222	0.489385307782836
14.8755555555556	0.483843125839012
14.8786111111111	0.532482794687514
14.8888888888889	0.482463161610305
14.8930555555556	0.471889763248722
14.8975	0.467423983128402
14.9033333333333	0.468148597857798
14.9061111111111	0.516601110646139
14.9177777777778	0.479788363038228
14.9263888888889	0.469066511619843
14.9302777777778	0.5311426319732
14.9408333333333	0.467461436381775
14.9452777777778	0.454561370799954
14.9502777777778	0.450434351975943
14.9716666666667	0.466333904786985
14.9741666666667	0.509558441237129
14.9833333333333	0.472692972191727
14.9891666666667	0.458824214826301
14.9963888888889	0.455402039291858
15.0080555555556	0.462818431536029
15.0122222222222	0.529656273400022
15.0275	0.48112391437267
15.0336111111111	0.474084898096102
15.0413888888889	0.473857186812744
15.0494444444444	0.476376290640363
15.0536111111111	0.540634446189088
15.0688888888889	0.484607863345257
15.0747222222222	0.556943654417069
15.085	0.483301885890285
15.0886111111111	0.525146811759132
15.0952777777778	0.480472036122571
15.1008333333333	0.458893443065829
15.1033333333333	0.454375352897578
15.1052777777778	0.48501426689046
15.1127777777778	0.46024391490036
15.1191666666667	0.450239893413105
15.1238888888889	0.519633262464922
15.1383333333333	0.482866907975126
15.1413888888889	0.525556864332227
15.1566666666667	0.482336253536229
15.1636111111111	0.476391427191516
15.1733333333333	0.476573973398008
15.1780555555556	0.546085328062961
15.1827777777778	0.578315584207321
15.1958333333333	0.507718115187647
15.1983333333333	0.540108702535615
15.2086111111111	0.48734166144575
15.2116666666667	0.529922670551763
15.2216666666667	0.496823018679923
15.2261111111111	0.556975612176203
15.2363888888889	0.487128938560801
15.2408333333333	0.472518189711735
15.2458333333333	0.467370548565949
15.2525	0.4706559420001
15.2566666666667	0.543677973765092
15.2697222222222	0.495501751351025
15.2744444444444	0.563277378796389
15.2847222222222	0.481308769211211
15.2869444444444	0.513391893252489
15.2938888888889	0.480259821774524
15.3005555555556	0.46759951528384
15.3052777777778	0.549080803014377
15.3172222222222	0.48177877767943
15.3233333333333	0.570252752971872
15.34	0.531771669648577
15.3466666666667	0.525971044195622
15.3552777777778	0.525455813828419
15.3616666666667	0.62129626121941
15.3652777777778	0.644006893995225
15.3694444444444	0.651328720200965
15.3736111111111	0.646226021843976
15.3922222222222	0.602728285741687
15.4019444444444	0.415542477307127
15.4052777777778	0.461652710853485
15.4108333333333	0.41896590453166
15.4163888888889	0.405055610715962
15.42	0.408094393254864
15.4247222222222	0.419766978428921
15.4294444444444	0.520567240621578
15.4408333333333	0.451413339239135
15.4469444444444	0.435093541775434
15.4508333333333	0.436395660533808
15.4561111111111	0.445874708158499
15.4588888888889	0.506047231422329
15.4680555555556	0.47721409148815
15.4708333333333	0.523540672039424
15.4786111111111	0.461591039664107
15.4847222222222	0.439592880532487
15.4875	0.438140046334208
15.49	0.488841885952198
15.5008333333333	0.464458046949314
15.5055555555556	0.462765394443871
15.5108333333333	0.466870383400082
15.5177777777778	0.582032811673159
15.5208333333333	0.604824747256522
15.5211111111111	0.601875082048661
15.525	0.612945778223065
15.5341666666667	0.488068555532866
15.5377777777778	0.46525790734006
15.5452777777778	0.442299123214898
15.5502777777778	0.445747461189551
15.5588888888889	0.46546252612351
15.5613888888889	0.517885519887262
15.5766666666667	0.493647848925804
15.5802777777778	0.555074795740744
15.5888888888889	0.536087815300846
15.5925	0.58791783431689
15.6069444444444	0.525297149068628
15.6113888888889	0.591230746232746
15.625	0.539165850020201
15.6305555555556	0.529994810848574
15.6375	0.527220124172953
15.6408333333333	0.583588887515202
15.6502777777778	0.548744678264505
15.6583333333333	0.630213140248824
15.6694444444444	0.529953735879751
15.6744444444444	0.511511777686131
15.6805555555556	0.507349424975359
15.6902777777778	0.5151720113662
15.6980555555556	0.620679821025693
15.705	0.550779602573041
15.7105555555556	0.538586901932096
15.7183333333333	0.535445435546404
15.7255555555556	0.628879789847357
15.7330555555556	0.502434182525558
15.7386111111111	0.451184562593195
15.7425	0.505291428931201
15.7488888888889	0.480786000788228
15.7547222222222	0.470237226639146
15.76	0.55083715844091
15.7672222222222	0.4754624620067
15.7727777777778	0.442838167085707
15.7761111111111	0.436014015624863
15.7794444444444	0.492986533952195
15.7875	0.444951915894404
15.7911111111111	0.434220714698533
15.795	0.43074495671214
15.8013888888889	0.436929723284692
15.805	0.502934211141234
15.8177777777778	0.463818439956352
15.8205555555556	0.506172518118223
15.8291666666667	0.478255239300335
15.8316666666667	0.514254231657389
15.8408333333333	0.475167410653597
15.8455555555556	0.538216545635645
15.8552777777778	0.480410001879225
15.8619444444444	0.457592112215451
15.8680555555556	0.447599264319443
15.8702777777778	0.485226109390773
15.8813888888889	0.460192256158695
15.8894444444444	0.453636003491791
15.8936111111111	0.522227859941875
15.9022222222222	0.467202744417232
15.9083333333333	0.445125184640357
15.9108333333333	0.441487729888415
15.9141666666667	0.49835543230142
15.9263888888889	0.457706012079548
15.9316666666667	0.535504825411554
15.9444444444444	0.458165982150199
15.9475	0.505954481360916
15.9586111111111	0.470969906111403
15.9627777777778	0.536607574456756
15.9716666666667	0.47370017198492
15.9783333333333	0.45111986864141
15.9802777777778	0.449015980537389
15.9825	0.4910243949396
15.9930555555556	0.46582979021003
15.9991666666667	0.463577699718719
16.0063888888889	0.46758339919765
16.0111111111111	0.552296745583678
16.0216666666667	0.498784392583673
16.0286111111111	0.480462027146686
16.0355555555556	0.478057506768813
16.0588888888889	0.491443683788152
16.0638888888889	0.575625753617373
16.0730555555556	0.509577801130739
16.0822222222222	0.599178165423755
16.0908333333333	0.498407046862518
16.0947222222222	0.473933999910411
16.0988888888889	0.462541691541613
16.1041666666667	0.462531388638634
16.1133333333333	0.475589918119198
16.1166666666667	0.54030759279269
16.1272222222222	0.49628417244227
16.1333333333333	0.481615922670549
16.1405555555556	0.478734315008737
16.1558333333333	0.487939604565348
16.1613888888889	0.578911310021027
16.1697222222222	0.489849834190029
16.1763888888889	0.453396191540158
16.1780555555556	0.449917204256732
16.1825	0.525269516359913
16.1927777777778	0.454585114434465
16.1963888888889	0.509061156564183
16.2055555555556	0.454654138972394
16.2097222222222	0.443755342036894
16.2144444444444	0.441443496020636
16.2327777777778	0.464078725130729
16.2397222222222	0.573915849342306
16.2433333333333	0.59822629321215
16.2475	0.605121826717387
16.2638888888889	0.56471759780856
16.2716666666667	0.551320413785508
16.2866666666667	0.537804080074114
16.3130555555556	0.521688651759497
16.3202777777778	0.409414683487601
16.3238888888889	0.38350975395311
16.3280555555556	0.374837495571704
16.3327777777778	0.382305844158118
16.3455555555556	0.423097800244218
16.3508333333333	0.523233259061584
16.3661111111111	0.46784984690764
16.3725	0.558724413352955
16.3838888888889	0.515838625676537
16.3869444444444	0.559210225856987
16.3958333333333	0.494855827262359
16.4038888888889	0.470836028540937
16.4080555555556	0.539638603007468
16.4127777777778	0.512745882300703
16.4152777777778	0.54267356422665
16.4258333333333	0.499457772229221
16.4347222222222	0.484685382394343
16.4375	0.532573873483226
16.4458333333333	0.487902669758867
16.4516666666667	0.469378538129693
16.4569444444444	0.547292991723722
16.4688888888889	0.455450831730186
16.4730555555556	0.439881991114245
16.4777777777778	0.435269274161517
16.4933333333333	0.452860935170548
16.4963888888889	0.508929762706153
16.5075	0.467570179042418
16.515	0.45495691292653
16.5352777777778	0.469879584384778
16.5558333333333	0.47560165240121
16.5588888888889	0.532497443849937
16.5688888888889	0.485325489148238
16.5747222222222	0.468841334906429
16.5780555555556	0.465376976531768
16.5819444444444	0.465187816342194
16.5947222222222	0.475201014039875
16.6008333333333	0.582251792272309
16.6113888888889	0.491501827501757
16.6158333333333	0.471958489637103
16.6205555555556	0.464934213063536
16.6275	0.469396509728991
16.6311111111111	0.546628305173734
16.6461111111111	0.502879603294183
16.6494444444444	0.566205339818747
16.6611111111111	0.495114890970765
16.6638888888889	0.547319537363354
16.6766666666667	0.509536006872469
16.6797222222222	0.570877927067823
16.69	0.523593746784883
16.695	0.513758609568139
16.7008333333333	0.511158238111541
16.705	0.596074516546711
16.7152777777778	0.542341435052681
16.7225	0.522470017005119
16.7275	0.597972507190121
16.7413888888889	0.535260918009435
16.7472222222222	0.525643607494928
16.7547222222222	0.525274256163105
16.7586111111111	0.604579732524691
16.775	0.497218735304639
16.7772222222222	0.540355628875115
16.7844444444444	0.514015760919545
16.7913888888889	0.503537718413561
16.7941666666667	0.561028139830071
16.8044444444444	0.510093059366724
16.8091666666667	0.589284019981946
16.8188888888889	0.508584336477281
16.8255555555556	0.4821151441095
16.8286111111111	0.47950349026555
16.8319444444444	0.480919272308302
16.8513888888889	0.505257369984704
16.8541666666667	0.563473271150603
16.8661111111111	0.499905189738474
16.8730555555556	0.482080490620405
16.8758333333333	0.537074475921443
16.8836111111111	0.507831936183688
16.8927777777778	0.493871458546852
16.8958333333333	0.552713021238318
16.9061111111111	0.517337950316595
16.9125	0.503451310423042
16.92	0.612473195497493
16.9225	0.58331334117068
16.925	0.599850947629292
16.9325	0.50838993818591
16.9391666666667	0.470223025698896
16.9447222222222	0.559043718035579
16.9513888888889	0.515197586019614
16.9580555555556	0.488929162920616
16.965	0.479596917549205
16.9755555555556	0.481907048567987
16.9830555555556	0.593156601622447
16.9852777777778	0.607279346803249
16.9861111111111	0.59585018689021
16.9902777777778	0.605064424163981
17.0022222222222	0.441877797030781
17.005	0.481044731289789
17.0141666666667	0.438190439287588
17.0188888888889	0.43319379812322
17.0252777777778	0.437364670310838
17.0297222222222	0.521707525006672
17.0408333333333	0.452060669982021
17.0452777777778	0.438933243109194
17.0502777777778	0.435454974207353
17.0536111111111	0.500824070151488
17.0627777777778	0.455118401969916
17.0658333333333	0.50373548273415
17.0736111111111	0.435029344568729
17.0805555555556	0.410489837873939
17.0822222222222	0.40946620585536
17.0858333333333	0.482601138171347
17.0944444444444	0.402412071750156
17.0980555555556	0.385514945241926
17.1022222222222	0.379432770757628
17.1066666666667	0.383909292603338
17.1130555555556	0.512326761460603
17.1188888888889	0.55644992674166
17.1216666666667	0.51283077249321
17.1238888888889	0.524974086906077
17.1247222222222	0.51163969704589
17.1275	0.526087320840613
17.1297222222222	0.490520503485463
17.1319444444444	0.505433813466905
17.1352777777778	0.459079722190193
17.1386111111111	0.493188924328141
17.1463888888889	0.418626546898899
17.15	0.403882958778524
17.1541666666667	0.400105985667889
17.1580555555556	0.404924050056039
17.1605555555556	0.465697125776387
17.1633333333333	0.461589394690982
17.1697222222222	0.547191927432941
17.1777777777778	0.465194888384733
17.1802777777778	0.502176466542295
17.19	0.440992460791303
17.1947222222222	0.433362914185349
17.2008333333333	0.437777475610226
17.2061111111111	0.548070416229226
17.2116666666667	0.597739582982616
17.2130555555556	0.576914023110952
17.2155555555556	0.589154938238121
17.2216666666667	0.493877016201772
17.2252777777778	0.49704648862047
17.2363888888889	0.521111737758364
17.2438888888889	0.526787811998979
17.2472222222222	0.59267659775325
17.2625	0.513633595045281
17.2666666666667	0.586844206308193
17.2755555555556	0.535122066811425
17.2791666666667	0.59253323260209
17.2888888888889	0.542497664376608
17.2958333333333	0.521689658733873
17.3005555555556	0.604764470372292
17.3122222222222	0.522904851286164
17.3172222222222	0.506246284342247
17.3227777777778	0.500517177746339
17.3255555555556	0.558113137502769
17.3352777777778	0.534321636847853
17.3416666666667	0.628380652649586
17.3447222222222	0.648440863211878
17.3483333333333	0.656066543787031
17.3547222222222	0.646746936427132
17.3616666666667	0.569898698557644
17.3683333333333	0.53188839668757
17.375	0.521835417266558
17.3888888888889	0.525601279555943
17.3955555555556	0.63733091744135
17.3986111111111	0.658140965599717
17.4025	0.665507484986126
17.4041666666667	0.66432159653996
17.4125	0.520007071099222
17.4186111111111	0.474173883887488
17.4269444444444	0.602913537409329
17.4366666666667	0.479924372414686
17.4408333333333	0.454713726041387
17.4458333333333	0.44587721403083
17.4538888888889	0.456375400091176
17.4577777777778	0.542645994183449
17.4702777777778	0.507852215948667
17.4761111111111	0.598762016330685
17.4852777777778	0.488168680653203
17.4894444444444	0.462237837634095
17.4938888888889	0.451800636374919
17.4961111111111	0.451326198397556
17.4994444444444	0.523332013563554
17.5105555555556	0.461595442402992
17.5155555555556	0.451647035327458
17.5213888888889	0.452583503340787
17.5261111111111	0.550500482447518
17.5375	0.450342598759391
17.5408333333333	0.508899302178321
17.5494444444444	0.457204322086831
17.5544444444444	0.542630473145511
17.5652777777778	0.457956484418226
17.5691666666667	0.526905518590056
17.5775	0.41197294388628
17.5811111111111	0.38799478657992
17.5852777777778	0.379494882417582
17.59	0.386145920317755
17.5983333333333	0.412886548739959
17.6008333333333	0.476778323688819
17.6108333333333	0.442694700609422
17.6166666666667	0.433696388795166
17.6208333333333	0.522742089859559
17.63	0.451001122971199
17.6363888888889	0.428312223798542
17.6388888888889	0.426767794741661
17.6416666666667	0.428402986002958
17.6494444444444	0.442425479173174
17.6522222222222	0.511318011777345
17.6663888888889	0.463445773004572
17.6711111111111	0.557596606948326
17.6825	0.474528414548868
17.6861111111111	0.541372562586453
17.695	0.461237852185175
17.6988888888889	0.443956716579077
17.7030555555556	0.437890609059181
17.7047222222222	0.438153937879555
17.7094444444444	0.542874143431142
17.7208333333333	0.46781731850654
17.7252777777778	0.454509377860823
17.73	0.451805570362751
17.735	0.456566071814851
17.7366666666667	0.498062853391858
17.7547222222222	0.473317450712969
17.7611111111111	0.473843491637574
17.7719444444444	0.482027077108871
17.7747222222222	0.544885772768648
17.7861111111111	0.493915707308158
17.7927777777778	0.479138030276289
17.7991666666667	0.478259290248921
17.815	0.49002901545504
17.8266666666667	0.494552689303166
17.8308333333333	0.579224183836882
17.845	0.4959617923213
17.8480555555556	0.553297656823151
17.8563888888889	0.51771220014642
17.8597222222222	0.513129117387667
17.8638888888889	0.515003467287844
17.8663888888889	0.518229758272835
17.8702777777778	0.6018347848864
17.8830555555556	0.536357765212532
17.8869444444444	0.524874227412361
17.8913888888889	0.519679173836657
17.8963888888889	0.520489382778379
17.9044444444444	0.527258819978044
17.9066666666667	0.576481828761651
17.9227777777778	0.532510935305339
17.9261111111111	0.597394302764108
17.9411111111111	0.507844727357771
17.9461111111111	0.500565229317722
17.9491666666667	0.565007170388085
17.96	0.500700381253431
17.9636111111111	0.564987460575903
17.9730555555556	0.4999837026314
17.9772222222222	0.486864323682099
17.9816666666667	0.483326838282377
17.9947222222222	0.499726735386901
18.0008333333333	0.607521784701028
18.015	0.508174149600205
18.0175	0.555033665439247
18.0272222222222	0.514400768958009
18.0313888888889	0.506803792902126
18.0363888888889	0.505042155239948
18.0444444444444	0.510769278381595
18.0469444444444	0.565578971124413
18.0575	0.52985967011
18.0636111111111	0.517764121143681
18.0666666666667	0.577953611171605
18.0747222222222	0.537946876817436
18.0825	0.523643148960304
18.0911111111111	0.523303142279381
18.0938888888889	0.580709752213298
18.1086111111111	0.54490027923935
18.1138888888889	0.633528734858281
18.1288888888889	0.551348182103997
18.1330555555556	0.623159774044783
18.1372222222222	0.616571140596811
18.1447222222222	0.591869498318722
18.1466666666667	0.624850284542116
18.1558333333333	0.573512809763344
18.1633333333333	0.551541212833207
18.1666666666667	0.61262167434484
18.1772222222222	0.541127856755821
18.1816666666667	0.525824434820588
18.1869444444444	0.51920777101606
18.1894444444444	0.570797872057465
18.2027777777778	0.525917082815507
18.2075	0.607757447448879
18.2163888888889	0.536271581122218
18.2222222222222	0.507731440497469
18.2238888888889	0.503597315439876
18.2266666666667	0.557386103767765
18.2388888888889	0.505081673551331
18.2427777777778	0.496296747575254
18.2469444444444	0.493240594325886
18.2516666666667	0.49484792739597
18.2591666666667	0.621950383669844
18.2627777777778	0.581284852886771
18.265	0.600109080514532
18.2730555555556	0.524031799823096
18.2769444444444	0.504917533564438
18.2811111111111	0.495917103668376
18.2833333333333	0.541655951490771
18.2969444444444	0.501688075256823
18.3033333333333	0.498057043029672
18.3127777777778	0.502667908805197
18.3161111111111	0.571397496918692
18.3272222222222	0.516702679625386
18.3308333333333	0.576647575611762
18.34	0.514092715244477
18.3475	0.491648145194691
18.3536111111111	0.490240136198729
18.3677777777778	0.501126830084178
18.3777777777778	0.505058811452194
18.3961111111111	0.502051046683476
18.4008333333333	0.590127569498073
18.4119444444444	0.497059839376984
18.4161111111111	0.560339442754231
18.4277777777778	0.476905688247477
18.4302777777778	0.521954412653805
18.4394444444444	0.483914959886054
18.4441666666667	0.476652941012528
18.4497222222222	0.475924215252565
18.4541666666667	0.56279210074587
18.4638888888889	0.503056745892636
18.4711111111111	0.480808864519474
18.4747222222222	0.477847890780531
18.4780555555556	0.544439386705591
18.4927777777778	0.492976870414775
18.4986111111111	0.486645749523834
18.5072222222222	0.487597909507102
18.5130555555556	0.589299697070498
18.5194444444444	0.531260934554663
18.5263888888889	0.498567415722455
18.5288888888889	0.492547537873868
18.5333333333333	0.569557134323716
18.5441666666667	0.479722417624988
18.5469444444444	0.522600699561732
18.5580555555556	0.457551357219135
18.5633333333333	0.543762135119724
18.5736111111111	0.447763910777507
18.5777777777778	0.428284153139536
18.5822222222222	0.422026115577012
18.5869444444444	0.425511638891233
18.5986111111111	0.444923131150972
18.6025	0.522204467753657
18.6072222222222	0.516998560206194
18.6175	0.488370344334331
18.62	0.53098371267026
18.6316666666667	0.474362615460919
18.6352777777778	0.531929802493426
18.645	0.486409437032705
18.6519444444444	0.468648861621766
18.6575	0.55561869567029
18.6638888888889	0.591074258141774
18.6755555555556	0.522757405324253
18.6833333333333	0.497940486284229
18.6886111111111	0.574691922106393
18.6983333333333	0.462687219866151
18.7022222222222	0.438964189123414
18.7066666666667	0.427812868789395
18.7108333333333	0.427468763067289
18.7166666666667	0.434153799347182
18.7216666666667	0.52780345569386
18.7277777777778	0.484659906030384
18.7336111111111	0.39130920744795
18.7394444444444	0.348682126346016
18.7419444444444	0.396519478311092
18.7475	0.368166203758872
18.7525	0.35728115559856
18.7580555555556	0.359536535304152
18.7663888888889	0.376122942663688
18.7691666666667	0.438273163500202
18.7805555555556	0.408060988236439
18.7872222222222	0.401169559292587
18.7966666666667	0.407501985159971
18.7991666666667	0.460546091101335
18.8086111111111	0.432700006412404
18.815	0.524315980659956
18.8230555555556	0.441818542517399
18.8291666666667	0.40771109121853
18.8319444444444	0.401972196540818
18.8352777777778	0.46611483751628
18.8455555555556	0.410740287889563
18.85	0.400786995368343
18.8552777777778	0.399428297275445


==> img/dynamic-comparison-hot/dynamic-comparison-hot-18-PMVStatic.tsv <==
4.85527777777778	-0.50000000999356
6.855	-0.50000000999194
6.85527777777778	-0.0398923370253783
7.855	-0.0398923370253783
7.85527777777778	0.50000000999291
18.8552777777778	0.500000009993322


==> img/dynamic-comparison-hot/dynamic-comparison-hot-19-P--hvac-Dyn.tsv <==
4.85527777777778	5.00325895751769
4.87777777777778	0.395026450481328
4.89666666666667	0.882407492578157
4.92861111111111	0.700851174965418
4.93111111111111	1.01421470149105
4.94805555555556	0.624652965955431
4.95277777777778	0.610402334400092
4.96833333333333	0.629851191394053
4.98972222222222	0.595126084958721
5.00138888888889	1.47083500789906
5.01166666666667	0
5.03166666666667	0.00411387038665012
5.03583333333333	0.544540849185172
5.04416666666667	0
5.05388888888889	0
5.05944444444444	0.522195799051111
5.07861111111111	0.182895141529016
5.09861111111111	0.207641219584399
5.17027777777778	0.205206249351949
5.1725	0.500227466273834
5.18833333333333	0.135568696179803
5.19305555555556	0.123975449400398
5.21666666666667	0.179145420397756
5.22055555555556	0.677943515846501
5.235	0.140609932431776
5.2375	0.465701749421498
5.25416666666667	0.286908331340676
5.25972222222222	0.280265710173239
5.27916666666667	0.307440256883609
5.28222222222222	0.72939807406307
5.29805555555556	0.362625384882879
5.30361111111111	0.347314390487526
5.32027777777778	0.399543941230078
5.32361111111111	0.867583173796685
5.34305555555556	0.247015792813229
5.36111111111111	0.337680080258462
5.38583333333333	0.330257451280978
5.38805555555556	0.650646927311278
5.40111111111111	0.339552690758097
5.40333333333333	0.63363468191622
5.42083333333333	0.202456009699649
5.43583333333333	0.260394873814263
5.43805555555556	0.580629764701644
5.45555555555556	0.268864746315966
5.45805555555556	0.611900736460598
5.47555555555556	0.305293822126803
5.47777777777778	0.612206312127451
5.49583333333333	0.392779562155297
5.51666666666667	0.412892611607891
5.53472222222222	0.406377205251943
5.54833333333333	1.32940391390717
5.56527777777778	1.18490270386648
5.58972222222222	1.21202199617196
5.67111111111111	1.13606740218862
5.73277777777778	1.13266966930475
5.74555555555555	0.217317337066444
5.75638888888889	0.616465036963874
5.76861111111111	0.363820819398118
5.77055555555556	0.587711712408574
5.78722222222222	0.240062450197367
5.795	0.544320915581476
5.81444444444444	0.203651541581493
5.82777777777778	0.243300791224318
5.83055555555556	0.599706200192948
5.84916666666667	0.110576502483219
5.86611111111111	0.182486107867611
5.86833333333333	0.476881719656134
5.88666666666667	0.14146028921332
5.90555555555556	0.189265982174373
5.90777777777778	0.489406380372277
5.925	0.109440737261881
5.93027777777778	0.418291042291855
5.94361111111111	0.228538039563372
5.94972222222222	0.2187391353716
5.96777777777778	0.246127279525886
5.97083333333333	0.660397825441255
5.98833333333333	0.0604855252626031
5.99055555555556	0.38437818410727
6.00305555555556	0.199852398852162
6.00555555555556	0.531212446158669
6.01944444444445	0.117742066777478
6.02138888888889	0.382890398439617
6.03694444444444	0.0797908702411618
6.0575	0.12002644448701
6.08527777777778	0.115681153397187
6.08888888888889	0.578960391433053
6.09944444444444	0
6.10166666666667	0.206559133520738
6.10888888888889	0
6.1225	0
6.12444444444445	0.250805633165918
6.13777777777778	0.00175554932931021
6.15861111111111	0.000543638475818398
6.16111111111111	0.321461395269189
6.17111111111111	0
6.19444444444445	0
6.19472222222222	0.030608449973613
6.19777777777778	0
6.21111111111111	0
6.21583333333333	0.492017980922252
6.21944444444444	0
6.39805555555555	0
6.41194444444444	0.504023900815067
6.42944444444445	0.0931526924490917
6.44111111111111	0.484255801725762
6.45277777777778	0
6.46055555555555	0.255147367779013
6.46694444444444	0
6.47333333333333	0.249295477079137
6.47666666666667	0
6.68333333333333	0
6.68388888888889	0.0417938188472142
6.68527777777778	0
6.69416666666667	0
6.69527777777778	0.113689234797793
6.69805555555556	0
6.81388888888889	0
6.81444444444444	0.0506317638030112
6.82527777777778	0.0100873264971533
6.82833333333333	0.348821446608792
6.845	0.00571345352370756
6.84888888888889	0.238755387075418
6.85527777777778	0
7.99972222222222	0
8.0175	0.640472054401997
8.02055555555556	0.0612477931024955
8.02944444444444	0.532860865430099
8.03555555555556	0
8.04888888888889	1.6889346327346
8.05416666666667	1.78605584522786
8.06333333333333	1.68504770700004
8.07055555555556	0.49584945596834
8.08861111111111	2.19151338879926
8.09916666666667	0.776203693955036
8.11333333333333	1.10152733385809
8.13361111111111	0
8.15305555555556	0.161151531827112
8.15416666666667	0
8.17527777777778	0
8.18027777777778	0.140233123434474
8.18138888888889	0
8.19277777777778	0
8.20111111111111	0.652699971235268
8.20472222222222	0.229621479228925
8.21305555555556	0.717671777427498
8.21666666666667	0.290721587398412
8.22722222222222	0.667211167198843
8.23472222222222	0
8.25138888888889	0.737168420893255
8.26444444444445	0.674946857661244
8.26666666666667	0.351535665135071
8.285	0.494933233077511
8.28805555555556	0.111590724811009
8.30138888888889	0.502149050265686
8.30444444444445	0.149586833754199
8.31916666666667	0.610695516964938
8.32277777777778	0.191871672703506
8.33583333333333	0.704234068163732
8.34	0.257516386952279
8.35138888888889	0.594562342293653
8.355	0.217330373081246
8.37305555555556	0.516447634468477
8.37722222222222	0.0373998465195378
8.39666666666667	0.357054057654132
8.40916666666667	0.375820710685119
8.41138888888889	0.0995729632411297
8.43861111111111	0.466183037893579
8.44861111111111	0.060136266307218
8.47222222222222	0.561396425952321
8.48388888888889	0.539341839974298
8.48611111111111	0.264113580159286
8.49888888888889	0.499836448148056
8.50333333333333	0.0476351836251396
8.51833333333333	0.719400790278112
8.52444444444444	0.125993843434461
8.54638888888889	0.833742050605167
8.55277777777778	0.2499096588916
8.57416666666667	0.743164685418531
8.57722222222222	0.427080348616919
8.59583333333333	0.636749483810668
8.59972222222222	0.280158548557193
8.60888888888889	0.201430084819503
8.6275	0.28752097411304
8.63166666666667	0
8.64416666666667	0.1328283846738
8.64611111111111	0
8.66777777777778	0.087268318603229
8.68222222222222	0.10346716729287
8.69027777777778	0
8.70472222222222	0.136053870367924
8.73166666666667	0.168748437673898
8.73722222222222	0
8.75305555555556	0.211114581223104
8.76111111111111	0.230929900248643
8.76361111111111	0.0562757202534705
8.78722222222222	0.267538697157459
8.79916666666667	0.124501401720352
8.80527777777778	0.116793032205546
8.81583333333333	0.144297975243969
8.81833333333334	0.000825998022587981
8.83444444444445	0.230643966059269
8.83777777777778	0.0531382719448104
8.84944444444444	0.31665041028154
8.85361111111111	0.121734515849699
8.87222222222222	0.552142862359275
8.88	0.323739584251651
8.90111111111111	0.573444318346318
8.90611111111111	0.398046783727395
8.92722222222222	0.70967764435796
8.93138888888889	0.469368956260137
8.95166666666667	0.943285829848993
8.97083333333333	0.918098764494079
8.98805555555556	0.93223273061869
8.99138888888889	0.742083213630142
8.99694444444444	0.724684687068827
9.00722222222222	0.7801846313323
9.01027777777778	0.620064091567425
9.01361111111111	0.662626099542727
9.02111111111111	0.651754828907464
9.03694444444444	0.664765573182745
9.04111111111111	0.439772162757599
9.05722222222222	0.779620360191451
9.06194444444445	0.534996298148695
9.07361111111111	0.838572668590231
9.07694444444445	0.680607672490115
9.09472222222222	1.05661571370089
9.10694444444444	1.04523906003477
9.11222222222222	0.745573154902129
9.12972222222222	1.05618651455881
9.13444444444444	0.804763633522452
9.15611111111111	1.28960584267044
9.16416666666667	1.02638619227621
9.17305555555556	1.21106603629837
9.18972222222222	0.872326760805084
9.20388888888889	0.965724196072234
9.20694444444445	0.81079967318848
9.20833333333334	0.824275180244587
9.21555555555556	0.805753947162234
9.24194444444445	0.842686534546445
9.24444444444444	0.711296635037417
9.25888888888889	0.942053578824986
9.26333333333334	0.739821162744271
9.275	1.17234056815522
9.27722222222222	1.08348339966103
9.29305555555556	1.16628037319198
9.29777777777778	0.994655932703942
9.31194444444445	1.43359940206574
9.315	1.29412628275771
9.31722222222222	1.31841720508187
9.34444444444444	1.34753073292977
9.35333333333334	1.0295588518668
9.37305555555556	1.23605762542814
9.39555555555556	1.23876582335645
9.39861111111111	1.11513748856633
9.42361111111111	1.21934700823641
9.44416666666667	0.685523733921791
9.45694444444445	0.732248344695119
9.46027777777778	0.639673823802287
9.48027777777778	0.77934605352403
9.49611111111111	0.509222003299278
9.54055555555556	0.597185214821817
9.55277777777778	0.904301887885627
9.55833333333333	0.93479962504032
9.56277777777778	0.825416068008767
9.57583333333334	1.22651678772821
9.58194444444445	1.1491160450241
9.61083333333334	2.19326978660824
9.61583333333333	2.11543812618905
9.64416666666667	2.17306755531595
9.64944444444444	2.08533223574239
9.67638888888889	2.61714299699831
9.6825	2.65091866245011
9.69333333333334	2.65042418048549
9.69861111111111	2.58677031291634
9.71944444444444	2.80132376683282
9.75166666666667	2.08008802264836
9.75861111111111	2.06735711431419
9.77527777777778	2.23451442246559
9.79055555555556	2.04462968056112
9.79583333333333	2.02968388820885
9.80416666666667	2.04610553150471
9.81583333333333	2.33684095391224
9.82194444444444	2.37071636104484
9.83527777777778	2.3219653817338
9.855	2.63773964722123
9.85611111111111	2.43766213145329
9.86611111111111	2.50725955479318
9.87722222222222	2.4983734360662
9.89027777777778	2.52253968091601
9.90055555555556	2.45230811094867
9.91222222222222	2.46500200907992
9.93888888888889	2.03218272154362
9.94361111111111	2.01209621487778
9.96388888888889	2.06420611211083
9.99388888888889	1.65206770426052
10.0166666666667	1.56751057784851
10.0541666666667	1.68608077517641
10.0702777777778	1.58288678127661
10.1116666666667	1.64681411549787
10.1441666666667	2.07790784381357
10.1661111111111	2.18204346756513
10.1883333333333	2.62285443756745
10.2016666666667	2.43138542562238
10.2116666666667	2.48000689891298
10.2247222222222	2.20188329983576
10.2333333333333	2.18933421717028
10.2372222222222	2.25506093051102
10.27	1.59397732072459
10.2827777777778	1.62813742521705
10.2991666666667	1.85196907689827
10.3052777777778	1.86693068633305
10.3177777777778	1.86180454990873
10.3216666666667	1.91572501695603
10.335	1.93285109183364
10.3544444444444	2.28886909176964
10.3758333333333	2.05204208073621
10.3841666666667	2.21314907199385
10.3891666666667	2.22210517256912
10.405	2.2116938665085
10.4172222222222	2.2251563268806
10.4225	2.38928213964336
10.4383333333333	2.25892197784457
10.4433333333333	2.42067241335209
10.4655555555556	2.34053298684244
10.4877777777778	2.38132239806658
10.4905555555556	2.50697446600551
10.5108333333333	2.46719503275459
10.5355555555556	2.50211559307455
10.5397222222222	2.69269114698054
10.5555555555556	2.53385716387167
10.5586111111111	2.66821175262949
10.57	2.57165548438119
10.5897222222222	2.91766499321347
10.6102777777778	2.78532349755018
10.6158333333333	3.03232603171171
10.635	2.86251029903845
10.6383333333333	3.01941815803529
10.6605555555556	2.82206286924619
10.6686111111111	3.16362785978571
10.6775	3.07374726897181
10.68	3.16856557385846
10.6916666666667	2.97377414590338
10.6941666666667	3.08233045678769
10.7058333333333	2.82563196211069
10.7094444444444	2.98287122789618
10.7275	2.69158800695304
10.745	2.70881189798445
10.7663888888889	3.117371667015
10.7777777777778	2.91224049307134
10.7827777777778	3.11434811522849
10.7977777777778	2.83116093585717
10.8027777777778	3.06470505235172
10.8169444444444	2.74681652982354
10.8208333333333	2.92929690047624
10.8369444444444	2.85462264373694
10.8497222222222	2.84396792759646
10.8572222222222	4.70570650579095
10.8794444444444	3.14109927342581
10.8833333333333	3.11859968267748
10.8886111111111	3.12798916896466
10.8922222222222	3.86039082427954
10.8925	3.25751334964796
10.9205555555556	3.20719359788805
10.9247222222222	3.94305684763363
10.925	3.33892305544651
10.9463888888889	3.19280839220916
10.9530555555556	4.00610351207647
10.9533333333333	3.40088471488567
10.9727777777778	2.79170976602133
10.985	3.75896868831485
10.9930555555556	3.80884643603879
11.0127777777778	3.78717550122737
11.0430555555556	3.7902614707014
11.0466666666667	2.93093174963889
11.0619444444444	2.42908793121649
11.0655555555556	3.17410576599114
11.0658333333333	2.57273045962147
11.0827777777778	2.66238913186713
11.0855555555556	3.36219051590033
11.0869444444444	2.79323554679154
11.0975	3.65140995294794
11.0977777777778	3.04961785542367
11.1033333333333	3.09594258658707
11.1113888888889	3.08577911139596
11.1205555555556	3.9048189211697
11.1208333333333	3.29839944757321
11.1361111111111	3.11522774954922
11.1430555555556	3.10022988510791
11.1586111111111	3.11355603525024
11.1588888888889	3.72568693012844
11.1688888888889	3.96631841212289
11.1691666666667	3.35773308256837
11.1797222222222	3.97743006470213
11.1852777777778	4.05973356109156
11.1938888888889	4.04095929483109
11.1991666666667	4.77808952840773
11.1994444444444	4.1721538792593
11.2130555555556	4.02388663901733
11.2191666666667	4.00999947797238
11.2283333333333	4.02355270960593
11.2422222222222	4.31909339032006
11.2463888888889	5.09329988218972
11.26	3.71069862005276
11.2622222222222	4.36986333090419
11.2625	3.76643419414335
11.2741666666667	3.54257667245485
11.2775	4.28955009089425
11.2777777777778	3.68946357038865
11.2936111111111	3.52203142327421
11.2961111111111	4.23733246106303
11.2963888888889	3.6379586730065
11.3102777777778	3.43969511579434
11.3166666666667	3.42069389513021
11.3261111111111	3.43771920721625
11.3488888888889	5.10246305794845
11.3491666666667	4.50137252279415
11.3586111111111	4.41844731700415
11.3655555555556	5.25887480834211
11.3658333333333	4.65442641608479
11.3761111111111	4.60358560008288
11.3833333333333	5.50142023586935
11.3836111111111	4.897911691493
11.4072222222222	4.50024360861078
11.4211111111111	5.46677051865624
11.4361111111111	4.2288829681522
11.4455555555556	5.18278156122038
11.4538888888889	3.90270405742297
11.46	4.38182085711129
11.4602777777778	3.77821633686569
11.4733333333333	3.43926294584093
11.48	4.27055814624383
11.4802777777778	3.66993056455807
11.4925	3.57449182502599
11.4961111111111	4.32851710531285
11.4963888888889	3.72753491464417
11.5069444444444	3.5259019912962
11.5102777777778	4.25609474022307
11.5105555555556	3.65477615545944
11.5269444444444	3.21168229817314
11.5344444444444	4.03383238483117
11.5347222222222	3.43420271171731
11.5477777777778	3.09279296438616
11.5569444444444	3.03599421159222
11.5594444444444	3.77755419441507
11.5597222222222	3.18112462740167
11.5736111111111	3.03811753782695
11.5861111111111	3.01713551534178
11.5888888888889	3.78006782401071
11.5891666666667	3.18386711698193
11.6094444444444	2.93006998045686
11.6141666666667	3.66573652269258
11.6144444444444	3.07079152132429
11.6291666666667	2.98492068943822
11.6402777777778	2.97684187424602
11.6452777777778	3.88165848871846
11.6455555555556	3.28431351143026
11.6505555555556	3.30367027009628
11.6580555555556	3.27216444544871
11.6613888888889	4.06199277898613
11.6616666666667	3.46683560369754
11.6752777777778	3.33368467915423
11.6802777777778	4.17113028338043
11.6805555555556	3.58438227911351
11.6894444444444	3.69303859575612
11.7069444444444	3.67781887564515
11.7197222222222	3.69067496559309
11.7238888888889	4.55365592711325
11.7372222222222	3.40092086384363
11.7469444444444	4.15512682534667
11.7547222222222	3.26228669674711
11.76	3.89583605178933
11.7602777777778	3.297522867169
11.7794444444444	3.08298348933137
11.7936111111111	3.09659685326457
11.7994444444444	4.05525312029721
11.8116666666667	3.17057205093267
11.82	3.08899964256946
11.8333333333333	3.10141989691669
11.8355555555556	3.84933405901017
11.8358333333333	3.25581496408015
11.855	3.06288056436682
11.8552777777778	3.63169833320707
11.8713888888889	3.35336627755765
11.8747222222222	4.13507263142696
11.875	3.53823819220781
11.8966666666667	3.19744817450576
11.8997222222222	4.01554514421448
11.9	3.42286003935875
11.9075	3.47834467221658
11.9211111111111	3.4362282546464
11.9233333333333	4.18708976529096
11.9236111111111	3.59427070479301
11.9355555555556	3.40862825765161
11.9386111111111	4.19958878399647
11.9388888888889	3.60485771241503
11.9547222222222	3.54445379519643
11.9572222222222	4.3152622444594
11.9575	3.7223127573812
11.9708333333333	3.45656945153014
11.98	4.14521026046217
11.9802777777778	3.5539438250798
11.9955555555556	3.43830453422925
11.9977777777778	4.19234324375525
11.9980555555556	3.60009161507621
12.0147222222222	3.37937642748569
12.0213888888889	3.35785638101689
12.0330555555556	3.36906292912677
12.0366666666667	4.24508609589107
12.0369444444444	3.6529815837745
12.04	3.61031146849558
12.0561111111111	3.66615116453244
12.0586111111111	4.45327942896208
12.0588888888889	3.86209833086149
12.0772222222222	3.72662910861271
12.0844444444444	3.71954145835025
12.0977777777778	3.73927767535931
12.1019444444444	4.67070401842708
12.1147222222222	3.71556094400665
12.1202777777778	4.5190806326941
12.1205555555556	3.92712091853371
12.1355555555556	3.79610209683815
12.1488888888889	3.78127134205809
12.1652777777778	5.0431006613703
12.1755555555556	4.0102073518792
12.1791666666667	4.82433585846345
12.1897222222222	4.00074560517556
12.1947222222222	4.96844295508804
12.195	4.37497926868046
12.2141666666667	3.77545144111166
12.2258333333333	3.79052543364832
12.2313888888889	4.88022400037199
12.2316666666667	4.29536878945098
12.2452777777778	4.10881885447963
12.2488888888889	4.98502889260988
12.2491666666667	4.39373285304501
12.2605555555556	4.27914227549775
12.2638888888889	5.14411036251989
12.2780555555556	4.10676331967063
12.2830555555556	5.03644360687729
12.2833333333333	4.44628211172691
12.2972222222222	4.24596719531062
12.3016666666667	5.21295389469885
12.3019444444444	4.62213761450188
12.3155555555556	4.21620603063673
12.3294444444444	4.15595774231584
12.3347222222222	5.24720044158278
12.3488888888889	5.71411958983914
12.3622222222222	4.16335274958938
12.3661111111111	5.05580394593874
12.3663888888889	4.46543680495771
12.38	4.12732565281516
12.3866666666667	4.08190991404484
12.3966666666667	4.08447464151793
12.4013888888889	5.10969895587392
12.4016666666667	4.51958362035126
12.4166666666667	4.12468703561819
12.4261111111111	4.05844096885372
12.4291666666667	4.9328959216421
12.4294444444444	4.34540138245578
12.4386111111111	4.10705733450054
12.4411111111111	4.87366997627471
12.4413888888889	4.28121388074635
12.4566666666667	4.02561093526613
12.4602777777778	4.92397702285334
12.4605555555556	4.33403737893603
12.485	3.8140677650515
12.49	4.84188467362916
12.4902777777778	4.25051155811562
12.4958333333333	4.97918620005153
12.5011111111111	4.15345322945907
12.5069444444444	4.98081671338756
12.5194444444444	3.86909504653494
12.5333333333333	3.78661408698443
12.5380555555556	4.80307098667773
12.5383333333333	4.2126391680067
12.5641666666667	3.72397977731858
12.5783333333333	3.74505172719774
12.5811111111111	4.59301729267289
12.5902777777778	3.86161125309398
12.5966666666667	4.89780689304888
12.5977777777778	4.26815711389555
12.6119444444444	3.98923387652072
12.6155555555556	4.88005912307273
12.6158333333333	4.28986923189134
12.6380555555556	3.89956468445528
12.6602777777778	3.9305330459095
12.6627777777778	4.7587144573682
12.6630555555556	4.17227354328114
12.6733333333333	4.06555385280324
12.6794444444444	5.11887831526824
12.6808333333333	4.48320238416422
12.6861111111111	4.49839047994529
12.7061111111111	4.41450116939389
12.7144444444444	5.56396218675519
12.7147222222222	4.96667999276555
12.7363888888889	4.73366121324349
12.7436111111111	5.86500101789846
12.7608333333333	4.44302406054209
12.7677777777778	5.26006152930774
12.7680555555556	4.6708135657001
12.7805555555556	4.54785981388364
12.7836111111111	5.3661885480891
12.7975	4.34405866478409
12.8022222222222	5.06785938849334
12.8025	4.47667771964401
12.8216666666667	4.21603468762328
12.8263888888889	5.15979141646654
12.8266666666667	4.56561428681368
12.8416666666667	4.27574984035759
12.8438888888889	5.0266796288022
12.8519444444444	4.23602174838208
12.8558333333333	5.51059488761041
12.8666666666667	4.8015352552635
12.8719444444444	5.7217726284611
12.8891666666667	4.14519207166154
12.8975	4.12192060042089
12.9008333333333	5.06334447881091
12.9011111111111	4.47893830006998
12.9158333333333	4.29072886218274
12.92	5.26729180116662
12.9341666666667	4.13850095155581
12.9380555555556	4.94989535870521
12.9383333333333	4.36567411896322
12.9519444444444	4.20283397873423
12.9544444444444	5.06016933101958
12.9658333333333	4.17759637646285
12.9688888888889	5.07294662483327
12.98	4.10914489940737
12.9836111111111	5.06318227861636
12.9994444444444	3.78386399103905
13.0022222222222	4.69788977712497
13.0025	4.11863255390013
13.0138888888889	4.04289687927902
13.0161111111111	4.89037634684243
13.0163888888889	4.31095470108542
13.0302777777778	3.99800115618951
13.0391666666667	3.95097589873603
13.0602777777778	4.0109171091949
13.0627777777778	4.90738910600806
13.0630555555556	4.32893560282282
13.0758333333333	4.10568488005171
13.0822222222222	5.34003460463605
13.0825	4.75050082605184
13.0958333333333	4.58180431969741
13.1	5.60411587133871
13.1005555555556	5.01125075832259
13.1163888888889	4.78889823934702
13.1194444444444	5.71371275170301
13.1197222222222	5.1313313200606
13.1341666666667	4.82451415962037
13.1477777777778	4.78003088398927
13.1538888888889	6.04340807499123
13.1725	4.44774601919833
13.1791666666667	5.49737292905603
13.1794444444444	4.91512170354422
13.1958333333333	4.38981385457121
13.2	5.42220237655833
13.2075	4.32910695183552
13.2113888888889	4.94932100307123
13.2244444444444	3.92278923441759
13.2316666666667	3.87826150626361
13.2575	3.89693656915064
13.2672222222222	5.02922357093275
13.2797222222222	3.95982118165273
13.2861111111111	4.74145068516626
13.2863888888889	4.1590723455488
13.3005555555556	3.91435930136262
13.3144444444444	3.86759632197909
13.3186111111111	4.7130118276133
13.3188888888889	4.13264923188703
13.3302777777778	4.00796499351106
13.3330555555556	4.87657980757632
13.3333333333333	4.29186486340994
13.3491666666667	4.11668390774447
13.3519444444444	4.99918075620165
13.3522222222222	4.41577834238783
13.3641666666667	4.58292560720374
13.3669444444444	5.46885658165034
13.3672222222222	4.88506937646683
13.3841666666667	4.61285868470858
13.3875	5.54289038549672
13.3877777777778	4.95800592003898
13.4069444444444	4.41958907430254
13.4152777777778	4.41094402366689
13.4177777777778	5.2832865114753
13.4180555555556	4.70205608731743
13.4338888888889	4.40246995269622
13.4372222222222	5.32932262722349
13.4375	4.74419835235483
13.4508333333333	4.42238148349025
13.4608333333333	4.43891742346253
13.4630555555556	5.28001896942598
13.4633333333333	4.69911267307296
13.4794444444444	4.4319843976784
13.4947222222222	4.39036798317726
13.4977777777778	5.31222013706956
13.4980555555556	4.72888523801427
13.5144444444444	4.30092788774014
13.5208333333333	5.06868713638092
13.5211111111111	4.4877425700967
13.5352777777778	4.32878552832694
13.5761111111111	4.35847943096071
13.5794444444444	5.34364584065267
13.5930555555556	4.28125205811509
13.5961111111111	5.19228429732028
13.5963888888889	4.60949143807934
13.6066666666667	4.52361183871664
13.6088888888889	5.36526070226465
13.6091666666667	4.78520242334581
13.6213888888889	4.5854096540648
13.6236111111111	5.4293927835962
13.6238888888889	4.8499232357001
13.6427777777778	4.61583265469169
13.6458333333333	5.59356187003943
13.6461111111111	5.01588368513702
13.6608333333333	4.7551281302873
13.6641666666667	5.75014173244939
13.6644444444444	5.17090454721098
13.6805555555556	4.88237810962414
13.6869444444444	4.8492608779133
13.6963888888889	4.85998991805916
13.7008333333333	6.01596398750435
13.7102777777778	5.28452655512825
13.7133333333333	6.18974895088026
13.7211111111111	5.2110713844011
13.7269444444444	5.88024704618953
13.7388888888889	5.00681572668507
13.7438888888889	6.15024822307755
13.7441666666667	5.56526654465318
13.7638888888889	5.36281367743065
13.7777777777778	5.33737401889012
13.7811111111111	6.32533388592516
13.7813888888889	5.74453086928935
13.7963888888889	5.54995016332934
13.8005555555556	6.57911898074225
13.8008333333333	5.99379827215147
13.8119444444444	5.8610398251432
13.8155555555556	6.81093454701207
13.8158333333333	6.22486825357421
13.8302777777778	5.96520515593581
13.835	7.02604011036281
13.8486111111111	5.98582737758339
13.8541666666667	7.03286008691623
13.8544444444444	6.44627404140348
13.8552777777778	6.96197333409926
13.8811111111111	6.04067789106818
13.8866666666667	7.31260617915486
13.9063888888889	5.60239402657219
13.9158333333333	5.46493577544728
13.9211111111111	6.74899920301716
13.9372222222222	5.43030912140384
13.9430555555556	6.32958741218731
13.9511111111111	5.20767853407362
13.9536111111111	6.02032228633424
13.9686111111111	4.60063143593043
13.9708333333333	5.48519080233423
13.9711111111111	4.91194149398536
13.99	4.60343192016623
14.0047222222222	6.57993216479988
14.0102777777778	6.65527951798758
14.0261111111111	6.63674224687437
14.0433333333333	6.70990017834665
14.0633333333333	4.56331326839289
14.0655555555556	5.50528423638021
14.0658333333333	4.93906510578771
14.0811111111111	4.66635191985973
14.0844444444444	5.74235571247557
14.0938888888889	4.88633501748616
14.0980555555556	5.99676521313987
14.1119444444444	4.88816371787509
14.1161111111111	5.75428288609624
14.1163888888889	5.18351952433512
14.1311111111111	4.9875613523952
14.1438888888889	4.95807816320017
14.1491666666667	6.3502924781463
14.1594444444444	5.44743663241607
14.1661111111111	6.82227615241838
14.1761111111111	5.76664851498975
14.1847222222222	5.5488625984686
14.1897222222222	5.52564207281984
14.1966666666667	5.54802659346476
14.2030555555556	7.11002021225847
14.2033333333333	6.53109339064824
14.2233333333333	5.77848056267636
14.2283333333333	7.12699520007796
14.2455555555556	5.20253437172166
14.2525	6.78785845683479
14.265	5.66739913548025
14.2675	6.59187599471856
14.2677777777778	6.01883759899791
14.285	5.6357066863781
14.2886111111111	6.79981724128382
14.3072222222222	5.17524775670502
14.3102777777778	6.25441009094493
14.32	5.34288183691159
14.3252777777778	6.2164973283248
14.3338888888889	5.47414093336177
14.3408333333333	6.83128023482324
14.3480555555556	5.83919785603558
14.3655555555556	5.40588208846001
14.3691666666667	6.60405311799307
14.3694444444444	6.0364551718372
14.39	5.70061998224585
14.3938888888889	6.91156145903533
14.3941666666667	6.34110341590245
14.4177777777778	5.56139408839608
14.4225	6.92406116848774
14.4361111111111	5.84853830279313
14.4391666666667	6.87089804459655
14.4394444444444	6.29851342827792
14.4530555555556	5.85282803574272
14.4552777777778	6.77412462935764
14.4663888888889	5.85215968155662
14.47	6.96874394848584
14.4802777777778	6.03663253635295
14.4852777777778	7.30173582669918
14.5	5.9888837474031
14.505	7.29811377299392
14.5127777777778	6.13372784166533
14.5283333333333	5.63712122584996
14.5344444444444	6.86801304293467
14.5347222222222	6.29867007619285
14.5519444444444	5.82047007381845
14.5675	5.74580956794018
14.5697222222222	6.68684141047451
14.57	6.1196131409306
14.5872222222222	5.8256199369471
14.6008333333333	5.76640946893133
14.6030555555556	6.69421878171035
14.6133333333333	5.90520836844681
14.6166666666667	6.92437783551747
14.6291666666667	5.79689739438318
14.6322222222222	6.76820825940118
14.6325	6.19112176945515
14.6480555555556	5.97846992487807
14.6516666666667	7.05973640352734
14.6519444444444	6.48348221725769
14.6747222222222	5.82305023927652
14.6947222222222	5.83530819304057
14.6977777777778	6.87340792026584
14.7177777777778	5.39625547166566
14.7225	6.66673552767655
14.7319444444444	5.36590026128816
14.7355555555556	6.31493655383915
14.7425	5.14850041553405
14.7577777777778	4.66942995466922
14.77	4.70635273284732
14.7880555555556	6.87344607269759
14.7969444444444	5.01576805913792
14.8105555555556	4.44764120539202
14.8227777777778	5.99849782337972
14.8377777777778	4.74069091149662
14.8419444444444	5.91072744411312
14.8422222222222	5.33550170180435
14.8536111111111	5.27212438200474
14.8561111111111	6.48673405464128
14.8563888888889	5.91691135394449
14.8752777777778	5.35838746739036
14.8783333333333	6.41455316358077
14.8919444444444	5.332284411107
14.9030555555556	5.21846669131928
14.9058333333333	6.25967712398266
14.9061111111111	5.69249068793957
14.9261111111111	5.24827997215609
14.93	6.43712633715776
14.9463888888889	5.11099999998626
14.9541666666667	5.02960901194395
14.9713888888889	5.05757399558789
14.9738888888889	6.04531942247096
14.9741666666667	5.47757487620664
15.0011111111111	4.89825028621854
15.0119444444444	6.14676833344945
15.0122222222222	5.57409641959826
15.0305555555556	5.16601241811049
15.0375	5.12030498696831
15.0491666666667	5.12905649507969
15.0533333333333	6.35862099439547
15.0536111111111	5.78525798609727
15.0686111111111	5.38209932726614
15.0744444444444	6.73886786455527
15.0844444444444	5.57192822693743
15.0883333333333	6.55281944592199
15.1030555555556	5.29130721734296
15.105	6.14839447789988
15.1188888888889	5.18106408431044
15.1236111111111	6.43540299838655
15.1238888888889	5.85848146465128
15.1380555555556	5.60559564558915
15.1411111111111	6.61191082730846
15.1413888888889	6.03728280264773
15.1575	5.71526589867686
15.1730555555556	5.66624809577499
15.1825	7.46252993077552
15.1827777777778	6.87172380950034
15.1955555555556	6.38353393943622
15.1980555555556	7.29416036917076
15.2083333333333	6.29954156653238
15.2113888888889	7.298145710304
15.2213888888889	6.49067889145951
15.2258333333333	7.69870605481999
15.2344444444444	6.63895574819916
15.2522222222222	6.30223412695365
15.2563888888889	7.59953064309266
15.2694444444444	6.67692365466709
15.2741666666667	7.95309483408725
15.2838888888889	6.69783386763355
15.2866666666667	7.53449258825581
15.3002777777778	6.46294398286267
15.305	7.82969725440485
15.3169444444444	6.65264390678216
15.3230555555556	8.1182748236328
15.3238888888889	7.50176667157901
15.3430555555556	7.33279826528291
15.3483333333333	7.31848592138221
15.355	7.32830148142304
15.3630555555556	9.19805677422215
15.3769444444444	9.75247331806468
15.3861111111111	9.73318878010364
15.3919444444444	9.73913750460603
15.4016666666667	7.24603004178509
15.405	8.13622248564272
15.4186111111111	6.58667027041461
15.4291666666667	7.96480555226739
15.4475	6.27571593508895
15.4558333333333	6.16444891437718
15.4586111111111	7.26472249692596
15.4677777777778	6.3519373506179
15.4705555555556	7.33962903348581
15.4836111111111	5.79884912717205
15.4897222222222	6.68054791083136
15.49	6.11638429137929
15.5105555555556	5.58388478802587
15.5247222222222	7.79479260548453
15.5341666666667	6.00400325368064
15.5519444444444	5.23904407442166
15.5611111111111	6.29823412844847
15.5613888888889	5.73684172571344
15.5763888888889	5.42494710324636
15.58	6.57950234625866
15.5886111111111	5.88507083413601
15.5922222222222	6.99268639361619
15.6066666666667	5.92469129996343
15.6111111111111	7.171366946417
15.6119444444444	6.57429999062537
15.6372222222222	6.12053814313502
15.6405555555556	7.26015801706052
15.65	6.46725957452855
15.6580555555556	8.02834841295793
15.6755555555556	6.36670085465274
15.6811111111111	6.31053797362237
15.69	6.3348473110738
15.6977777777778	8.07003405795218
15.705	6.91082103522637
15.7180555555556	6.80670544027989
15.7252777777778	8.45799276226125
15.7383333333333	6.15026634922421
15.7422222222222	7.17571787713104
15.7544444444444	6.1255921676989
15.7597222222222	7.46305396430011
15.7725	5.74698397666615
15.7791666666667	6.66185620388671
15.785	5.68018220553864
15.8011111111111	5.13666662132069
15.8047222222222	6.30196921609112
15.8175	5.27645067763425
15.8202777777778	6.23668632953534
15.8288888888889	5.37233414704137
15.8313888888889	6.28018106828538
15.8405555555556	5.30111764299764
15.8452777777778	6.48121431107297
15.855	5.35554386964506
15.8552777777778	5.62674026383723
15.8677777777778	5.27014195466042
15.87	6.19589651861446
15.8702777777778	5.62775267262501
15.8891666666667	5.29181373233873
15.8933333333333	6.54432043046369
15.9063888888889	5.31673873853297
15.9138888888889	6.31332291969868
15.9261111111111	5.36555904219862
15.9313888888889	6.7229271274599
15.9441666666667	5.46400855357668
15.9472222222222	6.48919192648003
15.9583333333333	5.61647074440035
15.9625	6.84635637881533
15.98	5.43039988931751
15.9822222222222	6.38479743297671
15.9825	5.82094950938736
16.0061111111111	5.48904925673554
16.0108333333333	6.90650320927179
16.0258333333333	5.79272621981692
16.0355555555556	5.67757955303786
16.0586111111111	5.72969118146556
16.0636111111111	7.1704658959175
16.0727777777778	6.09100874034387
16.0819444444444	7.69490932451961
16.1	5.79218303406311
16.105	5.74927758024732
16.1130555555556	5.78353471662896
16.1163888888889	6.97877004891476
16.1294444444444	5.96891168927765
16.1391666666667	5.80641062998967
16.1447222222222	5.79330331251995
16.1555555555556	5.80978993802602
16.1611111111111	7.32212863259306
16.1766666666667	5.54420632289339
16.1822222222222	6.78308054961268
16.1925	5.50885521830142
16.1961111111111	6.57499629205875
16.2033333333333	5.54505294502179
16.2205555555556	5.12762693988226
16.2325	5.15001976753321
16.2477777777778	7.42604103697193
16.2527777777778	7.48797610261648
16.2697222222222	7.44070720069378
16.3127777777778	7.54430480085871
16.3211111111111	5.67068566850182
16.3347222222222	5.08292365196601
16.3452777777778	5.14513483203616
16.3505555555556	6.66111859485352
16.3658333333333	5.58525845880393
16.3722222222222	7.08705862433093
16.3836111111111	6.26260859905299
16.3866666666667	7.28809909942469
16.4036111111111	5.931525141713
16.415	7.29688780105075
16.4152777777778	6.71823337002926
16.4344444444444	6.25762072565676
16.4372222222222	7.30025209308653
16.4513888888889	6.16791481341233
16.4566666666667	7.52597251721483
16.4777777777778	5.8129055780868
16.4830555555556	5.78254776176178
16.4930555555556	5.81030998414627
16.4961111111111	6.91978097027453
16.4963888888889	6.35350448772287
16.5127777777778	5.8562386651448
16.5188888888889	5.81084748226664
16.5363888888889	5.86839652359553
16.5555555555556	5.88397681092176
16.5586111111111	7.01793906958579
16.5588888888889	6.45431998302792
16.585	5.83439316651744
16.5944444444444	5.86825034661712
16.6005555555556	7.55607157801717
16.6108333333333	6.27055177313659
16.6269444444444	5.90055420687456
16.6308333333333	7.21606159894842
16.6311111111111	6.65729284718584
16.6458333333333	6.33983254609473
16.6491666666667	7.53635043705933
16.6608333333333	6.36146230420668
16.6636111111111	7.42400269049556
16.6763888888889	6.5343913186285
16.6794444444444	7.6998004703836
16.6797222222222	7.13998382201357
16.7005555555556	6.60077736754372
16.7047222222222	8.0151364324199
16.705	7.4539236295786
16.7233333333333	6.85038520243379
16.7272222222222	8.17604467002699
16.7275	7.6190790756787
16.7544444444444	7.00935843403071
16.7583333333333	8.36994144353818
16.7747222222222	6.84478495743324
16.7769444444444	7.79798067165556
16.7911111111111	6.81002669756033
16.7938888888889	7.91915492925865
16.8041666666667	6.87651145040795
16.8088888888889	8.22264366150493
16.8288888888889	6.5029339410906
16.835	6.46143737684137
16.8511111111111	6.49805566469617
16.8538888888889	7.62255684804992
16.8727777777778	6.35131795300321
16.8755555555556	7.43062533505648
16.8758333333333	6.86849696848093
16.8925	6.4303927523327
16.8955555555556	7.56612295081285
16.8958333333333	7.00313071029876
16.9122222222222	6.59884142282311
16.9247222222222	8.36068408256723
16.9388888888889	6.58279870636563
16.9444444444444	8.01877475789508
16.9530555555556	7.00980049620102
16.9625	6.73440752732137
16.9752777777778	6.67314772177733
16.99	8.80065782487251
17.0019444444444	6.71164850706476
17.0047222222222	7.61902302404152
17.0080555555556	6.8394630432891
17.025	6.36713968988208
17.0294444444444	7.74225990010381
17.05	6.24281610540823
17.0533333333333	7.42056456970371
17.0625	6.42389604443373
17.0655555555556	7.45261259913108
17.0761111111111	6.02993468517263
17.0855555555556	7.02784212173045
17.1063888888889	5.10484260747905
17.1186111111111	7.40916232942016
17.1213888888889	6.48051804019403
17.1272222222222	7.23120571339391
17.135	6.05157592401545
17.1383333333333	6.92239076170113
17.1577777777778	5.14340544764438
17.1694444444444	7.07570897452745
17.1775	5.7648198523353
17.18	6.66411080065128
17.1852777777778	5.70004559597342
17.2005555555556	5.20788049079655
17.2113888888889	7.45952657530221
17.2219444444444	6.02888014608679
17.2436111111111	6.39921267846578
17.2469444444444	7.6508316972676
17.2622222222222	6.52058635153976
17.2663888888889	7.83637301982653
17.2752777777778	6.91376411349977
17.2788888888889	8.07230593576012
17.2791666666667	7.51250877413927
17.2955555555556	7.02518093189983
17.3002777777778	8.46145055181107
17.3005555555556	7.89611815737696
17.3225	7.03723246478772
17.3252777777778	8.16044588520877
17.335	7.4783187153112
17.3527777777778	9.8011897413537
17.3658333333333	8.41444154193131
17.3738888888889	8.24885284493514
17.3886111111111	8.30441861549211
17.4038888888889	10.774008781066
17.4183333333333	8.44456861624589
17.4266666666667	10.3191164984491
17.4502777777778	8.08549380052551
17.4575	9.46607090273926
17.4577777777778	8.90656482500968
17.47	8.64995398226568
17.4758333333333	10.1853478079358
17.495	8.14022436373139
17.4991666666667	9.35705614192373
17.5211111111111	7.90955242538016
17.5258333333333	9.41517218034976
17.5369444444444	7.90079190283277
17.5405555555556	8.97331235011023
17.5491666666667	7.86919233094924
17.5541666666667	9.24784658804083
17.565	7.85719701467713
17.5688888888889	9.06133859988113
17.5875	6.67353487160149
17.5919444444444	6.62728936285776
17.5980555555556	6.64942161245813
17.6005555555556	7.78155559217502
17.6163888888889	6.6065215162769
17.6205555555556	7.99520605082042
17.6361111111111	6.38388466055636
17.6491666666667	6.24867367595421
17.6519444444444	7.44413903557123
17.6661111111111	6.37716079366197
17.6708333333333	7.8540742548245
17.6822222222222	6.52978194259688
17.6858333333333	7.72596404507363
17.7044444444444	5.9748296592944
17.7091666666667	7.51845442333992
17.7283333333333	5.9526949037192
17.7363888888889	6.82677173712399
17.7366666666667	6.27723473795326
17.7558333333333	5.91160121898988
17.7716666666667	5.85801741422492
17.7744444444444	7.0242839103581
17.7747222222222	6.469773423758
17.8005555555556	5.77491412287567
17.8263888888889	5.79969746301061
17.8305555555556	7.22014671817763
17.8447222222222	5.98725512460383
17.8477777777778	7.11012338637505
17.8552777777778	5.9701864224479
17.8661111111111	5.84138507230737
17.87	7.22680911943016
17.8875	5.97094475003635
17.8941666666667	5.87717829101192
17.8983333333333	5.86709683973659
17.9041666666667	5.87847024322236
17.9063888888889	6.91212980947612
17.9066666666667	6.35745034859352
17.9225	5.96395480438348
17.9258333333333	7.16587510725134
17.9419444444444	5.71394069562798
17.9488888888889	6.78143579534904
17.9597222222222	5.56407430253046
17.9633333333333	6.73429691265149
17.9830555555556	5.17828759180587
17.9877777777778	5.14990806758518
17.9944444444444	5.15841965924153
18.0005555555556	6.80051408799308
18.0147222222222	5.32563699121211
18.0172222222222	6.32207842677116
18.03	5.26252812365524
18.0441666666667	5.14275073943861
18.0466666666667	6.22712499699377
18.0469444444444	5.6709276373798
18.0633333333333	5.21442378964821
18.0663888888889	6.36072812939353
18.0666666666667	5.79916848848386
18.0908333333333	5.24595913554624
18.0936111111111	6.3775265253323
18.0938888888889	5.81965322279421
18.1083333333333	5.59128076869042
18.1136111111111	7.09736916282909
18.1286111111111	5.95369444914942
18.1327777777778	7.24533147516357
18.1330555555556	6.69642310304505
18.1375	6.72838802696768
18.1444444444444	6.63261156000245
18.1463888888889	7.54952734427998
18.1466666666667	6.98731861445282
18.1630555555556	6.47117315147786
18.1663888888889	7.66542345672629
18.1836111111111	6.31236333043726
18.1891666666667	7.32761041280573
18.2025	6.3832342928076
18.2072222222222	7.78331371479885
18.2216666666667	6.33943434916152
18.2263888888889	7.34354321220216
18.2266666666667	6.78115238626296
18.2513888888889	6.04850460032532
18.2588888888889	7.95275880057217
18.2808333333333	6.28789073926436
18.2830555555556	7.27644161523318
18.2833333333333	6.71741350085396
18.2977777777778	6.28839081353681
18.3125	6.20056852392296
18.3158333333333	7.43930802948411
18.3269444444444	6.43119864554795
18.3305555555556	7.59494259570357
18.3466666666667	6.24118417201983
18.3541666666667	6.15782719478768
18.3805555555556	6.18161687811403
18.3958333333333	6.10597939427357
18.4005555555556	7.57287400857533
18.4116666666667	6.21504484104155
18.4158333333333	7.40460351860142
18.4275	6.04625087161306
18.43	7.02542577325443
18.4302777777778	6.45955842702471
18.4494444444444	5.90056252701885
18.4538888888889	7.32160530589962
18.4702777777778	6.02000569556001
18.4777777777778	7.15417075031863
18.4780555555556	6.5924786883882
18.4936111111111	6.12976395021412
18.5069444444444	6.03202981260445
18.5127777777778	7.67666525368874
18.5286111111111	6.30487773628796
18.5330555555556	7.65298895442061
18.5425	6.38829636338845
18.5466666666667	7.28267323724856
18.5577777777778	6.05833511259311
18.5630555555556	7.46801095488257
18.5747222222222	5.89567796049114
18.5919444444444	5.52225689260293
18.6022222222222	6.85756185424044
18.6025	6.29330912453786
18.6172222222222	6.09216666652879
18.6197222222222	7.08569837556049
18.6313888888889	6.0516695169424
18.635	7.19715956120051
18.6352777777778	6.62683596672673
18.6516666666667	6.10627476463093
18.6636111111111	8.20776744407594
18.6638888888889	7.61167469411273
18.6830555555556	7.01830516573076
18.6883333333333	8.4715445736696
18.7080555555556	6.47666200915306
18.7163888888889	6.45202264057108
18.7213888888889	7.95512149669331
18.7391666666667	5.54636361139113
18.7416666666667	6.48888429595031
18.7547222222222	5.211605215701
18.7661111111111	5.09736255166669
18.7688888888889	6.21946578288154
18.7691666666667	5.66050283539774
18.7963888888889	5.06249074694624
18.7988888888889	6.12280699367502
18.8083333333333	5.30050273067368
18.8147222222222	6.84707908485091
18.8280555555556	5.19201376686246
18.835	6.22128936527547
18.8552777777778	4.8469788818383


==> img/dynamic-comparison-hot/dynamic-comparison-hot-2-T--amb-Static.tsv <==
4.85527777777778	16.9225166203704
5.855	16.9225166203704
5.85527777777778	17.0165058101852
6.855	17.0165058101852
6.85527777777778	19.1717053703704
7.855	19.1717053703704
7.85527777777778	22.2053055555556
8.855	22.2053055555556
8.85527777777778	24.5700556712963
9.855	24.5700556712963
9.85527777777778	27.769477800926
10.855	27.769477800926
10.8552777777778	29.8371721296297
11.855	29.8371721296297
11.8552777777778	31.5173726157408
12.855	31.5173726157408
12.8552777777778	32.6566164583334
13.855	32.6566164583334
13.8552777777778	34.0104274768519
14.855	34.0104274768519
14.8552777777778	34.3094780324074
15.855	34.3094780324074
15.8552777777778	34.7282662731482
16.855	34.7282662731482
16.8552777777778	35.3160724074074
17.855	35.3160724074074
17.8552777777778	35.2907888194444
18.8552777777778	35.2907888194444


==> img/dynamic-comparison-hot/dynamic-comparison-hot-20-P--hvac-Static.tsv <==
4.85527777777778	0.540827824343456
5.855	0.540827824343456
5.85527777777778	0.0192682145993182
6.855	0.0192682145993182
6.85527777777778	-6.7771956935303e-09
7.855	-6.7771956935303e-09
7.85527777777778	0.478203984495714
8.855	0.478203984495714
8.85527777777778	1.36473912718333
9.855	1.36473912718333
9.85527777777778	2.45243496460358
10.855	2.45243496460358
10.8552777777778	3.68170864147915
11.855	3.68170864147915
11.8552777777778	4.16061399874581
12.855	4.16061399874581
12.8552777777778	4.7737130229713
13.855	4.7737130229713
13.8552777777778	5.83635670409748
14.855	5.83635670409748
14.8552777777778	6.32926147828582
15.855	6.32926147828582
15.8552777777778	6.39734531074263
16.855	6.39734531074263
16.8552777777778	7.17242965410069
17.855	7.17242965410069
17.8552777777778	6.21491058799549
18.8552777777778	6.21491058799549


==> img/dynamic-comparison-hot/dynamic-comparison-hot-3-doorDyn.tsv <==
4.85527777777778	0.600000000000001
4.86888888888889	0.600000000000001
4.86916666666667	0
4.92833333333333	0
4.92861111111111	0.600000000000001
4.93083333333333	0.600000000000001
4.93111111111111	0
4.98944444444444	0
4.98972222222222	0.600000000000001
5.00111111111111	0.600000000000001
5.00138888888889	0
5.03138888888889	0
5.03166666666667	0.600000000000001
5.03555555555556	0.600000000000001
5.03583333333333	0
5.05222222222222	0
5.0525	0.600000000000001
5.05916666666667	0.600000000000001
5.05944444444444	0
5.17	0
5.17027777777778	0.600000000000001
5.17222222222222	0.600000000000001
5.1725	0
5.21638888888889	0
5.21666666666667	0.600000000000001
5.22027777777778	0.600000000000001
5.22055555555556	0
5.23472222222222	0
5.235	0.600000000000001
5.23722222222222	0.600000000000001
5.2375	0
5.27888888888889	0
5.27916666666667	0.600000000000001
5.28194444444444	0.600000000000001
5.28222222222222	0
5.32	0
5.32027777777778	0.600000000000001
5.32333333333333	0.600000000000001
5.32361111111111	0
5.38555555555556	0
5.38583333333333	0.600000000000001
5.38777777777778	0.600000000000001
5.38805555555556	0
5.40083333333333	0
5.40111111111111	0.600000000000001
5.40305555555556	0.600000000000001
5.40333333333333	0
5.43555555555556	0
5.43583333333333	0.600000000000001
5.43777777777778	0.600000000000001
5.43805555555556	0
5.45527777777778	0
5.45555555555556	0.600000000000001
5.45777777777778	0.600000000000001
5.45805555555556	0
5.47527777777778	0
5.47555555555556	0.600000000000001
5.4775	0.600000000000001
5.47777777777778	0
5.53444444444445	0
5.53472222222222	0.600000000000001
5.7325	0.600000000000001
5.73277777777778	0
5.75388888888889	0
5.75416666666667	0.600000000000001
5.75611111111111	0.600000000000001
5.75638888888889	0
5.76833333333333	0
5.76861111111111	0.600000000000001
5.77027777777778	0.600000000000001
5.77055555555556	0
5.79222222222222	0
5.7925	0.600000000000001
5.79444444444444	0.600000000000001
5.79472222222222	0
5.8275	0
5.82777777777778	0.600000000000001
5.83027777777778	0.600000000000001
5.83055555555556	0
5.86583333333333	0
5.86611111111111	0.600000000000001
5.86805555555556	0.600000000000001
5.86833333333333	0
5.90527777777778	0
5.90555555555556	0.600000000000001
5.9075	0.600000000000001
5.90777777777778	0
5.92777777777778	0
5.92805555555556	0.600000000000001
5.93	0.600000000000001
5.93027777777778	0
5.9675	0
5.96777777777778	0.600000000000001
5.97055555555556	0.600000000000001
5.97083333333333	0
5.98805555555555	0
5.98833333333333	0.600000000000001
5.99027777777778	0.600000000000001
5.99055555555556	0
6.00277777777778	0
6.00305555555556	0.600000000000001
6.00527777777778	0.600000000000001
6.00555555555556	0
6.01916666666667	0
6.01944444444445	0.600000000000001
6.02111111111111	0.600000000000001
6.02138888888889	0
6.085	0
6.08527777777778	0.600000000000001
6.08861111111111	0.600000000000001
6.08888888888889	0
6.09944444444444	0
6.09972222222222	0.600000000000001
6.10138888888889	0.600000000000001
6.10166666666667	0
6.12194444444444	0
6.12222222222222	0.600000000000001
6.12416666666667	0.600000000000001
6.12444444444445	0
6.15833333333333	0
6.15861111111111	0.600000000000001
6.16083333333333	0.600000000000001
6.16111111111111	0
6.19277777777778	0
6.19305555555556	0.600000000000001
6.19444444444445	0.600000000000001
6.19472222222222	0
6.21055555555555	0
6.21083333333333	0.600000000000001
6.21555555555556	0.600000000000001
6.21583333333333	0
6.23083333333333	0
6.23111111111111	0.600000000000001
6.23388888888889	0.600000000000001
6.23416666666667	0
6.26027777777778	0
6.26055555555556	0.600000000000001
6.26416666666667	0.600000000000001
6.26444444444444	0
6.27583333333333	0
6.27611111111111	0.600000000000001
6.2775	0.600000000000001
6.27777777777778	0
6.29916666666667	0
6.29944444444444	0.600000000000001
6.30194444444444	0.600000000000001
6.30222222222222	0
6.33027777777778	0
6.33055555555556	0.600000000000001
6.33333333333333	0.600000000000001
6.33361111111111	0
6.34222222222222	0
6.3425	0.600000000000001
6.34444444444444	0.600000000000001
6.34472222222222	0
6.36416666666667	0
6.36444444444444	0.600000000000001
6.36611111111111	0.600000000000001
6.36638888888889	0
6.39027777777778	0
6.39055555555555	0.600000000000001
6.41722222222222	0.600000000000001
6.4175	0
6.43805555555556	0
6.43833333333333	0.600000000000001
6.44083333333333	0.600000000000001
6.44111111111111	0
6.45777777777778	0
6.45805555555556	0.600000000000001
6.46027777777778	0.600000000000001
6.46055555555555	0
6.46944444444444	0
6.46972222222222	0.600000000000001
6.47305555555556	0.600000000000001
6.47333333333333	0
6.48805555555555	0
6.48833333333333	0.600000000000001
6.49111111111111	0.600000000000001
6.49138888888889	0
6.51583333333333	0
6.51611111111111	0.600000000000001
6.51833333333333	0.600000000000001
6.51861111111111	0
6.52888888888889	0
6.52916666666667	0.600000000000001
6.53472222222222	0.600000000000001
6.535	0
6.56916666666667	0
6.56944444444445	0.600000000000001
6.57222222222222	0.600000000000001
6.5725	0
6.58944444444445	0
6.58972222222222	0.600000000000001
6.595	0.600000000000001
6.59527777777778	0
6.62222222222222	0
6.6225	0.600000000000001
6.62444444444445	0.600000000000001
6.62472222222222	0
6.64138888888889	0
6.64166666666667	0.600000000000001
6.64361111111111	0.600000000000001
6.64388888888889	0
6.66472222222222	0
6.665	0.600000000000001
6.66888888888889	0.600000000000001
6.66916666666667	0
6.68166666666667	0
6.68194444444444	0.600000000000001
6.68361111111111	0.600000000000001
6.68388888888889	0
6.69277777777778	0
6.69305555555556	0.600000000000001
6.695	0.600000000000001
6.69527777777778	0
6.70805555555556	0
6.70833333333333	0.600000000000001
6.71055555555555	0.600000000000001
6.71083333333333	0
6.75444444444445	0
6.75472222222222	0.600000000000001
6.7575	0.600000000000001
6.75777777777778	0
6.77444444444444	0
6.77472222222222	0.600000000000001
6.77694444444445	0.600000000000001
6.77722222222222	0
6.79694444444445	0
6.79722222222222	0.600000000000001
6.79861111111111	0.600000000000001
6.79888888888889	0
6.81138888888889	0
6.81166666666667	0.600000000000001
6.81416666666667	0.600000000000001
6.81444444444444	0
6.825	0
6.82527777777778	0.600000000000001
6.82805555555555	0.600000000000001
6.82833333333333	0
6.84527777777778	0
6.84555555555556	0.600000000000001
6.8475	0.600000000000001
6.84777777777778	0
6.88777777777778	0
6.88805555555556	0.600000000000001
6.89	0.600000000000001
6.89027777777778	0
6.92444444444444	0
6.92472222222222	0.600000000000001
6.92694444444444	0.600000000000001
6.92722222222222	0
6.93833333333333	0
6.93861111111111	0.600000000000001
6.94138888888889	0.600000000000001
6.94166666666667	0
6.95583333333333	0
6.95611111111111	0.600000000000001
6.95805555555556	0.600000000000001
6.95833333333333	0
6.97638888888889	0
6.97666666666667	0.600000000000001
6.97861111111111	0.600000000000001
6.97888888888889	0
7.0075	0
7.00777777777778	0.600000000000001
7.00972222222222	0.600000000000001
7.01	0
7.07138888888889	0
7.07166666666667	0.600000000000001
7.11277777777778	0.600000000000001
7.11305555555555	0
7.13444444444444	0
7.13472222222222	0.600000000000001
7.13694444444445	0.600000000000001
7.13722222222222	0
7.16722222222222	0
7.1675	0.600000000000001
7.17027777777778	0.600000000000001
7.17055555555556	0
7.18388888888889	0
7.18416666666667	0.600000000000001
7.18611111111111	0.600000000000001
7.18638888888889	0
7.20472222222222	0
7.205	0.600000000000001
7.20722222222222	0.600000000000001
7.2075	0
7.23111111111111	0
7.23138888888889	0.600000000000001
7.23361111111111	0.600000000000001
7.23388888888889	0
7.24944444444445	0
7.24972222222222	0.600000000000001
7.25194444444444	0.600000000000001
7.25222222222222	0
7.2925	0
7.29277777777778	0.600000000000001
7.30583333333333	0.600000000000001
7.30611111111111	0
7.32361111111111	0
7.32388888888889	0.600000000000001
7.32583333333334	0.600000000000001
7.32611111111111	0
7.355	0
7.35527777777778	0.600000000000001
7.40388888888889	0.600000000000001
7.40416666666667	0
7.40583333333333	0
7.40611111111111	0.600000000000001
7.4075	0.600000000000001
7.40777777777778	0
7.42638888888889	0
7.42666666666667	0.600000000000001
7.42972222222222	0.600000000000001
7.43	0
7.44111111111111	0
7.44138888888889	0.600000000000001
7.44361111111111	0.600000000000001
7.44388888888889	0
7.47166666666667	0
7.47194444444445	0.600000000000001
7.475	0.600000000000001
7.47527777777778	0
7.4925	0
7.49277777777778	0.600000000000001
7.49583333333333	0.600000000000001
7.49611111111111	0
7.52055555555556	0
7.52083333333333	0.600000000000001
7.52638888888889	0.600000000000001
7.52666666666667	0
7.53638888888889	0
7.53666666666667	0.600000000000001
7.53888888888889	0.600000000000001
7.53916666666667	0
7.53944444444445	0.600000000000001
7.54111111111111	0.600000000000001
7.54138888888889	0
7.55277777777778	0
7.55305555555556	0.600000000000001
7.55611111111111	0.600000000000001
7.55638888888889	0
7.56805555555556	0
7.56833333333334	0.600000000000001
7.5725	0.600000000000001
7.57277777777778	0
7.60555555555555	0
7.60583333333333	0.600000000000001
7.60916666666667	0.600000000000001
7.60944444444445	0
7.62638888888889	0
7.62666666666667	0.600000000000001
7.62861111111111	0.600000000000001
7.62888888888889	0
7.64027777777778	0
7.64055555555555	0.600000000000001
7.64305555555556	0.600000000000001
7.64333333333333	0
7.66	0
7.66027777777778	0.600000000000001
7.66944444444444	0.600000000000001
7.66972222222222	0
7.68444444444444	0
7.68472222222222	0.600000000000001
7.69	0.600000000000001
7.69027777777778	0
7.72333333333333	0
7.72361111111111	0.600000000000001
7.74972222222222	0.600000000000001
7.75	0
7.75861111111111	0
7.75888888888889	0.600000000000001
7.76138888888889	0.600000000000001
7.76166666666667	0
7.78083333333333	0
7.78111111111111	0.600000000000001
7.785	0.600000000000001
7.78527777777778	0
7.80944444444444	0
7.80972222222222	0.600000000000001
7.81305555555556	0.600000000000001
7.81333333333333	0
7.82111111111111	0
7.82138888888889	0.600000000000001
7.82694444444444	0.600000000000001
7.82722222222222	0
7.84222222222222	0
7.8425	0.600000000000001
7.84611111111111	0.600000000000001
7.84638888888889	0
7.86472222222222	0
7.865	0.600000000000001
7.87083333333333	0.600000000000001
7.87111111111111	0
7.89083333333333	0
7.89111111111111	0.600000000000001
7.89305555555556	0.600000000000001
7.89333333333333	0
7.92666666666667	0
7.92694444444444	0.600000000000001
7.93	0.600000000000001
7.93027777777778	0
7.94944444444445	0
7.94972222222222	0.600000000000001
7.95305555555555	0.600000000000001
7.95333333333333	0
7.95388888888889	0.600000000000001
7.95583333333333	0.600000000000001
7.95611111111111	0
7.96388888888889	0
7.96416666666667	0.600000000000001
7.96805555555556	0.600000000000001
7.96833333333333	0
7.96888888888889	0.600000000000001
7.97194444444445	0.600000000000001
7.97222222222222	0
7.98555555555556	0
7.98583333333333	0.600000000000001
7.98972222222222	0.600000000000001
7.99	0
8.01722222222222	0
8.0175	0.600000000000001
8.02027777777778	0.600000000000001
8.02055555555556	0
8.02916666666667	0
8.02944444444444	0.600000000000001
8.03444444444445	0.600000000000001
8.03472222222222	0
8.06305555555556	0
8.06333333333333	0.600000000000001
8.07027777777778	0.600000000000001
8.07055555555556	0
8.08833333333333	0
8.08861111111111	0.600000000000001
8.09888888888889	0.600000000000001
8.09916666666667	0
8.11305555555556	0
8.11333333333333	0.600000000000001
8.11722222222222	0.600000000000001
8.1175	0
8.12972222222222	0
8.13	0.600000000000001
8.13388888888889	0.600000000000001
8.13416666666667	0
8.15277777777778	0
8.15305555555556	0.600000000000001
8.16166666666667	0.600000000000001
8.16194444444444	0
8.18	0
8.18027777777778	0.600000000000001
8.1875	0.600000000000001
8.18777777777778	0
8.20083333333334	0
8.20111111111111	0.600000000000001
8.20444444444444	0.600000000000001
8.20472222222222	0
8.21277777777778	0
8.21305555555556	0.600000000000001
8.21638888888889	0.600000000000001
8.21666666666667	0
8.22694444444445	0
8.22722222222222	0.600000000000001
8.23361111111111	0.600000000000001
8.23388888888889	0
8.26416666666667	0
8.26444444444445	0.600000000000001
8.26638888888889	0.600000000000001
8.26666666666667	0
8.28472222222222	0
8.285	0.600000000000001
8.28777777777778	0.600000000000001
8.28805555555556	0
8.30111111111111	0
8.30138888888889	0.600000000000001
8.30416666666667	0.600000000000001
8.30444444444445	0
8.31888888888889	0
8.31916666666667	0.600000000000001
8.3225	0.600000000000001
8.32277777777778	0
8.33555555555555	0
8.33583333333333	0.600000000000001
8.33972222222222	0.600000000000001
8.34	0
8.35111111111111	0
8.35138888888889	0.600000000000001
8.35472222222222	0.600000000000001
8.355	0
8.37277777777778	0
8.37305555555556	0.600000000000001
8.37694444444444	0.600000000000001
8.37722222222222	0
8.40888888888889	0
8.40916666666667	0.600000000000001
8.41111111111111	0.600000000000001
8.41138888888889	0
8.445	0
8.44527777777778	0.600000000000001
8.44833333333333	0.600000000000001
8.44861111111111	0
8.48361111111111	0
8.48388888888889	0.600000000000001
8.48583333333334	0.600000000000001
8.48611111111111	0
8.49861111111111	0
8.49888888888889	0.600000000000001
8.50305555555556	0.600000000000001
8.50333333333333	0
8.51805555555556	0
8.51833333333333	0.600000000000001
8.52416666666667	0.600000000000001
8.52444444444444	0
8.54694444444445	0
8.54722222222222	0.600000000000001
8.5525	0.600000000000001
8.55277777777778	0
8.57388888888889	0
8.57416666666667	0.600000000000001
8.57694444444445	0.600000000000001
8.57722222222222	0
8.59555555555556	0
8.59583333333333	0.600000000000001
8.59944444444444	0.600000000000001
8.59972222222222	0
8.62722222222222	0
8.6275	0.600000000000001
8.63027777777778	0.600000000000001
8.63055555555556	0
8.63111111111111	0.600000000000001
8.63333333333333	0.600000000000001
8.63361111111111	0
8.64388888888889	0
8.64416666666667	0.600000000000001
8.64777777777778	0.600000000000001
8.64805555555555	0
8.68194444444444	0
8.68222222222222	0.600000000000001
8.68444444444444	0.600000000000001
8.68472222222222	0
8.73138888888889	0
8.73166666666667	0.600000000000001
8.73444444444445	0.600000000000001
8.73472222222222	0
8.76083333333333	0
8.76111111111111	0.600000000000001
8.76333333333334	0.600000000000001
8.76361111111111	0
8.81555555555556	0
8.81583333333333	0.600000000000001
8.81805555555556	0.600000000000001
8.81833333333334	0
8.83416666666667	0
8.83444444444445	0.600000000000001
8.8375	0.600000000000001
8.83777777777778	0
8.84916666666667	0
8.84944444444444	0.600000000000001
8.85333333333334	0.600000000000001
8.85361111111111	0
8.87583333333333	0
8.87611111111111	0.600000000000001
8.87972222222222	0.600000000000001
8.88	0
8.90277777777778	0
8.90305555555556	0.600000000000001
8.90583333333333	0.600000000000001
8.90611111111111	0
8.92694444444444	0
8.92722222222222	0.600000000000001
8.93111111111111	0.600000000000001
8.93138888888889	0
8.98777777777778	0
8.98805555555556	0.600000000000001
8.99111111111111	0.600000000000001
8.99138888888889	0
9.00694444444445	0
9.00722222222222	0.600000000000001
9.01	0.600000000000001
9.01027777777778	0
9.03666666666667	0
9.03694444444444	0.600000000000001
9.04083333333334	0.600000000000001
9.04111111111111	0
9.05694444444444	0
9.05722222222222	0.600000000000001
9.06166666666667	0.600000000000001
9.06194444444445	0
9.07333333333333	0
9.07361111111111	0.600000000000001
9.07666666666667	0.600000000000001
9.07694444444445	0
9.10666666666667	0
9.10694444444444	0.600000000000001
9.11194444444445	0.600000000000001
9.11222222222222	0
9.12944444444445	0
9.12972222222222	0.600000000000001
9.13416666666667	0.600000000000001
9.13444444444444	0
9.15972222222222	0
9.16	0.600000000000001
9.16388888888889	0.600000000000001
9.16416666666667	0
9.17277777777778	0
9.17305555555556	0.600000000000001
9.17638888888889	0.600000000000001
9.17666666666667	0
9.18722222222222	0
9.1875	0.600000000000001
9.18944444444444	0.600000000000001
9.18972222222222	0
9.20361111111111	0
9.20388888888889	0.600000000000001
9.20666666666667	0.600000000000001
9.20694444444445	0
9.24166666666667	0
9.24194444444445	0.600000000000001
9.24416666666667	0.600000000000001
9.24444444444444	0
9.25861111111111	0
9.25888888888889	0.600000000000001
9.26305555555556	0.600000000000001
9.26333333333334	0
9.27472222222222	0
9.275	0.600000000000001
9.27694444444445	0.600000000000001
9.27722222222222	0
9.29277777777778	0
9.29305555555556	0.600000000000001
9.29638888888889	0.600000000000001
9.29666666666667	0
9.31166666666667	0
9.31194444444445	0.600000000000001
9.31472222222222	0.600000000000001
9.315	0
9.34416666666667	0
9.34444444444444	0.600000000000001
9.35305555555556	0.600000000000001
9.35333333333334	0
9.39527777777778	0
9.39555555555556	0.600000000000001
9.39833333333333	0.600000000000001
9.39861111111111	0
9.42333333333334	0
9.42361111111111	0.600000000000001
9.42638888888889	0.600000000000001
9.42666666666667	0
9.43638888888889	0
9.43666666666667	0.600000000000001
9.44055555555556	0.600000000000001
9.44083333333333	0
9.45666666666667	0
9.45694444444445	0.600000000000001
9.46	0.600000000000001
9.46027777777778	0
9.48	0
9.48027777777778	0.600000000000001
9.54027777777778	0.600000000000001
9.54055555555556	0
9.55805555555555	0
9.55833333333333	0.600000000000001
9.5625	0.600000000000001
9.56277777777778	0
9.57694444444445	0
9.57722222222222	0.600000000000001
9.58138888888889	0.600000000000001
9.58166666666667	0
9.59083333333334	0
9.59111111111111	0.600000000000001
9.59722222222222	0.600000000000001
9.5975	0
9.61166666666667	0
9.61194444444445	0.600000000000001
9.61555555555556	0.600000000000001
9.61583333333333	0
9.64388888888889	0
9.64416666666667	0.600000000000001
9.64916666666667	0.600000000000001
9.64944444444444	0
9.65861111111111	0
9.65888888888889	0.600000000000001
9.66444444444445	0.600000000000001
9.66472222222222	0
9.69305555555556	0
9.69333333333334	0.600000000000001
9.69805555555556	0.600000000000001
9.69833333333333	0
9.71916666666667	0
9.71944444444444	0.600000000000001
9.725	0.600000000000001
9.72527777777778	0
9.73861111111111	0
9.73888888888889	0.600000000000001
9.74222222222222	0.600000000000001
9.7425	0
9.75444444444445	0
9.75472222222222	0.600000000000001
9.75833333333333	0.600000000000001
9.75861111111111	0
9.77472222222222	0
9.775	0.600000000000001
9.77861111111111	0.600000000000001
9.77888888888889	0
9.79888888888889	0
9.79916666666667	0.600000000000001
9.80416666666667	0.600000000000001
9.80444444444445	0
9.81666666666667	0
9.81694444444445	0.600000000000001
9.82138888888889	0.600000000000001
9.82166666666667	0
9.83027777777778	0
9.83055555555556	0.600000000000001
9.83388888888889	0.600000000000001
9.83416666666667	0
9.85444444444445	0
9.85472222222222	0.600000000000001
9.85916666666667	0.600000000000001
9.85944444444445	0
9.88611111111111	0
9.88638888888889	0.600000000000001
9.88861111111111	0.600000000000001
9.88888888888889	0
9.90527777777778	0
9.90555555555556	0.600000000000001
9.91138888888889	0.600000000000001
9.91166666666667	0
9.92444444444445	0
9.92472222222222	0.600000000000001
9.92722222222222	0.600000000000001
9.9275	0
9.94222222222222	0
9.9425	0.600000000000001
9.94638888888889	0.600000000000001
9.94666666666667	0
9.95972222222222	0
9.96	0.600000000000001
9.96333333333333	0.600000000000001
9.96361111111111	0
9.97472222222222	0
9.975	0.600000000000001
9.97777777777778	0.600000000000001
9.97805555555556	0
9.99888888888889	0
9.99916666666667	0.600000000000001
10.0016666666667	0.600000000000001
10.0019444444444	0
10.0163888888889	0
10.0166666666667	0.600000000000001
10.0188888888889	0.600000000000001
10.0191666666667	0
10.0513888888889	0
10.0516666666667	0.600000000000001
10.0538888888889	0.600000000000001
10.0541666666667	0
10.1113888888889	0
10.1116666666667	0.600000000000001
10.1186111111111	0.600000000000001
10.1188888888889	0
10.1344444444444	0
10.1347222222222	0.600000000000001
10.1372222222222	0.600000000000001
10.1375	0
10.16	0
10.1602777777778	0.600000000000001
10.1652777777778	0.600000000000001
10.1655555555556	0
10.1855555555556	0
10.1858333333333	0.600000000000001
10.1880555555556	0.600000000000001
10.1883333333333	0
10.2063888888889	0
10.2066666666667	0.600000000000001
10.2105555555556	0.600000000000001
10.2108333333333	0
10.2330555555556	0
10.2333333333333	0.600000000000001
10.2363888888889	0.600000000000001
10.2366666666667	0
10.2475	0
10.2477777777778	0.600000000000001
10.2519444444444	0.600000000000001
10.2522222222222	0
10.2825	0
10.2827777777778	0.600000000000001
10.29	0.600000000000001
10.2902777777778	0
10.3175	0
10.3177777777778	0.600000000000001
10.32	0.600000000000001
10.3202777777778	0
10.3347222222222	0
10.335	0.600000000000001
10.3391666666667	0.600000000000001
10.3394444444444	0
10.3508333333333	0
10.3511111111111	0.600000000000001
10.3541666666667	0.600000000000001
10.3544444444444	0
10.3755555555556	0
10.3758333333333	0.600000000000001
10.3811111111111	0.600000000000001
10.3813888888889	0
10.4169444444444	0
10.4172222222222	0.600000000000001
10.4222222222222	0.600000000000001
10.4225	0
10.4380555555556	0
10.4383333333333	0.600000000000001
10.4430555555556	0.600000000000001
10.4433333333333	0
10.4875	0
10.4877777777778	0.600000000000001
10.4902777777778	0.600000000000001
10.4905555555556	0
10.5352777777778	0
10.5355555555556	0.600000000000001
10.5394444444444	0.600000000000001
10.5397222222222	0
10.5552777777778	0
10.5555555555556	0.600000000000001
10.5583333333333	0.600000000000001
10.5586111111111	0
10.5697222222222	0
10.57	0.600000000000001
10.5744444444444	0.600000000000001
10.5747222222222	0
10.5866666666667	0
10.5869444444444	0.600000000000001
10.5894444444444	0.600000000000001
10.5897222222222	0
10.61	0
10.6102777777778	0.600000000000001
10.6155555555556	0.600000000000001
10.6158333333333	0
10.6347222222222	0
10.635	0.600000000000001
10.6380555555556	0.600000000000001
10.6383333333333	0
10.6602777777778	0
10.6605555555556	0.600000000000001
10.6683333333333	0.600000000000001
10.6686111111111	0
10.6772222222222	0
10.6775	0.600000000000001
10.6797222222222	0.600000000000001
10.68	0
10.6913888888889	0
10.6916666666667	0.600000000000001
10.6938888888889	0.600000000000001
10.6941666666667	0
10.7055555555556	0
10.7058333333333	0.600000000000001
10.7091666666667	0.600000000000001
10.7094444444444	0
10.7447222222222	0
10.745	0.600000000000001
10.7488888888889	0.600000000000001
10.7491666666667	0
10.7625	0
10.7627777777778	0.600000000000001
10.7661111111111	0.600000000000001
10.7663888888889	0
10.7775	0
10.7777777777778	0.600000000000001
10.7825	0.600000000000001
10.7827777777778	0
10.7975	0
10.7977777777778	0.600000000000001
10.8025	0.600000000000001
10.8027777777778	0
10.8166666666667	0
10.8169444444444	0.600000000000001
10.8205555555556	0.600000000000001
10.8208333333333	0
10.8494444444444	0
10.8497222222222	0.600000000000001
10.8577777777778	0.600000000000001
10.8580555555556	0
10.8655555555556	0
10.8658333333333	0.600000000000001
10.8677777777778	0.600000000000001
10.8680555555556	0
10.8886111111111	0
10.8888888888889	0.600000000000001
10.8922222222222	0.600000000000001
10.8925	0
10.9205555555556	0
10.9208333333333	0.600000000000001
10.9247222222222	0.600000000000001
10.925	0
10.9463888888889	0
10.9466666666667	0.600000000000001
10.9530555555556	0.600000000000001
10.9533333333333	0
10.9727777777778	0
10.9730555555556	0.600000000000001
11.0430555555556	0.600000000000001
11.0433333333333	0
11.0619444444444	0
11.0622222222222	0.600000000000001
11.0655555555556	0.600000000000001
11.0658333333333	0
11.0827777777778	0
11.0830555555556	0.600000000000001
11.0866666666667	0.600000000000001
11.0869444444444	0
11.0952777777778	0
11.0955555555556	0.600000000000001
11.0975	0.600000000000001
11.0977777777778	0
11.1113888888889	0
11.1116666666667	0.600000000000001
11.1205555555556	0.600000000000001
11.1208333333333	0
11.1586111111111	0
11.1588888888889	0.600000000000001
11.1688888888889	0.600000000000001
11.1691666666667	0
11.1938888888889	0
11.1941666666667	0.600000000000001
11.1991666666667	0.600000000000001
11.1994444444444	0
11.2422222222222	0
11.2425	0.600000000000001
11.2463888888889	0.600000000000001
11.2466666666667	0
11.26	0
11.2602777777778	0.600000000000001
11.2622222222222	0.600000000000001
11.2625	0
11.2741666666667	0
11.2744444444444	0.600000000000001
11.2775	0.600000000000001
11.2777777777778	0
11.2936111111111	0
11.2938888888889	0.600000000000001
11.2961111111111	0.600000000000001
11.2963888888889	0
11.3261111111111	0
11.3263888888889	0.600000000000001
11.3322222222222	0.600000000000001
11.3325	0
11.3438888888889	0
11.3441666666667	0.600000000000001
11.3488888888889	0.600000000000001
11.3491666666667	0
11.3586111111111	0
11.3588888888889	0.600000000000001
11.3655555555556	0.600000000000001
11.3658333333333	0
11.3761111111111	0
11.3763888888889	0.600000000000001
11.3833333333333	0.600000000000001
11.3836111111111	0
11.4133333333333	0
11.4136111111111	0.600000000000001
11.4211111111111	0.600000000000001
11.4213888888889	0
11.4361111111111	0
11.4363888888889	0.600000000000001
11.4455555555556	0.600000000000001
11.4458333333333	0
11.4575	0
11.4577777777778	0.600000000000001
11.46	0.600000000000001
11.4602777777778	0
11.4747222222222	0
11.475	0.600000000000001
11.48	0.600000000000001
11.4802777777778	0
11.4925	0
11.4927777777778	0.600000000000001
11.4961111111111	0.600000000000001
11.4963888888889	0
11.5069444444444	0
11.5072222222222	0.600000000000001
11.5102777777778	0.600000000000001
11.5105555555556	0
11.5294444444444	0
11.5297222222222	0.600000000000001
11.5344444444444	0.600000000000001
11.5347222222222	0
11.5569444444444	0
11.5572222222222	0.600000000000001
11.5594444444444	0.600000000000001
11.5597222222222	0
11.5861111111111	0
11.5863888888889	0.600000000000001
11.5888888888889	0.600000000000001
11.5891666666667	0
11.6119444444444	0
11.6122222222222	0.600000000000001
11.6141666666667	0.600000000000001
11.6144444444444	0
11.6402777777778	0
11.6405555555556	0.600000000000001
11.6452777777778	0.600000000000001
11.6455555555556	0
11.6580555555556	0
11.6583333333333	0.600000000000001
11.6613888888889	0.600000000000001
11.6616666666667	0
11.6761111111111	0
11.6763888888889	0.600000000000001
11.6802777777778	0.600000000000001
11.6805555555556	0
11.7197222222222	0
11.72	0.600000000000001
11.7238888888889	0.600000000000001
11.7241666666667	0
11.7430555555556	0
11.7433333333333	0.600000000000001
11.7469444444444	0.600000000000001
11.7472222222222	0
11.7575	0
11.7577777777778	0.600000000000001
11.76	0.600000000000001
11.7602777777778	0
11.7936111111111	0
11.7938888888889	0.600000000000001
11.7994444444444	0.600000000000001
11.7997222222222	0
11.8333333333333	0
11.8336111111111	0.600000000000001
11.8355555555556	0.600000000000001
11.8358333333333	0
11.8713888888889	0
11.8716666666667	0.600000000000001
11.8747222222222	0.600000000000001
11.875	0
11.8966666666667	0
11.8969444444444	0.600000000000001
11.8997222222222	0.600000000000001
11.9	0
11.9211111111111	0
11.9213888888889	0.600000000000001
11.9233333333333	0.600000000000001
11.9236111111111	0
11.9355555555556	0
11.9358333333333	0.600000000000001
11.9386111111111	0.600000000000001
11.9388888888889	0
11.9547222222222	0
11.955	0.600000000000001
11.9572222222222	0.600000000000001
11.9575	0
11.9780555555556	0
11.9783333333333	0.600000000000001
11.98	0.600000000000001
11.9802777777778	0
11.9955555555556	0
11.9958333333333	0.600000000000001
11.9977777777778	0.600000000000001
11.9980555555556	0
12.0330555555556	0
12.0333333333333	0.600000000000001
12.0366666666667	0.600000000000001
12.0369444444444	0
12.0561111111111	0
12.0563888888889	0.600000000000001
12.0586111111111	0.600000000000001
12.0588888888889	0
12.0977777777778	0
12.0980555555556	0.600000000000001
12.1019444444444	0.600000000000001
12.1022222222222	0
12.1169444444444	0
12.1172222222222	0.600000000000001
12.1202777777778	0.600000000000001
12.1205555555556	0
12.1488888888889	0
12.1491666666667	0.600000000000001
12.1525	0.600000000000001
12.1527777777778	0
12.1613888888889	0
12.1616666666667	0.600000000000001
12.1652777777778	0.600000000000001
12.1655555555556	0
12.1755555555556	0
12.1758333333333	0.600000000000001
12.1791666666667	0.600000000000001
12.1794444444444	0
12.1897222222222	0
12.19	0.600000000000001
12.1947222222222	0.600000000000001
12.195	0
12.2258333333333	0
12.2261111111111	0.600000000000001
12.2313888888889	0.600000000000001
12.2316666666667	0
12.2452777777778	0
12.2455555555556	0.600000000000001
12.2488888888889	0.600000000000001
12.2491666666667	0
12.2605555555556	0
12.2608333333333	0.600000000000001
12.2638888888889	0.600000000000001
12.2641666666667	0
12.2788888888889	0
12.2791666666667	0.600000000000001
12.2830555555556	0.600000000000001
12.2833333333333	0
12.2972222222222	0
12.2975	0.600000000000001
12.3016666666667	0.600000000000001
12.3019444444444	0
12.3294444444444	0
12.3297222222222	0.600000000000001
12.3488888888889	0.600000000000001
12.3491666666667	0
12.3622222222222	0
12.3625	0.600000000000001
12.3661111111111	0.600000000000001
12.3663888888889	0
12.3966666666667	0
12.3969444444444	0.600000000000001
12.4013888888889	0.600000000000001
12.4016666666667	0
12.4261111111111	0
12.4263888888889	0.600000000000001
12.4291666666667	0.600000000000001
12.4294444444444	0
12.4386111111111	0
12.4388888888889	0.600000000000001
12.4411111111111	0.600000000000001
12.4413888888889	0
12.4566666666667	0
12.4569444444444	0.600000000000001
12.4602777777778	0.600000000000001
12.4605555555556	0
12.485	0
12.4852777777778	0.600000000000001
12.49	0.600000000000001
12.4902777777778	0
12.4925	0
12.4927777777778	0.600000000000001
12.4958333333333	0.600000000000001
12.4961111111111	0
12.5011111111111	0
12.5013888888889	0.600000000000001
12.5038888888889	0.600000000000001
12.5041666666667	0
12.5044444444444	0.600000000000001
12.5069444444444	0.600000000000001
12.5072222222222	0
12.5333333333333	0
12.5336111111111	0.600000000000001
12.5380555555556	0.600000000000001
12.5383333333333	0
12.5783333333333	0
12.5786111111111	0.600000000000001
12.5811111111111	0.600000000000001
12.5813888888889	0
12.5902777777778	0
12.5905555555556	0.600000000000001
12.5966666666667	0.600000000000001
12.5969444444444	0
12.6119444444444	0
12.6122222222222	0.600000000000001
12.6155555555556	0.600000000000001
12.6158333333333	0
12.6602777777778	0
12.6605555555556	0.600000000000001
12.6627777777778	0.600000000000001
12.6630555555556	0
12.6733333333333	0
12.6736111111111	0.600000000000001
12.6794444444444	0.600000000000001
12.6797222222222	0
12.7061111111111	0
12.7063888888889	0.600000000000001
12.7108333333333	0.600000000000001
12.7111111111111	0
12.7116666666667	0
12.7119444444444	0.600000000000001
12.7144444444444	0.600000000000001
12.7147222222222	0
12.7363888888889	0
12.7366666666667	0.600000000000001
12.7436111111111	0.600000000000001
12.7438888888889	0
12.7647222222222	0
12.765	0.600000000000001
12.7677777777778	0.600000000000001
12.7680555555556	0
12.7805555555556	0
12.7808333333333	0.600000000000001
12.7836111111111	0.600000000000001
12.7838888888889	0
12.8	0
12.8002777777778	0.600000000000001
12.8022222222222	0.600000000000001
12.8025	0
12.8216666666667	0
12.8219444444444	0.600000000000001
12.8263888888889	0.600000000000001
12.8266666666667	0
12.8416666666667	0
12.8419444444444	0.600000000000001
12.8438888888889	0.600000000000001
12.8441666666667	0
12.8519444444444	0
12.8522222222222	0.600000000000001
12.8561111111111	0.600000000000001
12.8563888888889	0
12.8666666666667	0
12.8669444444444	0.600000000000001
12.8719444444444	0.600000000000001
12.8722222222222	0
12.8975	0
12.8977777777778	0.600000000000001
12.9008333333333	0.600000000000001
12.9011111111111	0
12.9158333333333	0
12.9161111111111	0.600000000000001
12.92	0.600000000000001
12.9202777777778	0
12.9355555555556	0
12.9358333333333	0.600000000000001
12.9380555555556	0.600000000000001
12.9383333333333	0
12.9519444444444	0
12.9522222222222	0.600000000000001
12.9544444444444	0.600000000000001
12.9547222222222	0
12.9658333333333	0
12.9661111111111	0.600000000000001
12.9688888888889	0.600000000000001
12.9691666666667	0
12.98	0
12.9802777777778	0.600000000000001
12.9836111111111	0.600000000000001
12.9838888888889	0
12.9994444444444	0
12.9997222222222	0.600000000000001
13.0022222222222	0.600000000000001
13.0025	0
13.0138888888889	0
13.0141666666667	0.600000000000001
13.0161111111111	0.600000000000001
13.0163888888889	0
13.0602777777778	0
13.0605555555556	0.600000000000001
13.0627777777778	0.600000000000001
13.0630555555556	0
13.0758333333333	0
13.0761111111111	0.600000000000001
13.0822222222222	0.600000000000001
13.0825	0
13.0958333333333	0
13.0961111111111	0.600000000000001
13.1	0.600000000000001
13.1002777777778	0
13.1163888888889	0
13.1166666666667	0.600000000000001
13.1194444444444	0.600000000000001
13.1197222222222	0
13.1477777777778	0
13.1480555555556	0.600000000000001
13.1538888888889	0.600000000000001
13.1541666666667	0
13.175	0
13.1752777777778	0.600000000000001
13.1791666666667	0.600000000000001
13.1794444444444	0
13.1958333333333	0
13.1961111111111	0.600000000000001
13.2	0.600000000000001
13.2002777777778	0
13.2094444444444	0
13.2097222222222	0.600000000000001
13.2113888888889	0.600000000000001
13.2116666666667	0
13.2575	0
13.2577777777778	0.600000000000001
13.2611111111111	0.600000000000001
13.2613888888889	0
13.2647222222222	0
13.265	0.600000000000001
13.2672222222222	0.600000000000001
13.2675	0
13.2836111111111	0
13.2838888888889	0.600000000000001
13.2861111111111	0.600000000000001
13.2863888888889	0
13.3163888888889	0
13.3166666666667	0.600000000000001
13.3186111111111	0.600000000000001
13.3188888888889	0
13.3302777777778	0
13.3305555555556	0.600000000000001
13.3330555555556	0.600000000000001
13.3333333333333	0
13.3491666666667	0
13.3494444444444	0.600000000000001
13.3519444444444	0.600000000000001
13.3522222222222	0
13.3641666666667	0
13.3644444444444	0.600000000000001
13.3669444444444	0.600000000000001
13.3672222222222	0
13.3841666666667	0
13.3844444444444	0.600000000000001
13.3875	0.600000000000001
13.3877777777778	0
13.4152777777778	0
13.4155555555556	0.600000000000001
13.4177777777778	0.600000000000001
13.4180555555556	0
13.4338888888889	0
13.4341666666667	0.600000000000001
13.4372222222222	0.600000000000001
13.4375	0
13.4608333333333	0
13.4611111111111	0.600000000000001
13.4630555555556	0.600000000000001
13.4633333333333	0
13.4947222222222	0
13.495	0.600000000000001
13.4977777777778	0.600000000000001
13.4980555555556	0
13.5188888888889	0
13.5191666666667	0.600000000000001
13.5208333333333	0.600000000000001
13.5211111111111	0
13.5761111111111	0
13.5763888888889	0.600000000000001
13.5794444444444	0.600000000000001
13.5797222222222	0
13.5930555555556	0
13.5933333333333	0.600000000000001
13.5961111111111	0.600000000000001
13.5963888888889	0
13.6066666666667	0
13.6069444444444	0.600000000000001
13.6088888888889	0.600000000000001
13.6091666666667	0
13.6213888888889	0
13.6216666666667	0.600000000000001
13.6236111111111	0.600000000000001
13.6238888888889	0
13.6427777777778	0
13.6430555555556	0.600000000000001
13.6458333333333	0.600000000000001
13.6461111111111	0
13.6608333333333	0
13.6611111111111	0.600000000000001
13.6641666666667	0.600000000000001
13.6644444444444	0
13.6963888888889	0
13.6966666666667	0.600000000000001
13.7008333333333	0.600000000000001
13.7011111111111	0
13.7102777777778	0
13.7105555555556	0.600000000000001
13.7133333333333	0.600000000000001
13.7136111111111	0
13.7247222222222	0
13.725	0.600000000000001
13.7269444444444	0.600000000000001
13.7272222222222	0
13.7388888888889	0
13.7391666666667	0.600000000000001
13.7438888888889	0.600000000000001
13.7441666666667	0
13.7777777777778	0
13.7780555555556	0.600000000000001
13.7811111111111	0.600000000000001
13.7813888888889	0
13.7963888888889	0
13.7966666666667	0.600000000000001
13.8005555555556	0.600000000000001
13.8008333333333	0
13.8119444444444	0
13.8122222222222	0.600000000000001
13.8155555555556	0.600000000000001
13.8158333333333	0
13.8302777777778	0
13.8305555555556	0.600000000000001
13.835	0.600000000000001
13.8352777777778	0
13.8494444444444	0
13.8497222222222	0.600000000000001
13.8541666666667	0.600000000000001
13.8544444444444	0
13.8811111111111	0
13.8813888888889	0.600000000000001
13.8866666666667	0.600000000000001
13.8869444444444	0
13.895	0
13.8952777777778	0.600000000000001
13.8969444444444	0.600000000000001
13.8972222222222	0
13.9158333333333	0
13.9161111111111	0.600000000000001
13.9211111111111	0.600000000000001
13.9213888888889	0
13.9402777777778	0
13.9405555555556	0.600000000000001
13.9430555555556	0.600000000000001
13.9433333333333	0
13.9511111111111	0
13.9513888888889	0.600000000000001
13.9536111111111	0.600000000000001
13.9538888888889	0
13.9686111111111	0
13.9688888888889	0.600000000000001
13.9708333333333	0.600000000000001
13.9711111111111	0
13.99	0
13.9902777777778	0.600000000000001
14.0433333333333	0.600000000000001
14.0436111111111	0
14.0633333333333	0
14.0636111111111	0.600000000000001
14.0655555555556	0.600000000000001
14.0658333333333	0
14.0811111111111	0
14.0813888888889	0.600000000000001
14.0844444444444	0.600000000000001
14.0847222222222	0
14.0938888888889	0
14.0941666666667	0.600000000000001
14.0980555555556	0.600000000000001
14.0983333333333	0
14.1138888888889	0
14.1141666666667	0.600000000000001
14.1161111111111	0.600000000000001
14.1163888888889	0
14.1438888888889	0
14.1441666666667	0.600000000000001
14.1491666666667	0.600000000000001
14.1494444444444	0
14.1594444444444	0
14.1597222222222	0.600000000000001
14.1661111111111	0.600000000000001
14.1663888888889	0
14.1966666666667	0
14.1969444444444	0.600000000000001
14.2030555555556	0.600000000000001
14.2033333333333	0
14.2233333333333	0
14.2236111111111	0.600000000000001
14.2283333333333	0.600000000000001
14.2286111111111	0
14.2455555555556	0
14.2458333333333	0.600000000000001
14.2525	0.600000000000001
14.2527777777778	0
14.265	0
14.2652777777778	0.600000000000001
14.2675	0.600000000000001
14.2677777777778	0
14.285	0
14.2852777777778	0.600000000000001
14.2886111111111	0.600000000000001
14.2888888888889	0
14.3072222222222	0
14.3075	0.600000000000001
14.3102777777778	0.600000000000001
14.3105555555556	0
14.3227777777778	0
14.3230555555556	0.600000000000001
14.3252777777778	0.600000000000001
14.3255555555556	0
14.3338888888889	0
14.3341666666667	0.600000000000001
14.3369444444444	0.600000000000001
14.3372222222222	0
14.3380555555556	0
14.3383333333333	0.600000000000001
14.3408333333333	0.600000000000001
14.3411111111111	0
14.3655555555556	0
14.3658333333333	0.600000000000001
14.3691666666667	0.600000000000001
14.3694444444444	0
14.39	0
14.3902777777778	0.600000000000001
14.3938888888889	0.600000000000001
14.3941666666667	0
14.4177777777778	0
14.4180555555556	0.600000000000001
14.4225	0.600000000000001
14.4227777777778	0
14.4361111111111	0
14.4363888888889	0.600000000000001
14.4391666666667	0.600000000000001
14.4394444444444	0
14.4530555555556	0
14.4533333333333	0.600000000000001
14.4552777777778	0.600000000000001
14.4555555555556	0
14.4663888888889	0
14.4666666666667	0.600000000000001
14.47	0.600000000000001
14.4702777777778	0
14.4802777777778	0
14.4805555555556	0.600000000000001
14.4852777777778	0.600000000000001
14.4855555555556	0
14.5	0
14.5002777777778	0.600000000000001
14.505	0.600000000000001
14.5052777777778	0
14.5305555555556	0
14.5308333333333	0.600000000000001
14.5344444444444	0.600000000000001
14.5347222222222	0
14.5675	0
14.5677777777778	0.600000000000001
14.5697222222222	0.600000000000001
14.57	0
14.6008333333333	0
14.6011111111111	0.600000000000001
14.6030555555556	0.600000000000001
14.6033333333333	0
14.6133333333333	0
14.6136111111111	0.600000000000001
14.6166666666667	0.600000000000001
14.6169444444444	0
14.6291666666667	0
14.6294444444444	0.600000000000001
14.6322222222222	0.600000000000001
14.6325	0
14.6480555555556	0
14.6483333333333	0.600000000000001
14.6516666666667	0.600000000000001
14.6519444444444	0
14.6947222222222	0
14.695	0.600000000000001
14.6977777777778	0.600000000000001
14.6980555555556	0
14.7177777777778	0
14.7180555555556	0.600000000000001
14.7225	0.600000000000001
14.7227777777778	0
14.7319444444444	0
14.7322222222222	0.600000000000001
14.7355555555556	0.600000000000001
14.7358333333333	0
14.77	0
14.7702777777778	0.600000000000001
14.7880555555556	0.600000000000001
14.7883333333333	0
14.8169444444444	0
14.8172222222222	0.600000000000001
14.82	0.600000000000001
14.8202777777778	0
14.8205555555556	0.600000000000001
14.8227777777778	0.600000000000001
14.8230555555556	0
14.8377777777778	0
14.8380555555556	0.600000000000001
14.8419444444444	0.600000000000001
14.8422222222222	0
14.8536111111111	0
14.8538888888889	0.600000000000001
14.8561111111111	0.600000000000001
14.8563888888889	0
14.8752777777778	0
14.8755555555556	0.600000000000001
14.8783333333333	0.600000000000001
14.8786111111111	0
14.9030555555556	0
14.9033333333333	0.600000000000001
14.9058333333333	0.600000000000001
14.9061111111111	0
14.9261111111111	0
14.9263888888889	0.600000000000001
14.93	0.600000000000001
14.9302777777778	0
14.9713888888889	0
14.9716666666667	0.600000000000001
14.9738888888889	0.600000000000001
14.9741666666667	0
15.0077777777778	0
15.0080555555556	0.600000000000001
15.0119444444444	0.600000000000001
15.0122222222222	0
15.0491666666667	0
15.0494444444444	0.600000000000001
15.0533333333333	0.600000000000001
15.0536111111111	0
15.0686111111111	0
15.0688888888889	0.600000000000001
15.0744444444444	0.600000000000001
15.0747222222222	0
15.0847222222222	0
15.085	0.600000000000001
15.0883333333333	0.600000000000001
15.0886111111111	0
15.1030555555556	0
15.1033333333333	0.600000000000001
15.105	0.600000000000001
15.1052777777778	0
15.1188888888889	0
15.1191666666667	0.600000000000001
15.1236111111111	0.600000000000001
15.1238888888889	0
15.1380555555556	0
15.1383333333333	0.600000000000001
15.1411111111111	0.600000000000001
15.1413888888889	0
15.1730555555556	0
15.1733333333333	0.600000000000001
15.1825	0.600000000000001
15.1827777777778	0
15.1955555555556	0
15.1958333333333	0.600000000000001
15.1980555555556	0.600000000000001
15.1983333333333	0
15.2083333333333	0
15.2086111111111	0.600000000000001
15.2113888888889	0.600000000000001
15.2116666666667	0
15.2213888888889	0
15.2216666666667	0.600000000000001
15.2258333333333	0.600000000000001
15.2261111111111	0
15.2522222222222	0
15.2525	0.600000000000001
15.2563888888889	0.600000000000001
15.2566666666667	0
15.2694444444444	0
15.2697222222222	0.600000000000001
15.2741666666667	0.600000000000001
15.2744444444444	0
15.2844444444444	0
15.2847222222222	0.600000000000001
15.2866666666667	0.600000000000001
15.2869444444444	0
15.3002777777778	0
15.3005555555556	0.600000000000001
15.305	0.600000000000001
15.3052777777778	0
15.3169444444444	0
15.3172222222222	0.600000000000001
15.3230555555556	0.600000000000001
15.3233333333333	0
15.355	0
15.3552777777778	0.600000000000001
15.3919444444444	0.600000000000001
15.3922222222222	0
15.4016666666667	0
15.4019444444444	0.600000000000001
15.405	0.600000000000001
15.4052777777778	0
15.4244444444444	0
15.4247222222222	0.600000000000001
15.4291666666667	0.600000000000001
15.4294444444444	0
15.4558333333333	0
15.4561111111111	0.600000000000001
15.4586111111111	0.600000000000001
15.4588888888889	0
15.4677777777778	0
15.4680555555556	0.600000000000001
15.4705555555556	0.600000000000001
15.4708333333333	0
15.4872222222222	0
15.4875	0.600000000000001
15.4897222222222	0.600000000000001
15.49	0
15.5105555555556	0
15.5108333333333	0.600000000000001
15.5205555555556	0.600000000000001
15.5208333333333	0
15.5211111111111	0.600000000000001
15.5247222222222	0.600000000000001
15.525	0
15.5586111111111	0
15.5588888888889	0.600000000000001
15.5611111111111	0.600000000000001
15.5613888888889	0
15.5763888888889	0
15.5766666666667	0.600000000000001
15.58	0.600000000000001
15.5802777777778	0
15.5886111111111	0
15.5888888888889	0.600000000000001
15.5922222222222	0.600000000000001
15.5925	0
15.6066666666667	0
15.6069444444444	0.600000000000001
15.6111111111111	0.600000000000001
15.6113888888889	0
15.6372222222222	0
15.6375	0.600000000000001
15.6405555555556	0.600000000000001
15.6408333333333	0
15.65	0
15.6502777777778	0.600000000000001
15.6580555555556	0.600000000000001
15.6583333333333	0
15.69	0
15.6902777777778	0.600000000000001
15.6977777777778	0.600000000000001
15.6980555555556	0
15.7180555555556	0
15.7183333333333	0.600000000000001
15.7252777777778	0.600000000000001
15.7255555555556	0
15.7383333333333	0
15.7386111111111	0.600000000000001
15.7422222222222	0.600000000000001
15.7425	0
15.7544444444444	0
15.7547222222222	0.600000000000001
15.7597222222222	0.600000000000001
15.76	0
15.7758333333333	0
15.7761111111111	0.600000000000001
15.7791666666667	0.600000000000001
15.7794444444444	0
15.8011111111111	0
15.8013888888889	0.600000000000001
15.8047222222222	0.600000000000001
15.805	0
15.8175	0
15.8177777777778	0.600000000000001
15.8202777777778	0.600000000000001
15.8205555555556	0
15.8288888888889	0
15.8291666666667	0.600000000000001
15.8313888888889	0.600000000000001
15.8316666666667	0
15.8405555555556	0
15.8408333333333	0.600000000000001
15.8452777777778	0.600000000000001
15.8455555555556	0
15.8677777777778	0
15.8680555555556	0.600000000000001
15.87	0.600000000000001
15.8702777777778	0
15.8891666666667	0
15.8894444444444	0.600000000000001
15.8933333333333	0.600000000000001
15.8936111111111	0
15.9105555555556	0
15.9108333333333	0.600000000000001
15.9138888888889	0.600000000000001
15.9141666666667	0
15.9261111111111	0
15.9263888888889	0.600000000000001
15.9313888888889	0.600000000000001
15.9316666666667	0
15.9441666666667	0
15.9444444444444	0.600000000000001
15.9472222222222	0.600000000000001
15.9475	0
15.9583333333333	0
15.9586111111111	0.600000000000001
15.9625	0.600000000000001
15.9627777777778	0
15.98	0
15.9802777777778	0.600000000000001
15.9822222222222	0.600000000000001
15.9825	0
16.0061111111111	0
16.0063888888889	0.600000000000001
16.0108333333333	0.600000000000001
16.0111111111111	0
16.0586111111111	0
16.0588888888889	0.600000000000001
16.0636111111111	0.600000000000001
16.0638888888889	0
16.0727777777778	0
16.0730555555556	0.600000000000001
16.0819444444444	0.600000000000001
16.0822222222222	0
16.1130555555556	0
16.1133333333333	0.600000000000001
16.1163888888889	0.600000000000001
16.1166666666667	0
16.1555555555556	0
16.1558333333333	0.600000000000001
16.1611111111111	0.600000000000001
16.1613888888889	0
16.1777777777778	0
16.1780555555556	0.600000000000001
16.1822222222222	0.600000000000001
16.1825	0
16.1925	0
16.1927777777778	0.600000000000001
16.1961111111111	0.600000000000001
16.1963888888889	0
16.2325	0
16.2327777777778	0.600000000000001
16.3127777777778	0.600000000000001
16.3130555555556	0
16.3452777777778	0
16.3455555555556	0.600000000000001
16.3505555555556	0.600000000000001
16.3508333333333	0
16.3658333333333	0
16.3661111111111	0.600000000000001
16.3722222222222	0.600000000000001
16.3725	0
16.3836111111111	0
16.3838888888889	0.600000000000001
16.3866666666667	0.600000000000001
16.3869444444444	0
16.4036111111111	0
16.4038888888889	0.600000000000001
16.4077777777778	0.600000000000001
16.4080555555556	0
16.4125	0
16.4127777777778	0.600000000000001
16.415	0.600000000000001
16.4152777777778	0
16.4344444444444	0
16.4347222222222	0.600000000000001
16.4372222222222	0.600000000000001
16.4375	0
16.4513888888889	0
16.4516666666667	0.600000000000001
16.4566666666667	0.600000000000001
16.4569444444444	0
16.4930555555556	0
16.4933333333333	0.600000000000001
16.4961111111111	0.600000000000001
16.4963888888889	0
16.5555555555556	0
16.5558333333333	0.600000000000001
16.5586111111111	0.600000000000001
16.5588888888889	0
16.5944444444444	0
16.5947222222222	0.600000000000001
16.6005555555556	0.600000000000001
16.6008333333333	0
16.6272222222222	0
16.6275	0.600000000000001
16.6308333333333	0.600000000000001
16.6311111111111	0
16.6458333333333	0
16.6461111111111	0.600000000000001
16.6491666666667	0.600000000000001
16.6494444444444	0
16.6608333333333	0
16.6611111111111	0.600000000000001
16.6636111111111	0.600000000000001
16.6638888888889	0
16.6763888888889	0
16.6766666666667	0.600000000000001
16.6794444444444	0.600000000000001
16.6797222222222	0
16.7005555555556	0
16.7008333333333	0.600000000000001
16.7047222222222	0.600000000000001
16.705	0
16.7233333333333	0
16.7236111111111	0.600000000000001
16.7272222222222	0.600000000000001
16.7275	0
16.7544444444444	0
16.7547222222222	0.600000000000001
16.7583333333333	0.600000000000001
16.7586111111111	0
16.7747222222222	0
16.775	0.600000000000001
16.7769444444444	0.600000000000001
16.7772222222222	0
16.7911111111111	0
16.7913888888889	0.600000000000001
16.7938888888889	0.600000000000001
16.7941666666667	0
16.8041666666667	0
16.8044444444444	0.600000000000001
16.8088888888889	0.600000000000001
16.8091666666667	0
16.8511111111111	0
16.8513888888889	0.600000000000001
16.8538888888889	0.600000000000001
16.8541666666667	0
16.8727777777778	0
16.8730555555556	0.600000000000001
16.8755555555556	0.600000000000001
16.8758333333333	0
16.8925	0
16.8927777777778	0.600000000000001
16.8955555555556	0.600000000000001
16.8958333333333	0
16.9122222222222	0
16.9125	0.600000000000001
16.9197222222222	0.600000000000001
16.92	0
16.9222222222222	0
16.9225	0.600000000000001
16.9247222222222	0.600000000000001
16.925	0
16.9388888888889	0
16.9391666666667	0.600000000000001
16.9444444444444	0.600000000000001
16.9447222222222	0
16.9752777777778	0
16.9755555555556	0.600000000000001
16.985	0.600000000000001
16.9852777777778	0
16.9858333333333	0
16.9861111111111	0.600000000000001
16.99	0.600000000000001
16.9902777777778	0
17.0019444444444	0
17.0022222222222	0.600000000000001
17.0047222222222	0.600000000000001
17.005	0
17.025	0
17.0252777777778	0.600000000000001
17.0294444444444	0.600000000000001
17.0297222222222	0
17.05	0
17.0502777777778	0.600000000000001
17.0533333333333	0.600000000000001
17.0536111111111	0
17.0625	0
17.0627777777778	0.600000000000001
17.0655555555556	0.600000000000001
17.0658333333333	0
17.0819444444444	0
17.0822222222222	0.600000000000001
17.0855555555556	0.600000000000001
17.0858333333333	0
17.1063888888889	0
17.1066666666667	0.600000000000001
17.1127777777778	0.600000000000001
17.1130555555556	0
17.1136111111111	0.600000000000001
17.1186111111111	0.600000000000001
17.1188888888889	0
17.1213888888889	0
17.1216666666667	0.600000000000001
17.1236111111111	0.600000000000001
17.1238888888889	0
17.1244444444444	0
17.1247222222222	0.600000000000001
17.1272222222222	0.600000000000001
17.1275	0
17.1294444444444	0
17.1297222222222	0.600000000000001
17.1316666666667	0.600000000000001
17.1319444444444	0
17.135	0
17.1352777777778	0.600000000000001
17.1383333333333	0.600000000000001
17.1386111111111	0
17.1577777777778	0
17.1580555555556	0.600000000000001
17.1602777777778	0.600000000000001
17.1605555555556	0
17.1630555555556	0
17.1633333333333	0.600000000000001
17.1661111111111	0.600000000000001
17.1663888888889	0
17.1669444444444	0
17.1672222222222	0.600000000000001
17.1694444444444	0.600000000000001
17.1697222222222	0
17.1775	0
17.1777777777778	0.600000000000001
17.18	0.600000000000001
17.1802777777778	0
17.2005555555556	0
17.2008333333333	0.600000000000001
17.2058333333333	0.600000000000001
17.2061111111111	0
17.2066666666667	0.600000000000001
17.2113888888889	0.600000000000001
17.2116666666667	0
17.2127777777778	0
17.2130555555556	0.600000000000001
17.2152777777778	0.600000000000001
17.2155555555556	0
17.2436111111111	0
17.2438888888889	0.600000000000001
17.2469444444444	0.600000000000001
17.2472222222222	0
17.2622222222222	0
17.2625	0.600000000000001
17.2663888888889	0.600000000000001
17.2666666666667	0
17.2752777777778	0
17.2755555555556	0.600000000000001
17.2788888888889	0.600000000000001
17.2791666666667	0
17.2955555555556	0
17.2958333333333	0.600000000000001
17.3002777777778	0.600000000000001
17.3005555555556	0
17.3225	0
17.3227777777778	0.600000000000001
17.3252777777778	0.600000000000001
17.3255555555556	0
17.335	0
17.3352777777778	0.600000000000001
17.3544444444444	0.600000000000001
17.3547222222222	0
17.3886111111111	0
17.3888888888889	0.600000000000001
17.4038888888889	0.600000000000001
17.4041666666667	0
17.4183333333333	0
17.4186111111111	0.600000000000001
17.4266666666667	0.600000000000001
17.4269444444444	0
17.4536111111111	0
17.4538888888889	0.600000000000001
17.4575	0.600000000000001
17.4577777777778	0
17.47	0
17.4702777777778	0.600000000000001
17.4758333333333	0.600000000000001
17.4761111111111	0
17.4958333333333	0
17.4961111111111	0.600000000000001
17.4991666666667	0.600000000000001
17.4994444444444	0
17.5211111111111	0
17.5213888888889	0.600000000000001
17.5258333333333	0.600000000000001
17.5261111111111	0
17.5372222222222	0
17.5375	0.600000000000001
17.5405555555556	0.600000000000001
17.5408333333333	0
17.5491666666667	0
17.5494444444444	0.600000000000001
17.5541666666667	0.600000000000001
17.5544444444444	0
17.565	0
17.5652777777778	0.600000000000001
17.5688888888889	0.600000000000001
17.5691666666667	0
17.5980555555556	0
17.5983333333333	0.600000000000001
17.6005555555556	0.600000000000001
17.6008333333333	0
17.6163888888889	0
17.6166666666667	0.600000000000001
17.6205555555556	0.600000000000001
17.6208333333333	0
17.6491666666667	0
17.6494444444444	0.600000000000001
17.6519444444444	0.600000000000001
17.6522222222222	0
17.6661111111111	0
17.6663888888889	0.600000000000001
17.6708333333333	0.600000000000001
17.6711111111111	0
17.6822222222222	0
17.6825	0.600000000000001
17.6858333333333	0.600000000000001
17.6861111111111	0
17.7044444444444	0
17.7047222222222	0.600000000000001
17.7091666666667	0.600000000000001
17.7094444444444	0
17.7347222222222	0
17.735	0.600000000000001
17.7363888888889	0.600000000000001
17.7366666666667	0
17.7716666666667	0
17.7719444444444	0.600000000000001
17.7744444444444	0.600000000000001
17.7747222222222	0
17.8263888888889	0
17.8266666666667	0.600000000000001
17.8305555555556	0.600000000000001
17.8308333333333	0
17.8447222222222	0
17.845	0.600000000000001
17.8477777777778	0.600000000000001
17.8480555555556	0
17.8661111111111	0
17.8663888888889	0.600000000000001
17.87	0.600000000000001
17.8702777777778	0
17.9041666666667	0
17.9044444444444	0.600000000000001
17.9063888888889	0.600000000000001
17.9066666666667	0
17.9225	0
17.9227777777778	0.600000000000001
17.9258333333333	0.600000000000001
17.9261111111111	0
17.9458333333333	0
17.9461111111111	0.600000000000001
17.9488888888889	0.600000000000001
17.9491666666667	0
17.9597222222222	0
17.96	0.600000000000001
17.9633333333333	0.600000000000001
17.9636111111111	0
17.9944444444444	0
17.9947222222222	0.600000000000001
17.9972222222222	0.600000000000001
17.9975	0
17.9980555555556	0.600000000000001
18.0005555555556	0.600000000000001
18.0008333333333	0
18.0147222222222	0
18.015	0.600000000000001
18.0172222222222	0.600000000000001
18.0175	0
18.0441666666667	0
18.0444444444444	0.600000000000001
18.0466666666667	0.600000000000001
18.0469444444444	0
18.0633333333333	0
18.0636111111111	0.600000000000001
18.0663888888889	0.600000000000001
18.0666666666667	0
18.0908333333333	0
18.0911111111111	0.600000000000001
18.0936111111111	0.600000000000001
18.0938888888889	0
18.1083333333333	0
18.1086111111111	0.600000000000001
18.1136111111111	0.600000000000001
18.1138888888889	0
18.1286111111111	0
18.1288888888889	0.600000000000001
18.1327777777778	0.600000000000001
18.1330555555556	0
18.1444444444444	0
18.1447222222222	0.600000000000001
18.1463888888889	0.600000000000001
18.1466666666667	0
18.1630555555556	0
18.1633333333333	0.600000000000001
18.1663888888889	0.600000000000001
18.1666666666667	0
18.1866666666667	0
18.1869444444444	0.600000000000001
18.1891666666667	0.600000000000001
18.1894444444444	0
18.2025	0
18.2027777777778	0.600000000000001
18.2072222222222	0.600000000000001
18.2075	0
18.2236111111111	0
18.2238888888889	0.600000000000001
18.2263888888889	0.600000000000001
18.2266666666667	0
18.2513888888889	0
18.2516666666667	0.600000000000001
18.2588888888889	0.600000000000001
18.2591666666667	0
18.2625	0
18.2627777777778	0.600000000000001
18.2647222222222	0.600000000000001
18.265	0
18.2808333333333	0
18.2811111111111	0.600000000000001
18.2830555555556	0.600000000000001
18.2833333333333	0
18.3125	0
18.3127777777778	0.600000000000001
18.3158333333333	0.600000000000001
18.3161111111111	0
18.3269444444444	0
18.3272222222222	0.600000000000001
18.3305555555556	0.600000000000001
18.3308333333333	0
18.3958333333333	0
18.3961111111111	0.600000000000001
18.4005555555556	0.600000000000001
18.4008333333333	0
18.4116666666667	0
18.4119444444444	0.600000000000001
18.4158333333333	0.600000000000001
18.4161111111111	0
18.4275	0
18.4277777777778	0.600000000000001
18.43	0.600000000000001
18.4302777777778	0
18.4494444444444	0
18.4497222222222	0.600000000000001
18.4538888888889	0.600000000000001
18.4541666666667	0
18.4744444444444	0
18.4747222222222	0.600000000000001
18.4777777777778	0.600000000000001
18.4780555555556	0
18.5069444444444	0
18.5072222222222	0.600000000000001
18.5127777777778	0.600000000000001
18.5130555555556	0
18.5286111111111	0
18.5288888888889	0.600000000000001
18.5330555555556	0.600000000000001
18.5333333333333	0
18.5438888888889	0
18.5441666666667	0.600000000000001
18.5466666666667	0.600000000000001
18.5469444444444	0
18.5577777777778	0
18.5580555555556	0.600000000000001
18.5630555555556	0.600000000000001
18.5633333333333	0
18.5983333333333	0
18.5986111111111	0.600000000000001
18.6022222222222	0.600000000000001
18.6025	0
18.6172222222222	0
18.6175	0.600000000000001
18.6197222222222	0.600000000000001
18.62	0
18.6313888888889	0
18.6316666666667	0.600000000000001
18.635	0.600000000000001
18.6352777777778	0
18.6516666666667	0
18.6519444444444	0.600000000000001
18.6636111111111	0.600000000000001
18.6638888888889	0
18.6830555555556	0
18.6833333333333	0.600000000000001
18.6883333333333	0.600000000000001
18.6886111111111	0
18.7163888888889	0
18.7166666666667	0.600000000000001
18.7213888888889	0.600000000000001
18.7216666666667	0
18.7391666666667	0
18.7394444444444	0.600000000000001
18.7416666666667	0.600000000000001
18.7419444444444	0
18.7661111111111	0
18.7663888888889	0.600000000000001
18.7688888888889	0.600000000000001
18.7691666666667	0
18.7963888888889	0
18.7966666666667	0.600000000000001
18.7988888888889	0.600000000000001
18.7991666666667	0
18.8083333333333	0
18.8086111111111	0.600000000000001
18.8147222222222	0.600000000000001
18.815	0
18.8316666666667	0
18.8319444444444	0.600000000000001
18.835	0.600000000000001
18.8352777777778	0
18.8552777777778	0


==> img/dynamic-comparison-hot/dynamic-comparison-hot-4-doorStatic.tsv <==
4.85527777777778	0.163666666666668
5.855	0.163666666666668
5.85527777777778	0.0829999999999984
6.855	0.0829999999999984
6.85527777777778	0.142833333333332
7.855	0.142833333333332
7.85527777777778	0.105666666666668
8.855	0.105666666666668
8.85527777777778	0.130833333333332
9.855	0.130833333333332
9.85527777777778	0.100666666666665
10.855	0.100666666666665
10.8552777777778	0.142333333333333
11.855	0.142333333333333
11.8552777777778	0.107666666666667
12.855	0.107666666666667
12.8552777777778	0.0906666666666673
13.855	0.0906666666666673
13.8552777777778	0.134
14.855	0.134
14.8552777777778	0.1295
15.855	0.1295
15.8552777777778	0.131666666666668
16.855	0.131666666666668
16.8552777777778	0.134333333333334
17.855	0.134333333333334
17.8552777777778	0.097999999999999
18.8552777777778	0.097999999999999


==> img/dynamic-comparison-hot/dynamic-comparison-hot-5-N-pDyn.tsv <==
4.85527777777778	0
5.00416666666667	0
5.00444444444445	15
5.03722222222222	15
5.0375	19
5.06055555555555	19
5.06083333333333	8
5.17416666666666	8
5.17444444444445	9
5.23833333333334	9
5.23861111111111	6
5.28472222222222	6
5.285	4
5.33138888888889	4
5.33166666666667	6
5.40611111111111	6
5.40638888888889	8
5.43833333333333	8
5.43861111111111	7
5.45861111111111	7
5.45888888888889	6
5.47833333333333	6
5.47861111111111	4
5.735	4
5.73527777777778	3
5.75666666666667	3
5.77083333333334	5
5.795	5
5.79527777777778	6
5.83055555555556	6
5.83083333333333	8
5.90972222222222	8
5.91	9
5.93722222222222	9
5.9375	7
5.97138888888889	7
5.97166666666666	10
5.99111111111111	10
5.99138888888889	9
6.00638888888889	9
6.02194444444444	11
6.08888888888889	11
6.08916666666666	15
6.12444444444444	15
6.12472222222222	14
6.16527777777778	14
6.16555555555556	16
6.19472222222223	16
6.195	15
6.21583333333334	15
6.21611111111111	31
6.23527777777778	31
6.23555555555556	27
6.26666666666667	27
6.27805555555555	22
6.305	22
6.30527777777777	19
6.33388888888889	19
6.33416666666667	14
6.34472222222222	14
6.345	16
6.36611111111111	16
6.36638888888889	17
6.41833333333334	17
6.41861111111111	5
6.44083333333333	5
6.44111111111111	10
6.46055555555556	10
6.47388888888889	21
6.49111111111111	21
6.49138888888889	25
6.51861111111111	25
6.51888888888889	23
6.53555555555555	23
6.53583333333334	20
6.57472222222222	20
6.575	23
6.59583333333333	23
6.59611111111111	15
6.62472222222222	15
6.625	14
6.64388888888889	14
6.64416666666667	15
6.66972222222222	15
6.67	13
6.68361111111111	13
6.69583333333333	16
6.75777777777778	16
6.75805555555556	14
6.77722222222222	14
6.7775	15
6.79861111111111	15
6.79888888888889	14
6.81416666666667	14
6.81444444444445	10
6.82944444444445	10
6.82972222222222	9
6.89	9
6.89027777777778	6
6.94194444444445	6
6.94222222222222	7
6.95805555555555	7
6.95833333333334	6
6.97888888888889	6
6.97916666666666	4
7.00972222222222	4
7.01	2
7.13722222222222	2
7.1375	4
7.17194444444444	4
7.17222222222222	3
7.18666666666667	3
7.18694444444444	4
7.20722222222222	4
7.2075	7
7.23388888888889	7
7.23416666666667	10
7.25638888888889	10
7.25666666666667	13
7.30638888888889	13
7.30666666666666	16
7.32611111111111	16
7.32638888888889	17
7.40777777777778	17
7.40805555555556	23
7.42972222222222	23
7.43	22
7.44388888888889	22
7.44416666666667	24
7.47527777777778	24
7.47555555555556	25
7.49583333333334	25
7.49611111111111	27
7.52666666666666	27
7.54111111111111	29
7.55694444444445	29
7.57305555555556	25
7.61194444444445	25
7.61222222222222	30
7.62861111111111	30
7.62888888888889	27
7.64305555555556	27
7.64333333333333	26
7.66944444444444	26
7.66972222222222	45
7.69027777777778	45
7.69055555555556	46
7.75083333333333	46
7.75111111111111	28
7.76166666666667	28
7.76194444444445	25
7.7925	25
7.79277777777778	26
7.81305555555556	26
7.81333333333333	25
7.82722222222223	25
7.8275	23
7.84611111111111	23
7.84638888888889	25
7.90777777777778	25
7.90805555555556	8
7.93555555555555	8
7.93583333333333	16
7.95583333333333	16
7.97222222222222	29
7.99	29
7.99027777777778	32
8.02	32
8.02027777777778	35
8.03444444444445	35
8.03472222222222	52
8.07305555555556	52
8.07333333333334	60
8.09916666666667	60
8.09944444444444	40
8.1175	40
8.11777777777778	27
8.13611111111111	27
8.13638888888889	18
8.16166666666667	18
8.16194444444444	19
8.18777777777778	19
8.18805555555556	30
8.20444444444445	30
8.20472222222222	32
8.21694444444444	32
8.21722222222223	29
8.24416666666666	29
8.24444444444445	26
8.2675	26
8.26777777777778	22
8.30722222222222	22
8.3075	23
8.32277777777778	23
8.32305555555556	25
8.34027777777778	25
8.34055555555555	23
8.35805555555556	23
8.35833333333333	19
8.3775	19
8.37777777777778	15
8.42388888888889	15
8.42416666666666	16
8.45055555555555	16
8.45083333333334	17
8.50472222222222	17
8.505	20
8.52583333333333	20
8.52611111111111	21
8.55305555555556	21
8.55333333333333	19
8.57722222222223	19
8.5775	17
8.60027777777778	17
8.60055555555556	9
8.63333333333333	9
8.64805555555556	4
8.78694444444444	4
8.78722222222223	1
8.81833333333334	1
8.81861111111111	2
8.83777777777778	2
8.83805555555556	4
8.85361111111111	4
8.85388888888889	7
8.90694444444445	7
8.90722222222222	9
8.93361111111111	9
8.93388888888889	13
8.99111111111111	13
8.99138888888889	10
9.01333333333334	10
9.01361111111111	7
9.04194444444445	7
9.04222222222222	9
9.06166666666667	9
9.06194444444444	11
9.07861111111112	11
9.07888888888889	14
9.13416666666667	14
9.13444444444445	18
9.16388888888889	18
9.16416666666667	19
9.17638888888889	19
9.17666666666667	13
9.19333333333334	13
9.19361111111111	12
9.20805555555555	12
9.20833333333334	9
9.24472222222222	9
9.245	11
9.26305555555555	11
9.26333333333334	16
9.2775	16
9.27777777777778	15
9.2975	15
9.29777777777778	20
9.31694444444445	20
9.31722222222222	18
9.35305555555556	18
9.35333333333333	15
9.40277777777778	15
9.40305555555555	14
9.42666666666667	14
9.42694444444444	7
9.44055555555556	7
9.44083333333334	4
9.54055555555556	4
9.54083333333333	5
9.56222222222222	5
9.5625	11
9.58166666666667	11
9.58194444444445	22
9.5975	22
9.59777777777778	29
9.61666666666667	29
9.61694444444444	28
9.64916666666667	28
9.64944444444445	33
9.665	33
9.66527777777778	36
9.70166666666667	36
9.70194444444444	38
9.725	38
9.72527777777778	27
9.74222222222222	27
9.7425	23
9.75833333333333	23
9.75861111111112	25
9.77888888888889	25
9.77916666666667	21
9.80388888888889	21
9.80416666666667	26
9.82166666666667	26
9.82194444444445	25
9.835	25
9.83527777777778	30
9.86583333333333	30
9.86611111111111	28
9.89	28
9.89027777777778	26
9.91194444444444	26
9.91222222222223	20
9.93	20
9.93027777777778	16
9.96361111111111	16
9.96388888888889	12
9.98333333333333	12
9.98361111111111	7
10.0033333333333	7
10.0036111111111	5
10.0191666666667	5
10.0194444444444	6
10.055	6
10.0552777777778	4
10.1186111111111	4
10.1188888888889	9
10.1372222222222	9
10.1375	12
10.1658333333333	12
10.1661111111111	20
10.1891666666667	20
10.1894444444444	17
10.2113888888889	17
10.2116666666667	12
10.2369444444444	12
10.2519444444444	0
10.2905555555556	0
10.2908333333333	4
10.32	4
10.3202777777778	5
10.3391666666667	5
10.3394444444444	10
10.3541666666667	10
10.3544444444444	7
10.3813888888889	7
10.3816666666667	9
10.4436111111111	9
10.4438888888889	10
10.4911111111111	10
10.4913888888889	11
10.5752777777778	11
10.5755555555556	15
10.6161111111111	15
10.6163888888889	16
10.6380555555556	16
10.6383333333333	15
10.6686111111111	15
10.6688888888889	18
10.6802777777778	18
10.6805555555556	17
10.6941666666667	17
10.6944444444444	14
10.71	14
10.7102777777778	12
10.7488888888889	12
10.7491666666667	16
10.7661111111111	16
10.7827777777778	14
10.8027777777778	14
10.8030555555556	12
10.8211111111111	12
10.8213888888889	14
10.8980555555556	14
10.8983333333333	15
10.9530555555556	15
10.9533333333333	8
11.0433333333333	8
11.0436111111111	1
11.0683333333333	1
11.0686111111111	4
11.0866666666667	4
11.0977777777778	12
11.1202777777778	12
11.1205555555556	13
11.1688888888889	13
11.1691666666667	30
11.2280555555556	30
11.2283333333333	35
11.2466666666667	35
11.2469444444444	23
11.2622222222222	23
11.2625	20
11.2775	20
11.2777777777778	19
11.2969444444444	19
11.2972222222222	17
11.3322222222222	17
11.3325	31
11.3494444444444	31
11.3497222222222	33
11.3669444444444	33
11.3672222222222	37
11.3933333333333	37
11.3936111111111	35
11.4211111111111	35
11.4213888888889	29
11.4455555555556	29
11.4458333333333	18
11.4627777777778	18
11.4630555555556	14
11.4802777777778	14
11.4805555555556	16
11.4961111111111	16
11.4963888888889	15
11.5144444444444	15
11.5147222222222	10
11.5352777777778	10
11.5355555555556	7
11.5602777777778	7
11.5605555555556	6
11.5888888888889	6
11.5891666666667	4
11.6455555555556	4
11.6458333333333	8
11.6611111111111	8
11.6613888888889	9
11.68	9
11.6802777777778	15
11.7255555555556	15
11.7258333333333	8
11.7469444444444	8
11.7472222222222	3
11.8397222222222	3
11.84	2
11.875	2
11.8752777777778	1
11.9	1
11.9002777777778	5
11.9233333333333	5
11.9236111111111	4
11.9391666666667	4
11.9394444444444	7
11.9588888888889	7
11.9591666666667	5
12.0025	5
12.0027777777778	4
12.0397222222222	4
12.04	9
12.0591666666667	9
12.0594444444444	10
12.1019444444444	10
12.1022222222222	8
12.1208333333333	8
12.1211111111111	10
12.1533333333333	10
12.1536111111111	15
12.165	15
12.1652777777778	11
12.1791666666667	11
12.1794444444444	12
12.1955555555556	12
12.1958333333333	9
12.2311111111111	9
12.2313888888889	13
12.2488888888889	13
12.2491666666667	16
12.2638888888889	16
12.2641666666667	13
12.2833333333333	13
12.2836111111111	15
12.3019444444444	15
12.3022222222222	14
12.3491666666667	14
12.3669444444444	12
12.43	12
12.4302777777778	10
12.4411111111111	10
12.4413888888889	11
12.4605555555556	11
12.4608333333333	8
12.5413888888889	8
12.5416666666667	7
12.5975	7
12.5977777777778	11
12.6175	11
12.6177777777778	10
12.6633333333333	10
12.6636111111111	11
12.6805555555556	11
12.6808333333333	19
12.7147222222222	19
12.715	25
12.7438888888889	25
12.7441666666667	20
12.7677777777778	20
12.7680555555556	21
12.7836111111111	21
12.7838888888889	18
12.8022222222222	18
12.8025	17
12.8272222222222	17
12.8275	18
12.8436111111111	18
12.8438888888889	16
12.8563888888889	16
12.8566666666667	22
12.8727777777778	22
12.8730555555556	14
12.9008333333333	14
12.9011111111111	15
12.92	15
12.9202777777778	12
12.9386111111111	12
12.9388888888889	13
12.9547222222222	13
12.9694444444444	9
12.9838888888889	9
12.9841666666667	4
13.0022222222222	4
13.0025	7
13.0169444444444	7
13.0172222222222	6
13.0825	6
13.0827777777778	14
13.1002777777778	14
13.1005555555556	18
13.1538888888889	18
13.1541666666667	12
13.1794444444444	12
13.1797222222222	10
13.2	10
13.2002777777778	3
13.2113888888889	3
13.2116666666667	2
13.3186111111111	2
13.3188888888889	3
13.3341666666667	3
13.3344444444444	6
13.3522222222222	6
13.3525	14
13.3669444444444	14
13.3672222222222	15
13.3875	15
13.3877777777778	12
13.4180555555556	12
13.4183333333333	11
13.4505555555556	11
13.4508333333333	13
13.4633333333333	13
13.4636111111111	12
13.4977777777778	12
13.4980555555556	10
13.5330555555556	10
13.5333333333333	11
13.5794444444444	11
13.5797222222222	8
13.5961111111111	8
13.5963888888889	12
13.6097222222222	12
13.61	13
13.6236111111111	13
13.6238888888889	14
13.6458333333333	14
13.6461111111111	15
13.6644444444444	15
13.6647222222222	17
13.7011111111111	17
13.7013888888889	21
13.7133333333333	21
13.7136111111111	18
13.7438888888889	18
13.7441666666667	25
13.7825	25
13.7827777777778	28
13.8011111111111	28
13.8161111111111	36
13.8544444444444	36
13.8547222222222	35
13.8866666666667	35
13.8869444444444	26
13.8966666666667	26
13.8969444444444	25
13.9219444444444	25
13.9222222222222	23
13.9433333333333	23
13.9538888888889	9
14.0438888888889	9
14.0441666666667	8
14.0655555555556	8
14.0658333333333	7
14.0844444444444	7
14.0847222222222	8
14.0986111111111	8
14.0988888888889	10
14.1163888888889	10
14.1166666666667	12
14.1494444444444	12
14.1663888888889	21
14.2033333333333	21
14.2036111111111	24
14.2286111111111	24
14.2288888888889	13
14.2525	13
14.2527777777778	18
14.2677777777778	18
14.2680555555556	20
14.2886111111111	20
14.2888888888889	12
14.3105555555556	12
14.3108333333333	11
14.3255555555556	11
14.3258333333333	14
14.3411111111111	14
14.3413888888889	16
14.3713888888889	16
14.3716666666667	20
14.3938888888889	20
14.3941666666667	18
14.4225	18
14.4227777777778	20
14.4391666666667	20
14.4394444444444	21
14.4552777777778	21
14.4555555555556	20
14.4702777777778	20
14.4705555555556	22
14.4855555555556	22
14.4858333333333	23
14.505	23
14.5052777777778	19
14.535	19
14.5352777777778	21
14.5697222222222	21
14.57	22
14.6163888888889	22
14.6166666666667	21
14.6322222222222	21
14.6325	26
14.6516666666667	26
14.6519444444444	25
14.6983333333333	25
14.6986111111111	18
14.7227777777778	18
14.7361111111111	6
14.7902777777778	6
14.7905555555556	3
14.8227777777778	3
14.8230555555556	4
14.8419444444444	4
14.8422222222222	13
14.8561111111111	13
14.8563888888889	14
14.8783333333333	14
14.8786111111111	12
14.9302777777778	12
14.9305555555556	9
14.9738888888889	9
14.9741666666667	7
15.0125	7
15.0127777777778	11
15.0533333333333	11
15.0536111111111	14
15.0883333333333	14
15.0886111111111	13
15.105	13
15.1052777777778	11
15.1238888888889	11
15.1241666666667	18
15.1413888888889	18
15.1416666666667	21
15.1825	21
15.1827777777778	31
15.1983333333333	31
15.1986111111111	29
15.2113888888889	29
15.2116666666667	32
15.2261111111111	32
15.2263888888889	31
15.2563888888889	31
15.2566666666667	34
15.2741666666667	34
15.2744444444444	31
15.3236111111111	31
15.3238888888889	45
15.3930555555556	45
15.4055555555556	29
15.4344444444444	29
15.4347222222222	24
15.4591666666667	24
15.4594444444444	22
15.4713888888889	22
15.4716666666667	15
15.4905555555556	15
15.4908333333333	14
15.5391666666667	14
15.5394444444444	9
15.5613888888889	9
15.5616666666667	10
15.58	10
15.5802777777778	16
15.5927777777778	16
15.5930555555556	19
15.6116666666667	19
15.6119444444444	24
15.6408333333333	24
15.6586111111111	28
15.7047222222222	28
15.705	37
15.7255555555556	37
15.7258333333333	21
15.7425	21
15.7427777777778	23
15.76	23
15.7602777777778	15
15.7791666666667	15
15.7794444444444	9
15.8202777777778	9
15.8205555555556	10
15.8311111111111	10
15.8313888888889	9
15.87	9
15.8702777777778	10
15.8936111111111	10
15.8938888888889	8
15.9144444444444	8
15.9147222222222	9
15.9322222222222	9
15.9325	10
15.9477777777778	10
15.9480555555556	13
15.9630555555556	13
15.9633333333333	11
15.9919444444444	11
15.9922222222222	12
16.0116666666667	12
16.0119444444444	15
16.0825	15
16.0827777777778	16
16.1613888888889	16
16.1616666666667	10
16.1822222222222	10
16.1825	6
16.1963888888889	6
16.1966666666667	5
16.3508333333333	5
16.3511111111111	11
16.3722222222222	11
16.3725	22
16.3866666666667	22
16.3869444444444	19
16.415	19
16.4152777777778	25
16.4372222222222	25
16.4375	22
16.4625	22
16.4627777777778	18
16.5152777777778	18
16.5155555555556	19
16.5633333333333	19
16.5636111111111	18
16.6308333333333	18
16.6311111111111	22
16.6494444444444	22
16.6497222222222	20
16.6644444444444	20
16.6647222222222	24
16.685	24
16.6852777777778	26
16.7063888888889	26
16.7066666666667	29
16.7269444444444	29
16.7272222222222	32
16.7652777777778	32
16.7655555555556	26
16.7797222222222	26
16.78	27
16.7936111111111	27
16.7938888888889	25
16.8152777777778	25
16.8155555555556	23
16.8583333333333	23
16.8586111111111	20
16.8811111111111	20
16.8813888888889	22
16.8969444444444	22
16.8972222222222	25
16.9469444444444	25
16.9472222222222	29
16.9941666666667	29
16.9944444444444	26
17.0044444444444	26
17.0047222222222	25
17.0297222222222	25
17.03	23
17.0538888888889	23
17.0541666666667	21
17.0655555555556	21
17.0658333333333	15
17.0858333333333	15
17.0861111111111	4
17.2213888888889	4
17.2216666666667	23
17.2663888888889	23
17.2786111111111	32
17.3	32
17.3002777777778	33
17.3252777777778	33
17.3255555555556	37
17.3544444444444	37
17.3547222222222	54
17.4038888888889	54
17.4041666666667	55
17.4277777777778	55
17.4280555555556	51
17.4577777777778	51
17.4580555555556	57
17.4755555555556	57
17.4758333333333	52
17.4991666666667	52
17.4994444444444	48
17.5258333333333	48
17.5261111111111	42
17.5691666666667	42
17.5694444444444	27
17.6	27
17.6002777777778	24
17.6219444444444	24
17.6222222222222	20
17.6533333333333	20
17.6536111111111	19
17.6863888888889	19
17.6866666666667	14
17.7130555555556	14
17.7133333333333	13
17.7483333333333	13
17.7486111111111	12
17.7794444444444	12
17.7797222222222	11
17.8316666666667	11
17.8319444444444	12
17.8502777777778	12
17.8505555555556	16
17.8811111111111	16
17.8813888888889	15
17.9311111111111	15
17.9313888888889	10
17.9488888888889	10
17.9491666666667	5
17.9630555555556	5
17.9633333333333	3
18.0747222222222	3
18.075	5
18.0936111111111	5
18.0938888888889	9
18.1130555555556	9
18.1133333333333	15
18.1325	15
18.1327777777778	26
18.1463888888889	26
18.1466666666667	25
18.1661111111111	25
18.1663888888889	22
18.2136111111111	22
18.2138888888889	21
18.2347222222222	21
18.235	19
18.2655555555556	19
18.2658333333333	23
18.2855555555556	23
18.2858333333333	22
18.3802777777778	22
18.3805555555556	21
18.4005555555556	21
18.4008333333333	18
18.4161111111111	18
18.4163888888889	17
18.4355555555556	17
18.4358333333333	18
18.4577777777778	18
18.4580555555556	19
18.4777777777778	19
18.4780555555556	21
18.5191666666667	21
18.5194444444444	25
18.5330555555556	25
18.5333333333333	21
18.5463888888889	21
18.5466666666667	19
18.5658333333333	19
18.5661111111111	14
18.6025	14
18.6027777777778	22
18.6197222222222	22
18.62	21
18.635	21
18.6352777777778	24
18.6636111111111	24
18.6638888888889	41
18.6886111111111	41
18.6888888888889	32
18.7275	32
18.7277777777778	13
18.7416666666667	13
18.7419444444444	9
18.8147222222222	9
18.815	8
18.835	8
18.8352777777778	5
18.8552777777778	5


==> img/dynamic-comparison-hot/dynamic-comparison-hot-6-N-pStatic.tsv <==
4.85527777777778	5.53527777777778
5.855	5.53527777777778
5.85527777777778	15.1227777777778
6.855	15.1227777777778
6.85527777777778	17.3788888888889
7.855	17.3788888888889
7.85527777777778	19.7227777777778
8.855	19.7227777777778
8.85527777777778	15.8994444444444
9.855	15.8994444444444
9.85527777777778	11.7030555555556
10.855	11.7030555555556
10.8552777777778	14.4125
11.855	14.4125
11.8552777777778	10.9861111111111
12.855	10.9861111111111
12.8552777777778	13.0469444444444
13.855	13.0469444444444
13.8552777777778	16.5344444444444
14.855	16.5344444444444
14.8552777777778	20.6877777777778
15.855	20.6877777777778
15.8552777777778	16.0652777777778
16.855	16.0652777777778
16.8552777777778	25.5472222222222
17.855	25.5472222222222
17.8552777777778	16.74
18.8552777777778	16.74


==> img/dynamic-comparison-hot/dynamic-comparison-hot-7-DNIDyn.tsv <==
4.85527777777781	0
6	0
6.0002777777778	19.1073226092974
6.16666666666663	19.1073226092974
6.16694444444443	57.3219678278922
6.33333333333337	57.3219678278922
6.33361111111117	150.032628763895
6.5	150.032628763895
6.5002777777778	203.363095950825
6.66666666666663	203.363095950825
6.66694444444443	248.954306483903
6.83333333333337	248.954306483903
6.83361111111117	297.647412445782
7	297.647412445782
7.0002777777778	342.18733903206
7.16666666666663	342.18733903206
7.16694444444443	389.159545429295
7.33333333333337	389.159545429295
7.33361111111117	437.702505269413
7.5	437.702505269413
7.5002777777778	483.49163580256
7.66666666666663	483.49163580256
7.66694444444443	516.929952377048
7.83333333333337	516.929952377048
7.83361111111117	550.943867516109
8	550.943867516109
8.0002777777778	594.286861597454
8.16666666666663	594.286861597454
8.16694444444443	612.4808790682
8.33333333333337	612.4808790682
8.33361111111117	633.566222304132
8.5	633.566222304132
8.5002777777778	650.008887222873
8.66666666666663	650.008887222873
8.66694444444443	673.867950446521
8.83333333333337	673.867950446521
8.83361111111117	691.416022472918
9	691.416022472918
9.0002777777778	695.776912670133
9.16666666666663	695.776912670133
9.16694444444443	704.143317508201
9.33333333333337	704.143317508201
9.33361111111117	719.674327566651
9.5	719.674327566651
9.5002777777778	732.865967038577
9.66666666666663	732.865967038577
9.66694444444443	755.775048969158
9.83333333333337	755.775048969158
9.83361111111117	769.746153694594
10	769.746153694594
10.0002777777778	775.827628075046
10.1666666666666	775.827628075046
10.1669444444444	789.893677556155
10.3333333333334	789.893677556155
10.3336111111112	799.638405021803
10.5	799.638405021803
10.5002777777778	805.518306829632
10.6666666666666	805.518306829632
10.6669444444444	816.18450574777
10.8333333333334	816.18450574777
10.8336111111112	824.622604498818
11	824.622604498818
11.0002777777778	835.003739164661
11.1666666666666	835.003739164661
11.1669444444444	845.985049200376
11.3333333333334	845.985049200376
11.3336111111112	855.077451783068
11.5	855.077451783068
11.5002777777778	861.211159650796
11.6666666666666	861.211159650796
11.6669444444444	865.811685946304
11.8333333333334	865.811685946304
11.8336111111112	878.623523376392
12	878.623523376392
12.0002777777778	885.113541566777
12.1666666666666	885.113541566777
12.1669444444444	877.348818359864
12.3333333333334	877.348818359864
12.3336111111112	867.428770140038
12.5	867.428770140038
12.5002777777778	841.560360131897
12.6666666666666	841.560360131897
12.6669444444444	816.084013073512
12.8333333333334	816.084013073512
12.8336111111112	819.349507180924
13	819.349507180924
13.0002777777778	866.746885890305
13.1666666666666	866.746885890305
13.1669444444444	874.308137442117
13.3333333333334	874.308137442117
13.3336111111112	874.004413976608
13.5	874.004413976608
13.5002777777778	871.513004035957
13.6666666666666	871.513004035957
13.6669444444444	886.01346293786
13.8333333333334	886.01346293786
13.8336111111112	887.488929125005
14.1666666666666	887.488929125005
14.1669444444444	876.881336677731
14.3333333333334	876.881336677731
14.3336111111112	868.913998823197
14.5	868.913998823197
14.5002777777778	877.079179692707
14.6666666666666	877.079179692707
14.6669444444444	871.380107219505
14.8333333333334	871.380107219505
14.8336111111112	872.662386273604
15	872.662386273604
15.0002777777778	870.370451117415
15.1666666666666	870.370451117415
15.1669444444444	854.626848739357
15.3333333333334	854.626848739357
15.3336111111112	865.454774630067
15.5	865.454774630067
15.5002777777778	886.576768308207
15.6666666666666	886.576768308207
15.6669444444444	877.705721663378
15.8333333333334	877.705721663378
15.8336111111112	891.807232843793
16	891.807232843793
16.0002777777778	907.688390875966
16.1666666666666	907.688390875966
16.1669444444444	894.099008961178
16.3333333333334	894.099008961178
16.3336111111112	876.767525386938
16.5	876.767525386938
16.5002777777778	872.559407644676
16.6666666666666	872.559407644676
16.6669444444444	869.197626347947
16.8333333333334	869.197626347947
16.8336111111112	859.040458970043
17	859.040458970043
17.0002777777778	852.403504586989
17.1666666666666	852.403504586989
17.1669444444444	854.513396444415
17.3333333333334	854.513396444415
17.3336111111112	844.115119577491
17.5	844.115119577491
17.5002777777778	835.582418315273
17.6666666666666	835.582418315273
17.6669444444444	812.296555198894
17.8333333333334	812.296555198894
17.8336111111112	805.208292439247
18	805.208292439247
18.0002777777778	804.377647627942
18.1666666666666	804.377647627942
18.1669444444444	784.676532090834
18.3333333333334	784.676532090834
18.3336111111112	761.009222282788
18.5	761.009222282788
18.5002777777778	734.900294118747
18.6666666666666	734.900294118747
18.6669444444444	708.299549893988
18.8333333333334	708.299549893988
18.8336111111112	686.600886010204
18.8552777777778	686.600886010204


==> img/dynamic-comparison-hot/dynamic-comparison-hot-8-DNIStatic.tsv <==
4.85527777777781	0
5.85500000000002	0
5.85527777777781	204.137743272668
6.85500000000002	204.137743272668
6.85527777777781	433.806945164782
7.85500000000002	433.806945164782
7.85527777777781	626.43801497441
8.85500000000002	626.43801497441
8.85527777777781	719.013286187111
9.85500000000002	719.013286187111
9.85527777777781	793.42347338668
10.855	793.42347338668
10.8552777777778	847.953657073264
11.855	847.953657073264
11.8552777777778	857.596016035374
12.855	857.596016035374
12.8552777777778	865.046211113435
13.855	865.046211113435
13.8552777777778	876.223542880219
14.855	876.223542880219
14.8552777777778	869.766117732024
15.855	869.766117732024
15.8552777777778	883.523594331666
16.855	883.523594331666
16.8552777777778	841.454130968669
17.855	841.454130968669
17.8552777777778	766.636911808118
18.8552777777778	766.636911808118


==> img/dynamic-comparison-hot/dynamic-comparison-hot-9-DHIDyn.tsv <==
4.85527777777777	0
6	0
6.00027777777778	8
6.16666666666667	8
6.16694444444444	13
6.33333333333333	13
6.33361111111111	16
6.5	16
6.50027777777778	24
6.66666666666667	24
6.66694444444444	27
6.83333333333333	27
6.83361111111111	31
7	31
7.00027777777778	34
7.16666666666667	34
7.16694444444444	39
7.33333333333333	39
7.33361111111111	42
7.5	42
7.50027777777778	47
7.66666666666667	47
7.66694444444444	52
7.83333333333333	52
7.83361111111111	57
8	57
8.00027777777778	61
8.16666666666667	61
8.16694444444444	67
8.33333333333333	67
8.33361111111111	71
8.5	71
8.50027777777778	73
8.66666666666667	73
8.66694444444444	74
8.83333333333333	74
8.83361111111111	78
9	78
9.00027777777778	81
9.16666666666667	81
9.16694444444444	80
9.33333333333333	80
9.33361111111111	81
9.5	81
9.50027777777778	82
9.66666666666667	82
9.66694444444444	89
9.83333333333333	89
9.83361111111111	97
10.1666666666667	97
10.1669444444444	98
10.3333333333333	98
10.3336111111111	99
10.5	99
10.5002777777778	103
10.6666666666667	103
10.6669444444444	96
10.8333333333333	96
10.8336111111111	94
11.1666666666667	94
11.1669444444444	93
11.3333333333333	93
11.3336111111111	92
11.5	92
11.5002777777778	94
11.6666666666667	94
11.6669444444444	93
12	93
12.0002777777778	96
12.1666666666667	96
12.1669444444444	102
12.3333333333333	102
12.3336111111111	103
12.5	103
12.5002777777778	107
12.6666666666667	107
12.6669444444444	113
12.8333333333333	113
12.8336111111111	114
13	114
13.0002777777778	113
13.1666666666667	113
13.1669444444444	118
13.3333333333333	118
13.3336111111111	123
13.5	123
13.5002777777778	119
13.6666666666667	119
13.6669444444444	115
13.8333333333333	115
13.8336111111111	114
14.1666666666667	114
14.1669444444444	113
14.3333333333333	113
14.3336111111111	111
14.5	111
14.5002777777778	107
14.6666666666667	107
14.6669444444444	105
14.8333333333333	105
14.8336111111111	102
15	102
15.0002777777778	104
15.1666666666667	104
15.1669444444444	106
15.3333333333333	106
15.3336111111111	104
15.5	104
15.5002777777778	102
15.6666666666667	102
15.6669444444444	100
15.8333333333333	100
15.8336111111111	99
16	99
16.0002777777778	93
16.1666666666667	93
16.1669444444444	91
16.3333333333333	91
16.3336111111111	86
16.5	86
16.5002777777778	83
16.6666666666667	83
16.6669444444444	81
16.8333333333333	81
16.8336111111111	79
17	79
17.0002777777778	77
17.1666666666667	77
17.1669444444444	75
17.3333333333333	75
17.3336111111111	76
17.5	76
17.5002777777778	77
17.6666666666667	77
17.6669444444444	80
18	80
18.0002777777778	76
18.1666666666667	76
18.1669444444444	73
18.3333333333333	73
18.3336111111111	72
18.5	72
18.5002777777778	70
18.6666666666667	70
18.6669444444444	67
18.8333333333333	67
18.8336111111111	64
18.8552777777778	64


==> img/dynamic-comparison-pareto/dynamic-comparison-pareto-1-ColdMission-Static.tsv <==
7.57418819022051e-15	8.7837242638364
0.50000000999817	6.08117458979899
1.00000000999755	4.05602847589485
1.50000001499681	2.51105783814528
2.00000001999592	1.30867346019734


==> img/dynamic-comparison-pareto/dynamic-comparison-pareto-2-ColdMission-Dynamic.tsv <==
0.170319603239902	8.53287114636896
0.548966527750926	6.0112405178112
1.03427068934863	4.00905400106147
1.51931713229223	2.4729550556767
2.01511204119794	1.28602457528063


==> img/dynamic-comparison-pareto/dynamic-comparison-pareto-3-HotMission-Static.tsv <==
1.49047441055927e-14	4.17471496464958
0.500000009993757	3.53012953620476
1.00000000999367	2.96153054149646
1.5000000149934	2.48050696953536
2.00000001999305	2.07372127390435


==> img/dynamic-comparison-pareto/dynamic-comparison-pareto-4-HotMission-Dynamic.tsv <==
0.34143775025587	4.18157657198432
0.660477483407026	3.50095250191217
1.05630353139435	2.93538737305239
1.55681590004953	2.47570247957567
2.05451414099667	2.05881298089083


==> img/model-approximations/contour-data.dat <==
   7.0000000e+00   3.0000000e+00  -4.5132063e-03
   7.0000000e+00   4.0000000e+00  -7.6324931e-03
   7.0000000e+00   5.0000000e+00  -1.0214742e-02
   7.0000000e+00   6.0000000e+00  -1.2164248e-02
   7.0000000e+00   7.0000000e+00  -1.3463295e-02
   7.0000000e+00   8.0000000e+00  -1.4161135e-02
   7.0000000e+00   9.0000000e+00  -1.4356323e-02
   7.0000000e+00   1.0000000e+01  -1.4175582e-02
   7.0000000e+00   1.1000000e+01  -1.3752699e-02
   7.0000000e+00   1.2000000e+01  -1.3210583e-02
   7.0000000e+00   1.3000000e+01  -1.2648516e-02
   7.0000000e+00   1.4000000e+01  -1.2135427e-02
   7.0000000e+00   1.5000000e+01  -1.1708803e-02
   7.0000000e+00   1.6000000e+01  -1.1378013e-02
   7.0000000e+00   1.7000000e+01  -1.1130458e-02
   7.0000000e+00   1.8000000e+01  -1.0938930e-02
   7.0000000e+00   1.9000000e+01  -1.0768858e-02
   7.0000000e+00   2.0000000e+01  -1.0584547e-02
   7.0000000e+00   2.1000000e+01  -1.0353910e-02
   7.0000000e+00   2.2000000e+01  -1.0051574e-02
   7.0000000e+00   2.3000000e+01  -9.6604789e-03
   7.0000000e+00   2.4000000e+01  -9.1722312e-03
   7.0000000e+00   2.5000000e+01  -8.5865256e-03
   7.0000000e+00   2.6000000e+01  -7.9099566e-03
   7.0000000e+00   2.7000000e+01  -7.1544860e-03
   7.0000000e+00   2.8000000e+01  -6.3357832e-03
   7.0000000e+00   2.9000000e+01  -5.4715950e-03
   7.0000000e+00   3.0000000e+01  -4.5802465e-03
   7.0000000e+00   3.1000000e+01  -3.6793323e-03
   7.0000000e+00   3.2000000e+01  -2.7846249e-03
   7.0000000e+00   3.3000000e+01  -1.9092025e-03
   7.0000000e+00   3.4000000e+01  -1.0627852e-03
   8.0000000e+00   3.0000000e+00  -8.5364547e-04
   8.0000000e+00   4.0000000e+00  -4.1997353e-03
   8.0000000e+00   5.0000000e+00  -6.9522410e-03
   8.0000000e+00   6.0000000e+00  -9.0451370e-03
   8.0000000e+00   7.0000000e+00  -1.0487430e-02
   8.0000000e+00   8.0000000e+00  -1.1349200e-02
   8.0000000e+00   9.0000000e+00  -1.1742114e-02
   8.0000000e+00   1.0000000e+01  -1.1797832e-02
   8.0000000e+00   1.1000000e+01  -1.1647743e-02
   8.0000000e+00   1.2000000e+01  -1.1406798e-02
   8.0000000e+00   1.3000000e+01  -1.1163028e-02
   8.0000000e+00   1.4000000e+01  -1.0973053e-02
   8.0000000e+00   1.5000000e+01  -1.0862857e-02
   8.0000000e+00   1.6000000e+01  -1.0832383e-02
   8.0000000e+00   1.7000000e+01  -1.0862316e-02
   8.0000000e+00   1.8000000e+01  -1.0921534e-02
   8.0000000e+00   1.9000000e+01  -1.0974046e-02
   8.0000000e+00   2.0000000e+01  -1.0984690e-02
   8.0000000e+00   2.1000000e+01  -1.0923250e-02
   8.0000000e+00   2.2000000e+01  -1.0766963e-02
   8.0000000e+00   2.3000000e+01  -1.0501617e-02
   8.0000000e+00   2.4000000e+01  -1.0121516e-02
   8.0000000e+00   2.5000000e+01  -9.6286506e-03
   8.0000000e+00   2.6000000e+01  -9.0313526e-03
   8.0000000e+00   2.7000000e+01  -8.3427070e-03
   8.0000000e+00   2.8000000e+01  -7.5788957e-03
   8.0000000e+00   2.9000000e+01  -6.7576159e-03
   8.0000000e+00   3.0000000e+01  -5.8966556e-03
   8.0000000e+00   3.1000000e+01  -5.0126712e-03
   8.0000000e+00   3.2000000e+01  -4.1201848e-03
   8.0000000e+00   3.3000000e+01  -3.2307953e-03
   8.0000000e+00   3.4000000e+01  -2.3525911e-03
   9.0000000e+00   3.0000000e+00   3.3037520e-03
   9.0000000e+00   4.0000000e+00  -2.1196780e-04
   9.0000000e+00   5.0000000e+00  -3.0941683e-03
   9.0000000e+00   6.0000000e+00  -5.3056962e-03
   9.0000000e+00   7.0000000e+00  -6.8802252e-03
   9.0000000e+00   8.0000000e+00  -7.9057346e-03
   9.0000000e+00   9.0000000e+00  -8.5037176e-03
   9.0000000e+00   1.0000000e+01  -8.8076507e-03
   9.0000000e+00   1.1000000e+01  -8.9439874e-03
   9.0000000e+00   1.2000000e+01  -9.0180192e-03
   9.0000000e+00   1.3000000e+01  -9.1056990e-03
   9.0000000e+00   1.4000000e+01  -9.2512913e-03
   9.0000000e+00   1.5000000e+01  -9.4697882e-03
   9.0000000e+00   1.6000000e+01  -9.7525327e-03
   9.0000000e+00   1.7000000e+01  -1.0074416e-02
   9.0000000e+00   1.8000000e+01  -1.0401241e-02
   9.0000000e+00   1.9000000e+01  -1.0696252e-02
   9.0000000e+00   2.0000000e+01  -1.0925246e-02
   9.0000000e+00   2.1000000e+01  -1.1060067e-02
   9.0000000e+00   2.2000000e+01  -1.1080554e-02
   9.0000000e+00   2.3000000e+01  -1.0975174e-02
   9.0000000e+00   2.4000000e+01  -1.0740658e-02
   9.0000000e+00   2.5000000e+01  -1.0380949e-02
   9.0000000e+00   2.6000000e+01  -9.9057545e-03
   9.0000000e+00   2.7000000e+01  -9.3289140e-03
   9.0000000e+00   2.8000000e+01  -8.6667738e-03
   9.0000000e+00   2.9000000e+01  -7.9366625e-03
   9.0000000e+00   3.0000000e+01  -7.1555469e-03
   9.0000000e+00   3.1000000e+01  -6.3388974e-03
   9.0000000e+00   3.2000000e+01  -5.4997716e-03
   9.0000000e+00   3.3000000e+01  -4.6481076e-03
   9.0000000e+00   3.4000000e+01  -3.7902070e-03
   1.0000000e+01   3.0000000e+00   7.8837195e-03
   1.0000000e+01   4.0000000e+00   4.2634912e-03
   1.0000000e+01   5.0000000e+00   1.2994882e-03
   1.0000000e+01   6.0000000e+00  -9.9862813e-04
   1.0000000e+01   7.0000000e+00  -2.6866957e-03
   1.0000000e+01   8.0000000e+00  -3.8674122e-03
   1.0000000e+01   9.0000000e+00  -4.6687688e-03
   1.0000000e+01   1.0000000e+01  -5.2230823e-03
   1.0000000e+01   1.1000000e+01  -5.6496007e-03
   1.0000000e+01   1.2000000e+01  -6.0425639e-03
   1.0000000e+01   1.3000000e+01  -6.4653176e-03
   1.0000000e+01   1.4000000e+01  -6.9499399e-03
   1.0000000e+01   1.5000000e+01  -7.5010749e-03
   1.0000000e+01   1.6000000e+01  -8.1023376e-03
   1.0000000e+01   1.7000000e+01  -8.7237156e-03
   1.0000000e+01   1.8000000e+01  -9.3287060e-03
   1.0000000e+01   1.9000000e+01  -9.8803461e-03
   1.0000000e+01   2.0000000e+01  -1.0345715e-02
   1.0000000e+01   2.1000000e+01  -1.0698823e-02
   1.0000000e+01   2.2000000e+01  -1.0922027e-02
   1.0000000e+01   2.3000000e+01  -1.1006257e-02
   1.0000000e+01   2.4000000e+01  -1.0950362e-02
   1.0000000e+01   2.5000000e+01  -1.0759884e-02
   1.0000000e+01   2.6000000e+01  -1.0445530e-02
   1.0000000e+01   2.7000000e+01  -1.0021533e-02
   1.0000000e+01   2.8000000e+01  -9.5040627e-03
   1.0000000e+01   2.9000000e+01  -8.9097700e-03
   1.0000000e+01   3.0000000e+01  -8.2545282e-03
   1.0000000e+01   3.1000000e+01  -7.5523844e-03
   1.0000000e+01   3.2000000e+01  -6.8147287e-03
   1.0000000e+01   3.3000000e+01  -6.0496638e-03
   1.0000000e+01   3.4000000e+01  -5.2615570e-03
   1.1000000e+01   3.0000000e+00   1.2774201e-02
   1.1000000e+01   4.0000000e+00   9.1246793e-03
   1.1000000e+01   5.0000000e+00   6.1362577e-03
   1.1000000e+01   6.0000000e+00   3.7930473e-03
   1.1000000e+01   7.0000000e+00   2.0199500e-03
   1.1000000e+01   8.0000000e+00   7.0292183e-04
   1.1000000e+01   9.0000000e+00  -2.8921761e-04
   1.1000000e+01   1.0000000e+01  -1.0848330e-03
   1.1000000e+01   1.1000000e+01  -1.7939791e-03
   1.1000000e+01   1.2000000e+01  -2.4987534e-03
   1.1000000e+01   1.3000000e+01  -3.2496220e-03
   1.1000000e+01   1.4000000e+01  -4.0668284e-03
   1.1000000e+01   1.5000000e+01  -4.9453999e-03
   1.1000000e+01   1.6000000e+01  -5.8621007e-03
   1.1000000e+01   1.7000000e+01  -6.7828535e-03
   1.1000000e+01   1.8000000e+01  -7.6695250e-03
   1.1000000e+01   1.9000000e+01  -8.4854006e-03
   1.1000000e+01   2.0000000e+01  -9.1990665e-03
   1.1000000e+01   2.1000000e+01  -9.7867139e-03
   1.1000000e+01   2.2000000e+01  -1.0233072e-02
   1.1000000e+01   2.3000000e+01  -1.0531269e-02
   1.1000000e+01   2.4000000e+01  -1.0681932e-02
   1.1000000e+01   2.5000000e+01  -1.0691833e-02
   1.1000000e+01   2.6000000e+01  -1.0572302e-02
   1.1000000e+01   2.7000000e+01  -1.0337603e-02
   1.1000000e+01   2.8000000e+01  -1.0003397e-02
   1.1000000e+01   2.9000000e+01  -9.5853603e-03
   1.1000000e+01   3.0000000e+01  -9.0980081e-03
   1.1000000e+01   3.1000000e+01  -8.5537378e-03
   1.1000000e+01   3.2000000e+01  -7.9620763e-03
   1.1000000e+01   3.3000000e+01  -7.3291247e-03
   1.1000000e+01   3.4000000e+01  -6.6571730e-03
   1.2000000e+01   3.0000000e+00   4.7616524e-03
   1.2000000e+01   4.0000000e+00   6.2809273e-03
   1.2000000e+01   5.0000000e+00   8.7476874e-03
   1.2000000e+01   6.0000000e+00   8.9508742e-03
   1.2000000e+01   7.0000000e+00   7.1337076e-03
   1.2000000e+01   8.0000000e+00   5.7120702e-03
   1.2000000e+01   9.0000000e+00   4.5548371e-03
   1.2000000e+01   1.0000000e+01   3.5401794e-03
   1.2000000e+01   1.1000000e+01   2.5689460e-03
   1.2000000e+01   1.2000000e+01   1.5719980e-03
   1.2000000e+01   1.3000000e+01   5.1180411e-04
   1.2000000e+01   1.4000000e+01  -6.2052733e-04
   1.2000000e+01   1.5000000e+01  -1.8111823e-03
   1.2000000e+01   1.6000000e+01  -3.0309220e-03
   1.2000000e+01   1.7000000e+01  -4.2423623e-03
   1.2000000e+01   1.8000000e+01  -5.4063101e-03
   1.2000000e+01   1.9000000e+01  -6.4866431e-03
   1.2000000e+01   2.0000000e+01  -7.4535759e-03
   1.2000000e+01   2.1000000e+01  -8.2854143e-03
   1.2000000e+01   2.2000000e+01  -8.9690474e-03
   1.2000000e+01   2.3000000e+01  -9.4994898e-03
   1.2000000e+01   2.4000000e+01  -9.8787862e-03
   1.2000000e+01   2.5000000e+01  -1.0114550e-02
   1.2000000e+01   2.6000000e+01  -1.0218356e-02
   1.2000000e+01   2.7000000e+01  -1.0204143e-02
   1.2000000e+01   2.8000000e+01  -1.0086732e-02
   1.2000000e+01   2.9000000e+01  -9.8805349e-03
   1.2000000e+01   3.0000000e+01  -9.5984564e-03
   1.2000000e+01   3.1000000e+01  -9.2510235e-03
   1.2000000e+01   3.2000000e+01  -8.8457120e-03
   1.2000000e+01   3.3000000e+01  -8.3864601e-03
   1.2000000e+01   3.4000000e+01  -7.8733418e-03
   1.3000000e+01   3.0000000e+00  -2.3899915e-03
   1.3000000e+01   4.0000000e+00  -1.4252761e-03
   1.3000000e+01   5.0000000e+00   4.7665569e-04
   1.3000000e+01   6.0000000e+00   3.2524380e-03
   1.3000000e+01   7.0000000e+00   6.7946302e-03
   1.3000000e+01   8.0000000e+00   1.0973602e-02
   1.3000000e+01   9.0000000e+00   9.7502028e-03
   1.3000000e+01   1.0000000e+01   8.5543055e-03
   1.3000000e+01   1.1000000e+01   7.3565524e-03
   1.3000000e+01   1.2000000e+01   6.1013491e-03
   1.3000000e+01   1.3000000e+01   4.7639912e-03
   1.3000000e+01   1.4000000e+01   3.3463779e-03
   1.3000000e+01   1.5000000e+01   1.8703932e-03
   1.3000000e+01   1.6000000e+01   3.7049723e-04
   1.3000000e+01   1.7000000e+01  -1.1132715e-03
   1.3000000e+01   1.8000000e+01  -2.5411099e-03
   1.3000000e+01   1.9000000e+01  -3.8777131e-03
   1.3000000e+01   2.0000000e+01  -5.0949421e-03
   1.3000000e+01   2.1000000e+01  -6.1730653e-03
   1.3000000e+01   2.2000000e+01  -7.1008560e-03
   1.3000000e+01   2.3000000e+01  -7.8748637e-03
   1.3000000e+01   2.4000000e+01  -8.4981577e-03
   1.3000000e+01   2.5000000e+01  -8.9787950e-03
   1.3000000e+01   2.6000000e+01  -9.3282083e-03
   1.3000000e+01   2.7000000e+01  -9.5596510e-03
   1.3000000e+01   2.8000000e+01  -9.6867870e-03
   1.3000000e+01   2.9000000e+01  -9.7224741e-03
   1.3000000e+01   3.0000000e+01  -9.6777592e-03
   1.3000000e+01   3.1000000e+01  -9.5610850e-03
   1.3000000e+01   3.2000000e+01  -9.3776922e-03
   1.3000000e+01   3.3000000e+01  -9.1291978e-03
   1.3000000e+01   3.4000000e+01  -8.8133233e-03
   1.4000000e+01   3.0000000e+00  -7.7966346e-03
   1.4000000e+01   4.0000000e+00  -7.3479783e-03
   1.4000000e+01   5.0000000e+00  -5.9863390e-03
   1.4000000e+01   6.0000000e+00  -3.7938339e-03
   1.4000000e+01   7.0000000e+00  -8.8847769e-04
   1.4000000e+01   8.0000000e+00   2.5977203e-03
   1.4000000e+01   9.0000000e+00   6.5383012e-03
   1.4000000e+01   1.0000000e+01   1.0827110e-02
   1.4000000e+01   1.1000000e+01   1.2452181e-02
   1.4000000e+01   1.2000000e+01   1.0989169e-02
   1.4000000e+01   1.3000000e+01   9.4221496e-03
   1.4000000e+01   1.4000000e+01   7.7632371e-03
   1.4000000e+01   1.5000000e+01   6.0416711e-03
   1.4000000e+01   1.6000000e+01   4.2964585e-03
   1.4000000e+01   1.7000000e+01   2.5697724e-03
   1.4000000e+01   1.8000000e+01   9.0171474e-04
   1.4000000e+01   1.9000000e+01  -6.7332377e-04
   1.4000000e+01   2.0000000e+01  -2.1287585e-03
   1.4000000e+01   2.1000000e+01  -3.4465814e-03
   1.4000000e+01   2.2000000e+01  -4.6171102e-03
   1.4000000e+01   2.3000000e+01  -5.6380312e-03
   1.4000000e+01   2.4000000e+01  -6.5130174e-03
   1.4000000e+01   2.5000000e+01  -7.2501527e-03
   1.4000000e+01   2.6000000e+01  -7.8603343e-03
   1.4000000e+01   2.7000000e+01  -8.3557695e-03
   1.4000000e+01   2.8000000e+01  -8.7486401e-03
   1.4000000e+01   2.9000000e+01  -9.0499685e-03
   1.4000000e+01   3.0000000e+01  -9.2686965e-03
   1.4000000e+01   3.1000000e+01  -9.4109702e-03
   1.4000000e+01   3.2000000e+01  -9.4796127e-03
   1.4000000e+01   3.3000000e+01  -9.4737623e-03
   1.4000000e+01   3.4000000e+01  -9.3886514e-03
   1.5000000e+01   3.0000000e+00  -1.1539589e-02
   1.5000000e+01   4.0000000e+00  -1.1562736e-02
   1.5000000e+01   5.0000000e+00  -1.0710422e-02
   1.5000000e+01   6.0000000e+00  -9.0804096e-03
   1.5000000e+01   7.0000000e+00  -6.7979840e-03
   1.5000000e+01   8.0000000e+00  -3.9945473e-03
   1.5000000e+01   9.0000000e+00  -7.8964477e-04
   1.5000000e+01   1.0000000e+01   2.7215908e-03
   1.5000000e+01   1.1000000e+01   6.4748959e-03
   1.5000000e+01   1.2000000e+01   1.0437711e-02
   1.5000000e+01   1.3000000e+01   1.4365974e-02
   1.5000000e+01   1.4000000e+01   1.2526201e-02
   1.5000000e+01   1.5000000e+01   1.0613884e-02
   1.5000000e+01   1.6000000e+01   8.6720571e-03
   1.5000000e+01   1.7000000e+01   6.7446764e-03
   1.5000000e+01   1.8000000e+01   4.8719934e-03
   1.5000000e+01   1.9000000e+01   3.0875314e-03
   1.5000000e+01   2.0000000e+01   1.4165329e-03
   1.5000000e+01   2.1000000e+01  -1.2438407e-04
   1.5000000e+01   2.2000000e+01  -1.5266707e-03
   1.5000000e+01   2.3000000e+01  -2.7887012e-03
   1.5000000e+01   2.4000000e+01  -3.9142971e-03
   1.5000000e+01   2.5000000e+01  -4.9111299e-03
   1.5000000e+01   2.6000000e+01  -5.7891524e-03
   1.5000000e+01   2.7000000e+01  -6.5591563e-03
   1.5000000e+01   2.8000000e+01  -7.2315127e-03
   1.5000000e+01   2.9000000e+01  -7.8151215e-03
   1.5000000e+01   3.0000000e+01  -8.3165706e-03
   1.5000000e+01   3.1000000e+01  -8.7394948e-03
   1.5000000e+01   3.2000000e+01  -9.0841140e-03
   1.5000000e+01   3.3000000e+01  -9.3469275e-03
   1.5000000e+01   3.4000000e+01  -9.5205380e-03
   1.6000000e+01   3.0000000e+00  -1.3727829e-02
   1.6000000e+01   4.0000000e+00  -1.4171650e-02
   1.6000000e+01   5.0000000e+00  -1.3790040e-02
   1.6000000e+01   6.0000000e+00  -1.2693140e-02
   1.6000000e+01   7.0000000e+00  -1.1010263e-02
   1.6000000e+01   8.0000000e+00  -8.8694323e-03
   1.6000000e+01   9.0000000e+00  -6.3812969e-03
   1.6000000e+01   1.0000000e+01  -3.6288765e-03
   1.6000000e+01   1.1000000e+01  -6.6335819e-04
   1.6000000e+01   1.2000000e+01   2.4948998e-03
   1.6000000e+01   1.3000000e+01   5.8516205e-03
   1.6000000e+01   1.4000000e+01   9.4317729e-03
   1.6000000e+01   1.5000000e+01   1.3272150e-02
   1.6000000e+01   1.6000000e+01   1.3387823e-02
   1.6000000e+01   1.7000000e+01   1.1317081e-02
   1.6000000e+01   1.8000000e+01   9.2893897e-03
   1.6000000e+01   1.9000000e+01   7.3376240e-03
   1.6000000e+01   2.0000000e+01   5.4860345e-03
   1.6000000e+01   2.1000000e+01   3.7502932e-03
   1.6000000e+01   2.2000000e+01   2.1383100e-03
   1.6000000e+01   2.3000000e+01   6.5153382e-04
   1.6000000e+01   2.4000000e+01  -7.1350464e-04
   1.6000000e+01   2.5000000e+01  -1.9635926e-03
   1.6000000e+01   2.6000000e+01  -3.1073063e-03
   1.6000000e+01   2.7000000e+01  -4.1536343e-03
   1.6000000e+01   2.8000000e+01  -5.1107956e-03
   1.6000000e+01   2.9000000e+01  -5.9852694e-03
   1.6000000e+01   3.0000000e+01  -6.7810313e-03
   1.6000000e+01   3.1000000e+01  -7.4989817e-03
   1.6000000e+01   3.2000000e+01  -8.1365441e-03
   1.6000000e+01   3.3000000e+01  -8.6874101e-03
   1.6000000e+01   3.4000000e+01  -9.1414053e-03
   1.7000000e+01   3.0000000e+00  -1.4500122e-02
   1.7000000e+01   4.0000000e+00  -1.5305447e-02
   1.7000000e+01   5.0000000e+00  -1.5346993e-02
   1.7000000e+01   6.0000000e+00  -1.4743962e-02
   1.7000000e+01   7.0000000e+00  -1.3626571e-02
   1.7000000e+01   8.0000000e+00  -1.2116970e-02
   1.7000000e+01   9.0000000e+00  -1.0315259e-02
   1.7000000e+01   1.0000000e+01  -8.2915815e-03
   1.7000000e+01   1.1000000e+01  -6.0840493e-03
   1.7000000e+01   1.2000000e+01  -3.7013667e-03
   1.7000000e+01   1.3000000e+01  -1.1285685e-03
   1.7000000e+01   1.4000000e+01   1.6657632e-03
   1.7000000e+01   1.5000000e+01   4.7221773e-03
   1.7000000e+01   1.6000000e+01   8.0839028e-03
   1.7000000e+01   1.7000000e+01   1.1791814e-02
   1.7000000e+01   1.8000000e+01   1.4037830e-02
   1.7000000e+01   1.9000000e+01   1.1976490e-02
   1.7000000e+01   2.0000000e+01   9.9938827e-03
   1.7000000e+01   2.1000000e+01   8.1053151e-03
   1.7000000e+01   2.2000000e+01   6.3186609e-03
   1.7000000e+01   2.3000000e+01   4.6357860e-03
   1.7000000e+01   2.4000000e+01   3.0541375e-03
   1.7000000e+01   2.5000000e+01   1.5683330e-03
   1.7000000e+01   2.6000000e+01   1.7164327e-04
   1.7000000e+01   2.7000000e+01  -1.1426993e-03
   1.7000000e+01   2.8000000e+01  -2.3803952e-03
   1.7000000e+01   2.9000000e+01  -3.5451837e-03
   1.7000000e+01   3.0000000e+01  -4.6381514e-03
   1.7000000e+01   3.1000000e+01  -5.6572242e-03
   1.7000000e+01   3.2000000e+01  -6.5968209e-03
   1.7000000e+01   3.3000000e+01  -7.4476431e-03
   1.7000000e+01   3.4000000e+01  -8.1965782e-03
   1.8000000e+01   3.0000000e+00  -1.4027071e-02
   1.8000000e+01   4.0000000e+00  -1.5125512e-02
   1.8000000e+01   5.0000000e+00  -1.5532493e-02
   1.8000000e+01   6.0000000e+00  -1.5372974e-02
   1.8000000e+01   7.0000000e+00  -1.4775160e-02
   1.8000000e+01   8.0000000e+00  -1.3853138e-02
   1.8000000e+01   9.0000000e+00  -1.2695158e-02
   1.8000000e+01   1.0000000e+01  -1.1358037e-02
   1.8000000e+01   1.1000000e+01  -9.8670466e-03
   1.8000000e+01   1.2000000e+01  -8.2199267e-03
   1.8000000e+01   1.3000000e+01  -6.3933702e-03
   1.8000000e+01   1.4000000e+01  -4.3504203e-03
   1.8000000e+01   1.5000000e+01  -2.0475492e-03
   1.8000000e+01   1.6000000e+01   5.5938917e-04
   1.8000000e+01   1.7000000e+01   3.5107272e-03
   1.8000000e+01   1.8000000e+01   6.8401419e-03
   1.8000000e+01   1.9000000e+01   1.0573250e-02
   1.8000000e+01   2.0000000e+01   1.4727367e-02
   1.8000000e+01   2.1000000e+01   1.2834456e-02
   1.8000000e+01   2.2000000e+01   1.0923520e-02
   1.8000000e+01   2.3000000e+01   9.0876422e-03
   1.8000000e+01   2.4000000e+01   7.3258430e-03
   1.8000000e+01   2.5000000e+01   5.6347414e-03
   1.8000000e+01   2.6000000e+01   4.0099856e-03
   1.8000000e+01   2.7000000e+01   2.4474968e-03
   1.8000000e+01   2.8000000e+01   9.4450170e-04
   1.8000000e+01   2.9000000e+01  -4.9964402e-04
   1.8000000e+01   3.0000000e+01  -1.8828297e-03
   1.8000000e+01   3.1000000e+01  -3.1997392e-03
   1.8000000e+01   3.2000000e+01  -4.4415534e-03
   1.8000000e+01   3.3000000e+01  -5.5957791e-03
   1.8000000e+01   3.4000000e+01  -6.6461842e-03
   1.9000000e+01   3.0000000e+00  -1.2512861e-02
   1.9000000e+01   4.0000000e+00  -1.3825736e-02
   1.9000000e+01   5.0000000e+00  -1.4529091e-02
   1.9000000e+01   6.0000000e+00  -1.4750461e-02
   1.9000000e+01   7.0000000e+00  -1.4613386e-02
   1.9000000e+01   8.0000000e+00  -1.4222045e-02
   1.9000000e+01   9.0000000e+00  -1.3651884e-02
   1.9000000e+01   1.0000000e+01  -1.2946240e-02
   1.9000000e+01   1.1000000e+01  -1.2117990e-02
   1.9000000e+01   1.2000000e+01  -1.1154709e-02
   1.9000000e+01   1.3000000e+01  -1.0025674e-02
   1.9000000e+01   1.4000000e+01  -8.6892589e-03
   1.9000000e+01   1.5000000e+01  -7.0996599e-03
   1.9000000e+01   1.6000000e+01  -5.2122913e-03
   1.9000000e+01   1.7000000e+01  -2.9876086e-03
   1.9000000e+01   1.8000000e+01  -3.9338158e-04
   1.9000000e+01   1.9000000e+01   2.5943740e-03
   1.9000000e+01   2.0000000e+01   5.9915073e-03
   1.9000000e+01   2.1000000e+01   9.8065768e-03
   1.9000000e+01   2.2000000e+01   1.4042144e-02
   1.9000000e+01   2.3000000e+01   1.3895786e-02
   1.9000000e+01   2.4000000e+01   1.2006429e-02
   1.9000000e+01   2.5000000e+01   1.0155580e-02
   1.9000000e+01   2.6000000e+01   8.3418924e-03
   1.9000000e+01   2.7000000e+01   6.5645245e-03
   1.9000000e+01   2.8000000e+01   4.8241064e-03
   1.9000000e+01   2.9000000e+01   3.1235018e-03
   1.9000000e+01   3.0000000e+01   1.4683767e-03
   1.9000000e+01   3.1000000e+01  -1.3239956e-04
   1.9000000e+01   3.2000000e+01  -1.6664975e-03
   1.9000000e+01   3.3000000e+01  -3.1179906e-03
   1.9000000e+01   3.4000000e+01  -4.4673153e-03
   2.0000000e+01   3.0000000e+00  -1.0196482e-02
   2.0000000e+01   4.0000000e+00  -1.1633940e-02
   2.0000000e+01   5.0000000e+00  -1.2552305e-02
   2.0000000e+01   6.0000000e+00  -1.3078703e-02
   2.0000000e+01   7.0000000e+00  -1.3329674e-02
   2.0000000e+01   8.0000000e+00  -1.3398023e-02
   2.0000000e+01   9.0000000e+00  -1.3345785e-02
   2.0000000e+01   1.0000000e+01  -1.3202938e-02
   2.0000000e+01   1.1000000e+01  -1.2970591e-02
   2.0000000e+01   1.2000000e+01  -1.2627039e-02
   2.0000000e+01   1.3000000e+01  -1.2135072e-02
   2.0000000e+01   1.4000000e+01  -1.1449220e-02
   2.0000000e+01   1.5000000e+01  -1.0522025e-02
   2.0000000e+01   1.6000000e+01  -9.3088506e-03
   2.0000000e+01   1.7000000e+01  -7.7711049e-03
   2.0000000e+01   1.8000000e+01  -5.8779777e-03
   2.0000000e+01   1.9000000e+01  -3.6069453e-03
   2.0000000e+01   2.0000000e+01  -9.4335378e-04
   2.0000000e+01   2.1000000e+01   2.1206176e-03
   2.0000000e+01   2.2000000e+01   5.5873473e-03
   2.0000000e+01   2.3000000e+01   9.4553055e-03
   2.0000000e+01   2.4000000e+01   1.3720578e-02
   2.0000000e+01   2.5000000e+01   1.5015089e-02
   2.0000000e+01   2.6000000e+01   1.3068432e-02
   2.0000000e+01   2.7000000e+01   1.1125180e-02
   2.0000000e+01   2.8000000e+01   9.1899506e-03
   2.0000000e+01   2.9000000e+01   7.2696208e-03
   2.0000000e+01   3.0000000e+01   5.3738483e-03
   2.0000000e+01   3.1000000e+01   3.5154344e-03
   2.0000000e+01   3.2000000e+01   1.7105491e-03
   2.0000000e+01   3.3000000e+01  -2.1157386e-05
   2.0000000e+01   3.4000000e+01  -1.6565334e-03
   2.1000000e+01   3.0000000e+00  -7.3520539e-03
   2.1000000e+01   4.0000000e+00  -8.8125674e-03
   2.1000000e+01   5.0000000e+00  -9.8516491e-03
   2.1000000e+01   6.0000000e+00  -1.0593304e-02
   2.1000000e+01   7.0000000e+00  -1.1145126e-02
   2.1000000e+01   8.0000000e+00  -1.1587457e-02
   2.1000000e+01   9.0000000e+00  -1.1968667e-02
   2.1000000e+01   1.0000000e+01  -1.2305756e-02
   2.1000000e+01   1.1000000e+01  -1.2588846e-02
   2.1000000e+01   1.2000000e+01  -1.2787902e-02
   2.1000000e+01   1.3000000e+01  -1.2860152e-02
   2.1000000e+01   1.4000000e+01  -1.2757051e-02
   2.1000000e+01   1.5000000e+01  -1.2430032e-02
   2.1000000e+01   1.6000000e+01  -1.1834719e-02
   2.1000000e+01   1.7000000e+01  -1.0933565e-02
   2.1000000e+01   1.8000000e+01  -9.6970963e-03
   2.1000000e+01   1.9000000e+01  -8.1040372e-03
   2.1000000e+01   2.0000000e+01  -6.1406330e-03
   2.1000000e+01   2.1000000e+01  -3.7994611e-03
   2.1000000e+01   2.2000000e+01  -1.0779734e-03
   2.1000000e+01   2.3000000e+01   2.0230404e-03
   2.1000000e+01   2.4000000e+01   5.5009366e-03
   2.1000000e+01   2.5000000e+01   9.3525626e-03
   2.1000000e+01   2.6000000e+01   1.3575419e-02
   2.1000000e+01   2.7000000e+01   1.6009756e-02
   2.1000000e+01   2.8000000e+01   1.3939760e-02
   2.1000000e+01   2.9000000e+01   1.1852680e-02
   2.1000000e+01   3.0000000e+01   9.7627257e-03
   2.1000000e+01   3.1000000e+01   7.6871121e-03
   2.1000000e+01   3.2000000e+01   5.6462690e-03
   2.1000000e+01   3.3000000e+01   3.6639370e-03
   2.1000000e+01   3.4000000e+01   1.7671784e-03
   2.2000000e+01   3.0000000e+00  -4.2878042e-03
   2.2000000e+01   4.0000000e+00  -5.6582286e-03
   2.2000000e+01   5.0000000e+00  -6.7106861e-03
   2.2000000e+01   6.0000000e+00  -7.5637198e-03
   2.2000000e+01   7.0000000e+00  -8.3144379e-03
   2.2000000e+01   8.0000000e+00  -9.0300536e-03
   2.2000000e+01   9.0000000e+00  -9.7453492e-03
   2.2000000e+01   1.0000000e+01  -1.0464972e-02
   2.2000000e+01   1.1000000e+01  -1.1168981e-02
   2.2000000e+01   1.2000000e+01  -1.1820015e-02
   2.2000000e+01   1.3000000e+01  -1.2370652e-02
   2.2000000e+01   1.4000000e+01  -1.2769988e-02
   2.2000000e+01   1.5000000e+01  -1.2968831e-02
   2.2000000e+01   1.6000000e+01  -1.2923306e-02
   2.2000000e+01   1.7000000e+01  -1.2596948e-02
   2.2000000e+01   1.8000000e+01  -1.1961492e-02
   2.2000000e+01   1.9000000e+01  -1.0996669e-02
   2.2000000e+01   2.0000000e+01  -9.6893148e-03
   2.2000000e+01   2.1000000e+01  -8.0320599e-03
   2.2000000e+01   2.2000000e+01  -6.0218373e-03
   2.2000000e+01   2.3000000e+01  -3.6583608e-03
   2.2000000e+01   2.4000000e+01  -9.4269383e-04
   2.2000000e+01   2.5000000e+01   2.1240233e-03
   2.2000000e+01   2.6000000e+01   5.5416540e-03
   2.2000000e+01   2.7000000e+01   9.3119434e-03
   2.2000000e+01   2.8000000e+01   1.3439200e-02
   2.2000000e+01   2.9000000e+01   1.6749367e-02
   2.2000000e+01   3.0000000e+01   1.4529657e-02
   2.2000000e+01   3.1000000e+01   1.2293972e-02
   2.2000000e+01   3.2000000e+01   1.0067557e-02
   2.2000000e+01   3.3000000e+01   7.8787255e-03
   2.2000000e+01   3.4000000e+01   5.7588706e-03
   2.3000000e+01   3.0000000e+00  -1.3430969e-03
   2.3000000e+01   4.0000000e+00  -2.4995357e-03
   2.3000000e+01   5.0000000e+00  -3.4456120e-03
   2.3000000e+01   6.0000000e+00  -4.2924961e-03
   2.3000000e+01   7.0000000e+00  -5.1257400e-03
   2.3000000e+01   8.0000000e+00  -5.9991792e-03
   2.3000000e+01   9.0000000e+00  -6.9344285e-03
   2.3000000e+01   1.0000000e+01  -7.9246385e-03
   2.3000000e+01   1.1000000e+01  -8.9408640e-03
   2.3000000e+01   1.2000000e+01  -9.9394651e-03
   2.3000000e+01   1.3000000e+01  -1.0869279e-02
   2.3000000e+01   1.4000000e+01  -1.1677723e-02
   2.3000000e+01   1.5000000e+01  -1.2315406e-02
   2.3000000e+01   1.6000000e+01  -1.2739151e-02
   2.3000000e+01   1.7000000e+01  -1.2913573e-02
   2.3000000e+01   1.8000000e+01  -1.2811463e-02
   2.3000000e+01   1.9000000e+01  -1.2413307e-02
   2.3000000e+01   2.0000000e+01  -1.1706216e-02
   2.3000000e+01   2.1000000e+01  -1.0682538e-02
   2.3000000e+01   2.2000000e+01  -9.3383498e-03
   2.3000000e+01   2.3000000e+01  -7.6719658e-03
   2.3000000e+01   2.4000000e+01  -5.6825731e-03
   2.3000000e+01   2.5000000e+01  -3.3690342e-03
   2.3000000e+01   2.6000000e+01  -7.2888877e-04
   2.3000000e+01   2.7000000e+01   2.2424445e-03
   2.3000000e+01   2.8000000e+01   5.5522763e-03
   2.3000000e+01   2.9000000e+01   9.2110850e-03
   2.3000000e+01   3.0000000e+01   1.3232805e-02
   2.3000000e+01   3.1000000e+01   1.7209328e-02
   2.3000000e+01   3.2000000e+01   1.4866159e-02
   2.3000000e+01   3.3000000e+01   1.2532045e-02
   2.3000000e+01   3.4000000e+01   1.0243281e-02
   2.4000000e+01   3.0000000e+00   1.1171745e-03
   2.4000000e+01   4.0000000e+00   3.0741299e-04
   2.4000000e+01   5.0000000e+00  -4.0174075e-04
   2.4000000e+01   6.0000000e+00  -1.1126731e-03
   2.4000000e+01   7.0000000e+00  -1.8988074e-03
   2.4000000e+01   8.0000000e+00  -2.8007894e-03
   2.4000000e+01   9.0000000e+00  -3.8278238e-03
   2.4000000e+01   1.0000000e+01  -4.9626520e-03
   2.4000000e+01   1.1000000e+01  -6.1685110e-03
   2.4000000e+01   1.2000000e+01  -7.3965937e-03
   2.4000000e+01   1.3000000e+01  -8.5929062e-03
   2.4000000e+01   1.4000000e+01  -9.7038493e-03
   2.4000000e+01   1.5000000e+01  -1.0680237e-02
   2.4000000e+01   1.6000000e+01  -1.1479760e-02
   2.4000000e+01   1.7000000e+01  -1.2068094e-02
   2.4000000e+01   1.8000000e+01  -1.2418935e-02
   2.4000000e+01   1.9000000e+01  -1.2513275e-02
   2.4000000e+01   2.0000000e+01  -1.2338205e-02
   2.4000000e+01   2.1000000e+01  -1.1885472e-02
   2.4000000e+01   2.2000000e+01  -1.1149979e-02
   2.4000000e+01   2.3000000e+01  -1.0128343e-02
   2.4000000e+01   2.4000000e+01  -8.8175984e-03
   2.4000000e+01   2.5000000e+01  -7.2140837e-03
   2.4000000e+01   2.6000000e+01  -5.3125231e-03
   2.4000000e+01   2.7000000e+01  -3.1053081e-03
   2.4000000e+01   2.8000000e+01  -5.8195888e-04
   2.4000000e+01   2.9000000e+01   2.2712527e-03
   2.4000000e+01   3.0000000e+01   5.4715410e-03
   2.4000000e+01   3.1000000e+01   9.0397299e-03
   2.4000000e+01   3.2000000e+01   1.3000281e-02
   2.4000000e+01   3.3000000e+01   1.7381249e-02
   2.4000000e+01   3.4000000e+01   1.5109377e-02
   2.5000000e+01   3.0000000e+00   2.7116116e-03
   2.5000000e+01   4.0000000e+00   2.3866664e-03
   2.5000000e+01   5.0000000e+00   2.0528321e-03
   2.5000000e+01   6.0000000e+00   1.6173626e-03
   2.5000000e+01   7.0000000e+00   1.0190092e-03
   2.5000000e+01   8.0000000e+00   2.2967986e-04
   2.5000000e+01   9.0000000e+00  -7.4851816e-04
   2.5000000e+01   1.0000000e+01  -1.8892374e-03
   2.5000000e+01   1.1000000e+01  -3.1492261e-03
   2.5000000e+01   1.2000000e+01  -4.4756919e-03
   2.5000000e+01   1.3000000e+01  -5.8127536e-03
   2.5000000e+01   1.4000000e+01  -7.1064652e-03
   2.5000000e+01   1.5000000e+01  -8.3082524e-03
   2.5000000e+01   1.6000000e+01  -9.3768528e-03
   2.5000000e+01   1.7000000e+01  -1.0279002e-02
   2.5000000e+01   1.8000000e+01  -1.0989168e-02
   2.5000000e+01   1.9000000e+01  -1.1488636e-02
   2.5000000e+01   2.0000000e+01  -1.1764214e-02
   2.5000000e+01   2.1000000e+01  -1.1806768e-02
   2.5000000e+01   2.2000000e+01  -1.1609747e-02
   2.5000000e+01   2.3000000e+01  -1.1167806e-02
   2.5000000e+01   2.4000000e+01  -1.0475583e-02
   2.5000000e+01   2.5000000e+01  -9.5266706e-03
   2.5000000e+01   2.6000000e+01  -8.3127825e-03
   2.5000000e+01   2.7000000e+01  -6.8231099e-03
   2.5000000e+01   2.8000000e+01  -5.0438515e-03
   2.5000000e+01   2.9000000e+01  -2.9578945e-03
   2.5000000e+01   3.0000000e+01  -5.4462450e-04
   2.5000000e+01   3.1000000e+01   2.2201582e-03
   2.5000000e+01   3.2000000e+01   5.3642367e-03
   2.5000000e+01   3.3000000e+01   8.9189082e-03
   2.5000000e+01   3.4000000e+01   1.2918863e-02
   2.6000000e+01   3.0000000e+00   3.0555273e-03
   2.6000000e+01   4.0000000e+00   3.3539568e-03
   2.6000000e+01   5.0000000e+00   3.5371751e-03
   2.6000000e+01   6.0000000e+00   3.5223413e-03
   2.6000000e+01   7.0000000e+00   3.2598811e-03
   2.6000000e+01   8.0000000e+00   2.7331673e-03
   2.6000000e+01   9.0000000e+00   1.9541755e-03
   2.6000000e+01   1.0000000e+01   9.5678056e-04
   2.6000000e+01   1.1000000e+01  -2.1076374e-04
   2.6000000e+01   1.2000000e+01  -1.4929600e-03
   2.6000000e+01   1.3000000e+01  -2.8330455e-03
   2.6000000e+01   1.4000000e+01  -4.1774445e-03
   2.6000000e+01   1.5000000e+01  -5.4786434e-03
   2.6000000e+01   1.6000000e+01  -6.6966506e-03
   2.6000000e+01   1.7000000e+01  -7.7993124e-03
   2.6000000e+01   1.8000000e+01  -8.7617945e-03
   2.6000000e+01   1.9000000e+01  -9.5655207e-03
   2.6000000e+01   2.0000000e+01  -1.0196815e-02
   2.6000000e+01   2.1000000e+01  -1.0645440e-02
   2.6000000e+01   2.2000000e+01  -1.0903169e-02
   2.6000000e+01   2.3000000e+01  -1.0962480e-02
   2.6000000e+01   2.4000000e+01  -1.0815414e-02
   2.6000000e+01   2.5000000e+01  -1.0452639e-02
   2.6000000e+01   2.6000000e+01  -9.8626934e-03
   2.6000000e+01   2.7000000e+01  -9.0314230e-03
   2.6000000e+01   2.8000000e+01  -7.9415732e-03
   2.6000000e+01   2.9000000e+01  -6.5725281e-03
   2.6000000e+01   3.0000000e+01  -4.9001652e-03
   2.6000000e+01   3.1000000e+01  -2.8968091e-03
   2.6000000e+01   3.2000000e+01  -5.3126182e-04
   2.6000000e+01   3.3000000e+01   2.2311059e-03
   2.6000000e+01   3.4000000e+01   5.4282175e-03
   2.7000000e+01   3.0000000e+00   1.7790013e-03
   2.7000000e+01   4.0000000e+00   2.8328557e-03
   2.7000000e+01   5.0000000e+00   3.6718400e-03
   2.7000000e+01   6.0000000e+00   4.2226776e-03
   2.7000000e+01   7.0000000e+00   4.4464246e-03
   2.7000000e+01   8.0000000e+00   4.3363793e-03
   2.7000000e+01   9.0000000e+00   3.9125976e-03
   2.7000000e+01   1.0000000e+01   3.2146695e-03
   2.7000000e+01   1.1000000e+01   2.2941868e-03
   2.7000000e+01   1.2000000e+01   1.2079433e-03
   2.7000000e+01   1.3000000e+01   1.2476715e-05
   2.7000000e+01   1.4000000e+01  -1.2398127e-03
   2.7000000e+01   1.5000000e+01  -2.5030083e-03
   2.7000000e+01   1.6000000e+01  -3.7387026e-03
   2.7000000e+01   1.7000000e+01  -4.9159959e-03
   2.7000000e+01   1.8000000e+01  -6.0107732e-03
   2.7000000e+01   1.9000000e+01  -7.0045360e-03
   2.7000000e+01   2.0000000e+01  -7.8830162e-03
   2.7000000e+01   2.1000000e+01  -8.6347403e-03
   2.7000000e+01   2.2000000e+01  -9.2496630e-03
   2.7000000e+01   2.3000000e+01  -9.7179412e-03
   2.7000000e+01   2.4000000e+01  -1.0028888e-02
   2.7000000e+01   2.5000000e+01  -1.0170118e-02
   2.7000000e+01   2.6000000e+01  -1.0126881e-02
   2.7000000e+01   2.7000000e+01  -9.8815698e-03
   2.7000000e+01   2.8000000e+01  -9.4133779e-03
   2.7000000e+01   2.9000000e+01  -8.6980941e-03
   2.7000000e+01   3.0000000e+01  -7.7080006e-03
   2.7000000e+01   3.1000000e+01  -6.4118619e-03
   2.7000000e+01   3.2000000e+01  -4.7749832e-03
   2.7000000e+01   3.3000000e+01  -2.7593223e-03
   2.7000000e+01   3.4000000e+01  -3.2364260e-04
   2.8000000e+01   3.0000000e+00  -1.4499033e-03
   2.8000000e+01   4.0000000e+00   4.7602009e-04
   2.8000000e+01   5.0000000e+00   2.0981380e-03
   2.8000000e+01   6.0000000e+00   3.3518172e-03
   2.8000000e+01   7.0000000e+00   4.2071824e-03
   2.8000000e+01   8.0000000e+00   4.6654925e-03
   2.8000000e+01   9.0000000e+00   4.7527632e-03
   2.8000000e+01   1.0000000e+01   4.5122344e-03
   2.8000000e+01   1.1000000e+01   3.9969783e-03
   2.8000000e+01   1.2000000e+01   3.2635188e-03
   2.8000000e+01   1.3000000e+01   2.3669228e-03
   2.8000000e+01   1.4000000e+01   1.3574768e-03
   2.8000000e+01   1.5000000e+01   2.7883132e-04
   2.8000000e+01   1.6000000e+01  -8.3264088e-04
   2.8000000e+01   1.7000000e+01  -1.9475759e-03
   2.8000000e+01   1.8000000e+01  -3.0427373e-03
   2.8000000e+01   1.9000000e+01  -4.0997802e-03
   2.8000000e+01   2.0000000e+01  -5.1038650e-03
   2.8000000e+01   2.1000000e+01  -6.0422690e-03
   2.8000000e+01   2.2000000e+01  -6.9030966e-03
   2.8000000e+01   2.3000000e+01  -7.6741444e-03
   2.8000000e+01   2.4000000e+01  -8.3419494e-03
   2.8000000e+01   2.5000000e+01  -8.8910276e-03
   2.8000000e+01   2.6000000e+01  -9.3032911e-03
   2.8000000e+01   2.7000000e+01  -9.5576307e-03
   2.8000000e+01   2.8000000e+01  -9.6296398e-03
   2.8000000e+01   2.9000000e+01  -9.4914594e-03
   2.8000000e+01   3.0000000e+01  -9.1117218e-03
   2.8000000e+01   3.1000000e+01  -8.4555744e-03
   2.8000000e+01   3.2000000e+01  -7.4847646e-03
   2.8000000e+01   3.3000000e+01  -6.1577728e-03
   2.8000000e+01   3.4000000e+01  -4.4299808e-03
   2.9000000e+01   3.0000000e+00  -6.8970071e-03
   2.9000000e+01   4.0000000e+00  -4.0084726e-03
   2.9000000e+01   5.0000000e+00  -1.4974189e-03
   2.9000000e+01   6.0000000e+00   5.7873577e-04
   2.9000000e+01   7.0000000e+00   2.1971749e-03
   2.9000000e+01   8.0000000e+00   3.3647819e-03
   2.9000000e+01   9.0000000e+00   4.1111149e-03
   2.9000000e+01   1.0000000e+01   4.4807627e-03
   2.9000000e+01   1.1000000e+01   4.5262219e-03
   2.9000000e+01   1.2000000e+01   4.3020043e-03
   2.9000000e+01   1.3000000e+01   3.8602899e-03
   2.9000000e+01   1.4000000e+01   3.2481408e-03
   2.9000000e+01   1.5000000e+01   2.5060944e-03
   2.9000000e+01   1.6000000e+01   1.6678563e-03
   2.9000000e+01   1.7000000e+01   7.6078800e-04
   2.9000000e+01   1.8000000e+01  -1.9309605e-04
   2.9000000e+01   1.9000000e+01  -1.1758585e-03
   2.9000000e+01   2.0000000e+01  -2.1722792e-03
   2.9000000e+01   2.1000000e+01  -3.1685337e-03
   2.9000000e+01   2.2000000e+01  -4.1509918e-03
   2.9000000e+01   2.3000000e+01  -5.1051820e-03
   2.9000000e+01   2.4000000e+01  -6.0149410e-03
   2.9000000e+01   2.5000000e+01  -6.8617451e-03
   2.9000000e+01   2.6000000e+01  -7.6242153e-03
   2.9000000e+01   2.7000000e+01  -8.2777739e-03
   2.9000000e+01   2.8000000e+01  -8.7944340e-03
   2.9000000e+01   2.9000000e+01  -9.1426977e-03
   2.9000000e+01   3.0000000e+01  -9.2875441e-03
   2.9000000e+01   3.1000000e+01  -9.1904882e-03
   2.9000000e+01   3.2000000e+01  -8.8096940e-03
   2.9000000e+01   3.3000000e+01  -8.1001288e-03
   2.9000000e+01   3.4000000e+01  -7.0137475e-03
   3.0000000e+01   3.0000000e+00  -1.4730058e-02
   3.0000000e+01   4.0000000e+00  -1.0826447e-02
   3.0000000e+01   5.0000000e+00  -7.3539516e-03
   3.0000000e+01   6.0000000e+00  -4.3645749e-03
   3.0000000e+01   7.0000000e+00  -1.8764132e-03
   3.0000000e+01   8.0000000e+00   1.2043345e-04
   3.0000000e+01   9.0000000e+00   1.6564261e-03
   3.0000000e+01   1.0000000e+01   2.7750118e-03
   3.0000000e+01   1.1000000e+01   3.5258826e-03
   3.0000000e+01   1.2000000e+01   3.9596216e-03
   3.0000000e+01   1.3000000e+01   4.1239236e-03
   3.0000000e+01   1.4000000e+01   4.0613193e-03
   3.0000000e+01   1.5000000e+01   3.8081765e-03
   3.0000000e+01   1.6000000e+01   3.3946812e-03
   3.0000000e+01   1.7000000e+01   2.8455004e-03
   3.0000000e+01   1.8000000e+01   2.1808581e-03
   3.0000000e+01   1.9000000e+01   1.4178091e-03
   3.0000000e+01   2.0000000e+01   5.7155005e-04
   3.0000000e+01   2.1000000e+01  -3.4334033e-04
   3.0000000e+01   2.2000000e+01  -1.3118004e-03
   3.0000000e+01   2.3000000e+01  -2.3173565e-03
   3.0000000e+01   2.4000000e+01  -3.3413756e-03
   3.0000000e+01   2.5000000e+01  -4.3624964e-03
   3.0000000e+01   2.6000000e+01  -5.3562207e-03
   3.0000000e+01   2.7000000e+01  -6.2946477e-03
   3.0000000e+01   2.8000000e+01  -7.1463291e-03
   3.0000000e+01   2.9000000e+01  -7.8762223e-03
   3.0000000e+01   3.0000000e+01  -8.4457242e-03
   3.0000000e+01   3.1000000e+01  -8.8127665e-03
   3.0000000e+01   3.2000000e+01  -8.9319584e-03
   3.0000000e+01   3.3000000e+01  -8.7547642e-03
   3.0000000e+01   3.4000000e+01  -8.2297049e-03
   3.1000000e+01   3.0000000e+00  -1.1983732e-02
   3.1000000e+01   4.0000000e+00  -1.2863851e-02
   3.1000000e+01   5.0000000e+00  -1.4033270e-02
   3.1000000e+01   6.0000000e+00  -1.1651619e-02
   3.1000000e+01   7.0000000e+00  -8.2240621e-03
   3.1000000e+01   8.0000000e+00  -5.3108120e-03
   3.1000000e+01   9.0000000e+00  -2.8832420e-03
   3.1000000e+01   1.0000000e+01  -9.0163400e-04
   3.1000000e+01   1.1000000e+01   6.7856164e-04
   3.1000000e+01   1.2000000e+01   1.9019499e-03
   3.1000000e+01   1.3000000e+01   2.8099789e-03
   3.1000000e+01   1.4000000e+01   3.4391490e-03
   3.1000000e+01   1.5000000e+01   3.8203833e-03
   3.1000000e+01   1.6000000e+01   3.9792580e-03
   3.1000000e+01   1.7000000e+01   3.9368031e-03
   3.1000000e+01   1.8000000e+01   3.7106272e-03
   3.1000000e+01   1.9000000e+01   3.3161717e-03
   3.1000000e+01   2.0000000e+01   2.7679566e-03
   3.1000000e+01   2.1000000e+01   2.0807267e-03
   3.1000000e+01   2.2000000e+01   1.2704446e-03
   3.1000000e+01   2.3000000e+01   3.5510895e-04
   3.1000000e+01   2.4000000e+01  -6.4460665e-04
   3.1000000e+01   2.5000000e+01  -1.7048839e-03
   3.1000000e+01   2.6000000e+01  -2.7984419e-03
   3.1000000e+01   2.7000000e+01  -3.8943496e-03
   3.1000000e+01   2.8000000e+01  -4.9579486e-03
   3.1000000e+01   2.9000000e+01  -5.9508639e-03
   3.1000000e+01   3.0000000e+01  -6.8310850e-03
   3.1000000e+01   3.1000000e+01  -7.5531006e-03
   3.1000000e+01   3.2000000e+01  -8.0680734e-03
   3.1000000e+01   3.3000000e+01  -8.3240435e-03
   3.1000000e+01   3.4000000e+01  -8.2661508e-03
   3.2000000e+01   3.0000000e+00  -7.8392513e-03
   3.2000000e+01   4.0000000e+00  -8.3142145e-03
   3.2000000e+01   5.0000000e+00  -9.1032244e-03
   3.2000000e+01   6.0000000e+00  -1.0240891e-02
   3.2000000e+01   7.0000000e+00  -1.1729877e-02
   3.2000000e+01   8.0000000e+00  -1.3069424e-02
   3.2000000e+01   9.0000000e+00  -9.6894124e-03
   3.2000000e+01   1.0000000e+01  -6.7673995e-03
   3.2000000e+01   1.1000000e+01  -4.2663076e-03
   3.2000000e+01   1.2000000e+01  -2.1496014e-03
   3.2000000e+01   1.3000000e+01  -3.8393678e-04
   3.2000000e+01   1.4000000e+01   1.0595112e-03
   3.2000000e+01   1.5000000e+01   2.2047572e-03
   3.2000000e+01   1.6000000e+01   3.0714537e-03
   3.2000000e+01   1.7000000e+01   3.6758031e-03
   3.2000000e+01   1.8000000e+01   4.0317093e-03
   3.2000000e+01   1.9000000e+01   4.1519974e-03
   3.2000000e+01   2.0000000e+01   4.0495838e-03
   3.2000000e+01   2.1000000e+01   3.7385220e-03
   3.2000000e+01   2.2000000e+01   3.2348850e-03
   3.2000000e+01   2.3000000e+01   2.5574697e-03
   3.2000000e+01   2.4000000e+01   1.7283271e-03
   3.2000000e+01   2.5000000e+01   7.7313122e-04
   3.2000000e+01   2.6000000e+01  -2.7859393e-04
   3.2000000e+01   2.7000000e+01  -1.3933672e-03
   3.2000000e+01   2.8000000e+01  -2.5337426e-03
   3.2000000e+01   2.9000000e+01  -3.6583793e-03
   3.2000000e+01   3.0000000e+01  -4.7221739e-03
   3.2000000e+01   3.1000000e+01  -5.6764376e-03
   3.2000000e+01   3.2000000e+01  -6.4691060e-03
   3.2000000e+01   3.3000000e+01  -7.0449722e-03
   3.2000000e+01   3.4000000e+01  -7.3459334e-03
   3.3000000e+01   3.0000000e+00  -4.2883296e-03
   3.3000000e+01   4.0000000e+00  -4.4421898e-03
   3.3000000e+01   5.0000000e+00  -4.9001094e-03
   3.3000000e+01   6.0000000e+00  -5.6982010e-03
   3.3000000e+01   7.0000000e+00  -6.8430256e-03
   3.3000000e+01   8.0000000e+00  -8.3188552e-03
   3.3000000e+01   9.0000000e+00  -1.0094933e-02
   3.3000000e+01   1.0000000e+01  -1.2131816e-02
   3.3000000e+01   1.1000000e+01  -1.1460483e-02
   3.3000000e+01   1.2000000e+01  -8.3870054e-03
   3.3000000e+01   1.3000000e+01  -5.6854122e-03
   3.3000000e+01   1.4000000e+01  -3.3362436e-03
   3.3000000e+01   1.5000000e+01  -1.3239654e-03
   3.3000000e+01   1.6000000e+01   3.6367523e-04
   3.3000000e+01   1.7000000e+01   1.7366579e-03
   3.3000000e+01   1.8000000e+01   2.8038566e-03
   3.3000000e+01   1.9000000e+01   3.5742193e-03
   3.3000000e+01   2.0000000e+01   4.0578607e-03
   3.3000000e+01   2.1000000e+01   4.2670087e-03
   3.3000000e+01   2.2000000e+01   4.2167782e-03
   3.3000000e+01   2.3000000e+01   3.9257649e-03
   3.3000000e+01   2.4000000e+01   3.4164693e-03
   3.3000000e+01   2.5000000e+01   2.7155663e-03
   3.3000000e+01   2.6000000e+01   1.8540428e-03
   3.3000000e+01   2.7000000e+01   8.6722382e-04
   3.3000000e+01   2.8000000e+01  -2.0528964e-04
   3.3000000e+01   2.9000000e+01  -1.3197532e-03
   3.3000000e+01   3.0000000e+01  -2.4284641e-03
   3.3000000e+01   3.1000000e+01  -3.4799842e-03
   3.3000000e+01   3.2000000e+01  -4.4193895e-03
   3.3000000e+01   3.3000000e+01  -5.1885367e-03
   3.3000000e+01   3.4000000e+01  -5.7263382e-03


==> img/model-approximations/model-approximations-1-exact.tsv <==
-5	2.23606797749979
-4.98	2.23159136044214
-4.96	2.22710574513201
-4.94	2.22261107708929
-4.92	2.21810730128188
-4.9	2.21359436211787
-4.88	2.20907220343745
-4.86	2.20454076850486
-4.84	2.2
-4.82	2.19544984001001
-4.8	2.19089023002066
-4.78	2.18632111090754
-4.76	2.18174242292714
-4.74	2.17715410570772
-4.72	2.17255609824004
-4.7	2.16794833886788
-4.68	2.16333076527839
-4.66	2.15870331449229
-4.64	2.1540659228538
-4.62	2.14941852602047
-4.6	2.14476105895272
-4.58	2.14009345590327
-4.56	2.13541565040626
-4.54	2.13072757526625
-4.52	2.12602916254693
-4.5	2.12132034355964
-4.48	2.11660104885167
-4.46	2.11187120819429
-4.44	2.10713075057055
-4.42	2.10237960416286
-4.4	2.0976176963403
-4.38	2.09284495364563
-4.36	2.08806130178211
-4.34	2.08326666559997
-4.32	2.07846096908265
-4.3	2.07364413533277
-4.28	2.06881608655772
-4.26	2.06397674405503
-4.24	2.0591260281974
-4.22	2.05426385841741
-4.2	2.04939015319192
-4.18	2.04450483002609
-4.16	2.03960780543711
-4.14	2.03469899493758
-4.12	2.02977831301844
-4.1	2.02484567313166
-4.08	2.01990098767242
-4.06	2.01494416796099
-4.04	2.00997512422418
-4.02	2.00499376557634
-4	2
-3.98	1.994993734326
-3.96	1.98997487421324
-3.94	1.98494332412792
-3.92	1.97989898732233
-3.9	1.97484176581315
-3.88	1.96977156035922
-3.86	1.96468827043885
-3.84	1.95959179422654
-3.82	1.95448202856921
-3.8	1.94935886896179
-3.78	1.94422220952236
-3.76	1.93907194296653
-3.74	1.93390796058137
-3.72	1.92873015219859
-3.7	1.92353840616713
-3.68	1.91833260932509
-3.66	1.9131126469709
-3.64	1.90787840283389
-3.62	1.90262975904404
-3.6	1.89736659610103
-3.58	1.89208879284245
-3.56	1.88679622641132
-3.54	1.88148877222268
-3.52	1.87616630392937
-3.5	1.87082869338697
-3.48	1.86547581061776
-3.46	1.86010752377383
-3.44	1.85472369909914
-3.42	1.84932420089069
-3.4	1.84390889145858
-3.38	1.83847763108502
-3.36	1.83303027798234
-3.34	1.82756668824971
-3.32	1.82208671582886
-3.3	1.81659021245849
-3.28	1.81107702762748
-3.26	1.80554700852678
-3.24	1.8
-3.22	1.79443584449264
-3.2	1.78885438199983
-3.18	1.7832554500127
-3.16	1.77763888346312
-3.14	1.77200451466693
-3.12	1.76635217326557
-3.1	1.7606816861659
-3.08	1.75499287747842
-3.06	1.74928556845359
-3.04	1.74355957741627
-3.02	1.73781471969828
-3	1.73205080756888
-2.98	1.72626765016321
-2.96	1.72046505340853
-2.94	1.71464281994822
-2.92	1.70880074906351
-2.9	1.70293863659264
-2.88	1.69705627484771
-2.86	1.69115345252878
-2.84	1.68522995463527
-2.82	1.67928556237467
-2.8	1.67332005306815
-2.78	1.66733320005331
-2.76	1.66132477258361
-2.74	1.65529453572468
-2.72	1.64924225024706
-2.7	1.6431676725155
-2.68	1.63707055437449
-2.66	1.63095064303001
-2.64	1.62480768092719
-2.62	1.61864140562386
-2.6	1.61245154965971
-2.58	1.6062378404209
-2.56	1.6
-2.54	1.59373774505092
-2.52	1.58745078663875
-2.5	1.58113883008419
-2.48	1.57480157480236
-2.46	1.56843871413581
-2.44	1.56204993518133
-2.42	1.5556349186104
-2.4	1.54919333848297
-2.38	1.54272486205415
-2.36	1.53622914957372
-2.34	1.52970585407784
-2.32	1.52315462117278
-2.3	1.51657508881031
-2.28	1.50996688705415
-2.26	1.50332963783729
-2.24	1.49666295470958
-2.22	1.48996644257513
-2.2	1.48323969741913
-2.18	1.47648230602334
-2.16	1.46969384566991
-2.14	1.46287388383278
-2.12	1.4560219778561
-2.1	1.44913767461894
-2.08	1.4422205101856
-2.06	1.43527000944073
-2.04	1.42828568570857
-2.02	1.42126704035519
-2	1.4142135623731
-1.98	1.40712472794703
-1.96	1.4
-1.94	1.39283882771841
-1.92	1.3856406460551
-1.9	1.37840487520902
-1.88	1.37113092008021
-1.86	1.36381816969859
-1.84	1.35646599662505
-1.82	1.3490737563232
-1.8	1.34164078649987
-1.78	1.33416640641263
-1.76	1.32664991614216
-1.74	1.31909059582729
-1.72	1.3114877048604
-1.7	1.30384048104053
-1.68	1.29614813968157
-1.66	1.28840987267251
-1.64	1.28062484748657
-1.62	1.27279220613579
-1.6	1.26491106406735
-1.58	1.25698050899765
-1.56	1.24899959967968
-1.54	1.24096736459909
-1.52	1.2328828005938
-1.5	1.22474487139159
-1.48	1.21655250605964
-1.46	1.20830459735946
-1.44	1.2
-1.42	1.1916375287813
-1.4	1.18321595661992
-1.38	1.17473401244707
-1.36	1.16619037896906
-1.34	1.15758369027902
-1.32	1.14891252930761
-1.3	1.14017542509914
-1.28	1.13137084989848
-1.26	1.12249721603218
-1.24	1.113552872566
-1.22	1.10453610171873
-1.2	1.09544511501033
-1.18	1.08627804912002
-1.16	1.0770329614269
-1.14	1.06770782520313
-1.12	1.05830052442584
-1.1	1.04880884817015
-1.08	1.03923048454133
-1.06	1.0295630140987
-1.04	1.01980390271856
-1.02	1.00995049383621
-1	1
-0.98	0.989949493661166
-0.96	0.979795897113271
-0.94	0.969535971483266
-0.92	0.959166304662544
-0.9	0.948683298050514
-0.88	0.938083151964686
-0.86	0.927361849549571
-0.84	0.916515138991168
-0.82	0.905538513813742
-0.8	0.894427190999916
-0.78	0.883176086632785
-0.76	0.871779788708135
-0.74	0.860232526704263
-0.72	0.848528137423857
-0.7	0.836660026534076
-0.68	0.824621125123532
-0.66	0.812403840463596
-0.64	0.8
-0.62	0.787400787401181
-0.6	0.774596669241483
-0.58	0.761577310586391
-0.56	0.748331477354788
-0.54	0.734846922834953
-0.52	0.721110255092798
-0.5	0.707106781186548
-0.48	0.692820323027551
-0.46	0.678232998312527
-0.44	0.66332495807108
-0.42	0.648074069840786
-0.399999999999999	0.632455532033675
-0.38	0.616441400296898
-0.36	0.6
-0.34	0.58309518948453
-0.32	0.565685424949238
-0.3	0.547722557505166
-0.28	0.529150262212918
-0.26	0.509901951359278
-0.24	0.489897948556636
-0.22	0.469041575982343
-0.2	0.447213595499958
-0.18	0.424264068711928
-0.16	0.4
-0.14	0.374165738677394
-0.12	0.346410161513776
-0.0999999999999996	0.316227766016837
-0.0800000000000001	0.282842712474619
-0.0599999999999996	0.244948974278317
-0.04	0.2
-0.0199999999999996	0.141421356237308
0	0
0.0199999999999996	0.141421356237308
0.04	0.2
0.0599999999999996	0.244948974278317
0.0800000000000001	0.282842712474619
0.0999999999999996	0.316227766016837
0.12	0.346410161513776
0.14	0.374165738677394
0.16	0.4
0.18	0.424264068711928
0.2	0.447213595499958
0.22	0.469041575982343
0.24	0.489897948556636
0.26	0.509901951359278
0.28	0.529150262212918
0.3	0.547722557505166
0.32	0.565685424949238
0.34	0.58309518948453
0.36	0.6
0.38	0.616441400296898
0.399999999999999	0.632455532033675
0.42	0.648074069840786
0.44	0.66332495807108
0.46	0.678232998312527
0.48	0.692820323027551
0.5	0.707106781186548
0.52	0.721110255092798
0.54	0.734846922834953
0.56	0.748331477354788
0.58	0.761577310586391
0.6	0.774596669241483
0.62	0.787400787401181
0.64	0.8
0.66	0.812403840463596
0.68	0.824621125123532
0.7	0.836660026534076
0.72	0.848528137423857
0.74	0.860232526704263
0.76	0.871779788708135
0.78	0.883176086632785
0.8	0.894427190999916
0.82	0.905538513813742
0.84	0.916515138991168
0.86	0.927361849549571
0.88	0.938083151964686
0.9	0.948683298050514
0.92	0.959166304662544
0.94	0.969535971483266
0.96	0.979795897113271
0.98	0.989949493661166
1	1
1.02	1.00995049383621
1.04	1.01980390271856
1.06	1.0295630140987
1.08	1.03923048454133
1.1	1.04880884817015
1.12	1.05830052442584
1.14	1.06770782520313
1.16	1.0770329614269
1.18	1.08627804912002
1.2	1.09544511501033
1.22	1.10453610171873
1.24	1.113552872566
1.26	1.12249721603218
1.28	1.13137084989848
1.3	1.14017542509914
1.32	1.14891252930761
1.34	1.15758369027902
1.36	1.16619037896906
1.38	1.17473401244707
1.4	1.18321595661992
1.42	1.1916375287813
1.44	1.2
1.46	1.20830459735946
1.48	1.21655250605964
1.5	1.22474487139159
1.52	1.2328828005938
1.54	1.24096736459909
1.56	1.24899959967968
1.58	1.25698050899765
1.6	1.26491106406735
1.62	1.27279220613579
1.64	1.28062484748657
1.66	1.28840987267251
1.68	1.29614813968157
1.7	1.30384048104053
1.72	1.3114877048604
1.74	1.31909059582729
1.76	1.32664991614216
1.78	1.33416640641263
1.8	1.34164078649987
1.82	1.3490737563232
1.84	1.35646599662505
1.86	1.36381816969859
1.88	1.37113092008021
1.9	1.37840487520902
1.92	1.3856406460551
1.94	1.39283882771841
1.96	1.4
1.98	1.40712472794703
2	1.4142135623731
2.02	1.42126704035519
2.04	1.42828568570857
2.06	1.43527000944073
2.08	1.4422205101856
2.1	1.44913767461894
2.12	1.4560219778561
2.14	1.46287388383278
2.16	1.46969384566991
2.18	1.47648230602334
2.2	1.48323969741913
2.22	1.48996644257513
2.24	1.49666295470958
2.26	1.50332963783729
2.28	1.50996688705415
2.3	1.51657508881031
2.32	1.52315462117278
2.34	1.52970585407784
2.36	1.53622914957372
2.38	1.54272486205415
2.4	1.54919333848297
2.42	1.5556349186104
2.44	1.56204993518133
2.46	1.56843871413581
2.48	1.57480157480236
2.5	1.58113883008419
2.52	1.58745078663875
2.54	1.59373774505092
2.56	1.6
2.58	1.6062378404209
2.6	1.61245154965971
2.62	1.61864140562386
2.64	1.62480768092719
2.66	1.63095064303001
2.68	1.63707055437449
2.7	1.6431676725155
2.72	1.64924225024706
2.74	1.65529453572468
2.76	1.66132477258361
2.78	1.66733320005331
2.8	1.67332005306815
2.82	1.67928556237467
2.84	1.68522995463527
2.86	1.69115345252878
2.88	1.69705627484771
2.9	1.70293863659264
2.92	1.70880074906351
2.94	1.71464281994822
2.96	1.72046505340853
2.98	1.72626765016321
3	1.73205080756888
3.02	1.73781471969828
3.04	1.74355957741627
3.06	1.74928556845359
3.08	1.75499287747842
3.1	1.7606816861659
3.12	1.76635217326557
3.14	1.77200451466693
3.16	1.77763888346312
3.18	1.7832554500127
3.2	1.78885438199983
3.22	1.79443584449264
3.24	1.8
3.26	1.80554700852678
3.28	1.81107702762748
3.3	1.81659021245849
3.32	1.82208671582886
3.34	1.82756668824971
3.36	1.83303027798234
3.38	1.83847763108502
3.4	1.84390889145858
3.42	1.84932420089069
3.44	1.85472369909914
3.46	1.86010752377383
3.48	1.86547581061776
3.5	1.87082869338697
3.52	1.87616630392937
3.54	1.88148877222268
3.56	1.88679622641132
3.58	1.89208879284245
3.6	1.89736659610103
3.62	1.90262975904404
3.64	1.90787840283389
3.66	1.9131126469709
3.68	1.91833260932509
3.7	1.92353840616713
3.72	1.92873015219859
3.74	1.93390796058137
3.76	1.93907194296653
3.78	1.94422220952236
3.8	1.94935886896179
3.82	1.95448202856921
3.84	1.95959179422654
3.86	1.96468827043885
3.88	1.96977156035922
3.9	1.97484176581315
3.92	1.97989898732233
3.94	1.98494332412792
3.96	1.98997487421324
3.98	1.994993734326
4	2
4.02	2.00499376557634
4.04	2.00997512422418
4.06	2.01494416796099
4.08	2.01990098767242
4.1	2.02484567313166
4.12	2.02977831301844
4.14	2.03469899493758
4.16	2.03960780543711
4.18	2.04450483002609
4.2	2.04939015319192
4.22	2.05426385841741
4.24	2.0591260281974
4.26	2.06397674405503
4.28	2.06881608655772
4.3	2.07364413533277
4.32	2.07846096908265
4.34	2.08326666559997
4.36	2.08806130178211
4.38	2.09284495364563
4.4	2.0976176963403
4.42	2.10237960416286
4.44	2.10713075057055
4.46	2.11187120819429
4.48	2.11660104885167
4.5	2.12132034355964
4.52	2.12602916254693
4.54	2.13072757526625
4.56	2.13541565040626
4.58	2.14009345590327
4.6	2.14476105895272
4.62	2.14941852602047
4.64	2.1540659228538
4.66	2.15870331449229
4.68	2.16333076527839
4.7	2.16794833886788
4.72	2.17255609824004
4.74	2.17715410570772
4.76	2.18174242292714
4.78	2.18632111090754
4.8	2.19089023002066
4.82	2.19544984001001
4.84	2.2
4.86	2.20454076850486
4.88	2.20907220343745
4.9	2.21359436211787
4.92	2.21810730128188
4.94	2.22261107708929
4.96	2.22710574513201
4.98	2.23159136044214
5	2.23606797749979


==> img/model-approximations/model-approximations-2-approx.tsv <==
-5	2.23629155076434
-4.98	2.23181628161347
-4.96	2.22733202780771
-4.94	2.22283873505976
-4.92	2.21833634853385
-4.9	2.21382481283799
-4.88	2.20930407201602
-4.86	2.20477406953957
-4.84	2.20023474829982
-4.82	2.19568605059909
-4.8	2.19112791814242
-4.78	2.18656029202875
-4.76	2.18198311274219
-4.74	2.17739632014293
-4.72	2.17279985345806
-4.7	2.16819365127224
-4.68	2.16357765151816
-4.66	2.15895179146677
-4.64	2.15431600771741
-4.62	2.14967023618773
-4.6	2.14501441210332
-4.58	2.14034846998728
-4.56	2.13567234364951
-4.54	2.13098596617575
-4.52	2.1262892699165
-4.5	2.12158218647564
-4.48	2.11686464669889
-4.46	2.11213658066196
-4.44	2.10739791765853
-4.42	2.10264858618797
-4.4	2.09788851394279
-4.38	2.09311762779583
-4.36	2.08833585378727
-4.34	2.08354311711122
-4.32	2.07873934210222
-4.3	2.07392445222127
-4.28	2.06909837004174
-4.26	2.06426101723485
-4.24	2.05941231455492
-4.22	2.05455218182433
-4.2	2.04968053791804
-4.18	2.04479730074795
-4.16	2.03990238724675
-4.14	2.03499571335158
-4.12	2.03007719398722
-4.1	2.025146743049
-4.08	2.02020427338525
-4.06	2.01524969677943
-4.04	2.01028292393186
-4.02	2.00530386444104
-4	2.0003124267845
-3.98	1.99530851829933
-3.96	1.99029204516215
-3.94	1.98526291236874
-3.92	1.98022102371313
-3.9	1.97516628176623
-3.88	1.970098587854
-3.86	1.96501784203509
-3.84	1.95992394307795
-3.82	1.95481678843743
-3.8	1.94969627423085
-3.78	1.94456229521343
-3.76	1.93941474475326
-3.74	1.93425351480555
-3.72	1.92907849588632
-3.7	1.92388957704551
-3.68	1.91868664583934
-3.66	1.91346958830205
-3.64	1.90823828891697
-3.62	1.90299263058685
-3.6	1.89773249460345
-3.58	1.89245776061638
-3.56	1.88716830660121
-3.54	1.88186400882671
-3.52	1.87654474182131
-3.5	1.87121037833866
-3.48	1.8658607893224
-3.46	1.86049584386992
-3.44	1.85511540919526
-3.42	1.849719350591
-3.4	1.84430753138922
-3.38	1.83887981292133
-3.36	1.83343605447697
-3.34	1.82797611326167
-3.32	1.82249984435353
-3.3	1.81700710065862
-3.28	1.81149773286523
-3.26	1.80597158939687
-3.24	1.80042851636397
-3.22	1.79486835751423
-3.2	1.78929095418169
-3.18	1.78369614523424
-3.16	1.77808376701976
-3.14	1.77245365331074
-3.12	1.76680563524725
-3.1	1.76113954127836
-3.08	1.75545519710185
-3.06	1.74975242560214
-3.04	1.74403104678648
-3.02	1.73829087771923
-3	1.73253173245419
-2.98	1.72675342196496
-2.96	1.72095575407317
-2.94	1.71513853337461
-2.92	1.70930156116309
-2.9	1.70344463535196
-2.88	1.69756755039328
-2.86	1.69167009719441
-2.84	1.68575206303211
-2.82	1.67981323146386
-2.8	1.67385338223644
-2.78	1.66787229119157
-2.76	1.66186973016856
-2.74	1.6558454669038
-2.72	1.64979926492704
-2.7	1.64373088345424
-2.68	1.63764007727688
-2.66	1.63152659664765
-2.64	1.62539018716233
-2.62	1.61923058963763
-2.6	1.61304753998496
-2.58	1.60684076907989
-2.56	1.60061000262707
-2.54	1.59435496102054
-2.52	1.58807535919911
-2.5	1.58177090649669
-2.48	1.57544130648732
-2.46	1.56908625682461
-2.44	1.5627054490755
-2.42	1.55629856854788
-2.4	1.549865294112
-2.38	1.54340529801523
-2.36	1.53691824569
-2.34	1.53040379555449
-2.32	1.52386159880581
-2.3	1.51729129920535
-2.28	1.51069253285582
-2.26	1.50406492796968
-2.24	1.49740810462859
-2.22	1.49072167453329
-2.2	1.48400524074362
-2.18	1.47725839740808
-2.16	1.47048072948251
-2.14	1.46367181243725
-2.12	1.45683121195229
-2.1	1.44995848359974
-2.08	1.44305317251307
-2.06	1.43611481304229
-2.04	1.42914292839445
-2.02	1.42213703025874
-2	1.41509661841518
-1.98	1.40802118032628
-1.96	1.4009101907105
-1.94	1.39376311109675
-1.92	1.38657938935873
-1.9	1.37935845922807
-1.88	1.37209973978505
-1.86	1.36480263492565
-1.84	1.35746653280366
-1.82	1.35009080524619
-1.8	1.34267480714133
-1.78	1.33521787579605
-1.76	1.32771933026285
-1.74	1.32017847063295
-1.72	1.31259457729435
-1.7	1.30496691015238
-1.68	1.29729470781042
-1.66	1.28957718670849
-1.64	1.28181354021686
-1.62	1.27400293768181
-1.6	1.26614452342066
-1.58	1.25823741566251
-1.56	1.2502807054312
-1.54	1.24227345536675
-1.52	1.23421469848093
-1.5	1.22610343684262
-1.48	1.21793864018804
-1.46	1.2097192444506
-1.44	1.20144415020478
-1.42	1.19311222101776
-1.4	1.18472228170226
-1.38	1.17627311646328
-1.36	1.16776346693089
-1.34	1.15919203007063
-1.32	1.15055745596204
-1.3	1.14185834543543
-1.28	1.1330932475557
-1.26	1.12426065694126
-1.24	1.11535901090488
-1.22	1.10638668640216
-1.2	1.09734199677185
-1.18	1.08822318825092
-1.16	1.07902843624542
-1.14	1.06975584133652
-1.12	1.06040342499902
-1.1	1.05096912500736
-1.08	1.04145079050164
-1.06	1.03184617668357
-1.04	1.02215293910878
-1.02	1.01236862753916
-1	1.00249067931432
-0.98	0.992516412197793
-0.96	0.982443016648341
-0.94	0.972267547461972
-0.92	0.961986914724281
-0.9	0.951597874006527
-0.88	0.941097015731843
-0.86	0.930480753630367
-0.84	0.919745312193688
-0.82	0.908886713030032
-0.8	0.897900760011848
-0.78	0.886783023097251
-0.76	0.875528820696082
-0.74	0.864133200440637
-0.72	0.85259091821075
-0.7	0.840896415253715
-0.68	0.829043793232651
-0.66	0.817026787034027
-0.64	0.80483873516877
-0.62	0.792472547615565
-0.6	0.779920670985083
-0.58	0.767175050938498
-0.56	0.754227091884875
-0.54	0.741067614128319
-0.52	0.72768680886419
-0.5	0.714074191775111
-0.48	0.700218556513072
-0.46	0.68610793016667
-0.44	0.671729534044126
-0.42	0.657069754971615
-0.399999999999999	0.642114135151817
-0.38	0.626847392981553
-0.36	0.611253493933072
-0.34	0.595315801011015
-0.32	0.579017350590468
-0.3	0.562341325190349
-0.28	0.545271835827205
-0.26	0.527795192800846
-0.24	0.509901951359279
-0.22	0.491590194645796
-0.2	0.472870804501588
-0.18	0.453775939004857
-0.16	0.434372677134661
-0.14	0.414784890444255
-0.12	0.395227774224096
-0.0999999999999996	0.376060309308639
-0.0800000000000001	0.357858190836338
-0.0599999999999996	0.341495297034829
-0.04	0.328181803491129
-0.0199999999999996	0.319343686757474
0	0.316227766016838
0.0199999999999996	0.319343686757474
0.04	0.328181803491129
0.0599999999999996	0.341495297034829
0.0800000000000001	0.357858190836338
0.0999999999999996	0.376060309308639
0.12	0.395227774224096
0.14	0.414784890444255
0.16	0.434372677134661
0.18	0.453775939004857
0.2	0.472870804501588
0.22	0.491590194645796
0.24	0.509901951359279
0.26	0.527795192800846
0.28	0.545271835827205
0.3	0.562341325190349
0.32	0.579017350590468
0.34	0.595315801011015
0.36	0.611253493933072
0.38	0.626847392981553
0.399999999999999	0.642114135151817
0.42	0.657069754971615
0.44	0.671729534044126
0.46	0.68610793016667
0.48	0.700218556513072
0.5	0.714074191775111
0.52	0.72768680886419
0.54	0.741067614128319
0.56	0.754227091884875
0.58	0.767175050938498
0.6	0.779920670985083
0.62	0.792472547615565
0.64	0.80483873516877
0.66	0.817026787034027
0.68	0.829043793232651
0.7	0.840896415253715
0.72	0.85259091821075
0.74	0.864133200440637
0.76	0.875528820696082
0.78	0.886783023097251
0.8	0.897900760011848
0.82	0.908886713030032
0.84	0.919745312193688
0.86	0.930480753630367
0.88	0.941097015731843
0.9	0.951597874006527
0.92	0.961986914724281
0.94	0.972267547461972
0.96	0.982443016648341
0.98	0.992516412197793
1	1.00249067931432
1.02	1.01236862753916
1.04	1.02215293910878
1.06	1.03184617668357
1.08	1.04145079050164
1.1	1.05096912500736
1.12	1.06040342499902
1.14	1.06975584133652
1.16	1.07902843624542
1.18	1.08822318825092
1.2	1.09734199677185
1.22	1.10638668640216
1.24	1.11535901090488
1.26	1.12426065694126
1.28	1.1330932475557
1.3	1.14185834543543
1.32	1.15055745596204
1.34	1.15919203007063
1.36	1.16776346693089
1.38	1.17627311646328
1.4	1.18472228170226
1.42	1.19311222101776
1.44	1.20144415020478
1.46	1.2097192444506
1.48	1.21793864018804
1.5	1.22610343684262
1.52	1.23421469848093
1.54	1.24227345536675
1.56	1.2502807054312
1.58	1.25823741566251
1.6	1.26614452342066
1.62	1.27400293768181
1.64	1.28181354021686
1.66	1.28957718670849
1.68	1.29729470781042
1.7	1.30496691015238
1.72	1.31259457729435
1.74	1.32017847063295
1.76	1.32771933026285
1.78	1.33521787579605
1.8	1.34267480714133
1.82	1.35009080524619
1.84	1.35746653280366
1.86	1.36480263492565
1.88	1.37209973978505
1.9	1.37935845922807
1.92	1.38657938935873
1.94	1.39376311109675
1.96	1.4009101907105
1.98	1.40802118032628
2	1.41509661841518
2.02	1.42213703025874
2.04	1.42914292839445
2.06	1.43611481304229
2.08	1.44305317251307
2.1	1.44995848359974
2.12	1.45683121195229
2.14	1.46367181243725
2.16	1.47048072948251
2.18	1.47725839740808
2.2	1.48400524074362
2.22	1.49072167453329
2.24	1.49740810462859
2.26	1.50406492796968
2.28	1.51069253285582
2.3	1.51729129920535
2.32	1.52386159880581
2.34	1.53040379555449
2.36	1.53691824569
2.38	1.54340529801523
2.4	1.549865294112
2.42	1.55629856854788
2.44	1.5627054490755
2.46	1.56908625682461
2.48	1.57544130648732
2.5	1.58177090649669
2.52	1.58807535919911
2.54	1.59435496102054
2.56	1.60061000262707
2.58	1.60684076907989
2.6	1.61304753998496
2.62	1.61923058963763
2.64	1.62539018716233
2.66	1.63152659664765
2.68	1.63764007727688
2.7	1.64373088345424
2.72	1.64979926492704
2.74	1.6558454669038
2.76	1.66186973016856
2.78	1.66787229119157
2.8	1.67385338223644
2.82	1.67981323146386
2.84	1.68575206303211
2.86	1.69167009719441
2.88	1.69756755039328
2.9	1.70344463535196
2.92	1.70930156116309
2.94	1.71513853337461
2.96	1.72095575407317
2.98	1.72675342196496
3	1.73253173245419
3.02	1.73829087771923
3.04	1.74403104678648
3.06	1.74975242560214
3.08	1.75545519710185
3.1	1.76113954127836
3.12	1.76680563524725
3.14	1.77245365331074
3.16	1.77808376701976
3.18	1.78369614523424
3.2	1.78929095418169
3.22	1.79486835751423
3.24	1.80042851636397
3.26	1.80597158939687
3.28	1.81149773286523
3.3	1.81700710065862
3.32	1.82249984435353
3.34	1.82797611326167
3.36	1.83343605447697
3.38	1.83887981292133
3.4	1.84430753138922
3.42	1.849719350591
3.44	1.85511540919526
3.46	1.86049584386992
3.48	1.8658607893224
3.5	1.87121037833866
3.52	1.87654474182131
3.54	1.88186400882671
3.56	1.88716830660121
3.58	1.89245776061638
3.6	1.89773249460345
3.62	1.90299263058685
3.64	1.90823828891697
3.66	1.91346958830205
3.68	1.91868664583934
3.7	1.92388957704551
3.72	1.92907849588632
3.74	1.93425351480555
3.76	1.93941474475326
3.78	1.94456229521343
3.8	1.94969627423085
3.82	1.95481678843743
3.84	1.95992394307795
3.86	1.96501784203509
3.88	1.970098587854
3.9	1.97516628176623
3.92	1.98022102371313
3.94	1.98526291236874
3.96	1.99029204516215
3.98	1.99530851829933
4	2.0003124267845
4.02	2.00530386444104
4.04	2.01028292393186
4.06	2.01524969677943
4.08	2.02020427338525
4.1	2.025146743049
4.12	2.03007719398722
4.14	2.03499571335158
4.16	2.03990238724675
4.18	2.04479730074795
4.2	2.04968053791804
4.22	2.05455218182433
4.24	2.05941231455492
4.26	2.06426101723485
4.28	2.06909837004174
4.3	2.07392445222127
4.32	2.07873934210222
4.34	2.08354311711122
4.36	2.08833585378727
4.38	2.09311762779583
4.4	2.09788851394279
4.42	2.10264858618797
4.44	2.10739791765853
4.46	2.11213658066196
4.48	2.11686464669889
4.5	2.12158218647564
4.52	2.1262892699165
4.54	2.13098596617575
4.56	2.13567234364951
4.58	2.14034846998728
4.6	2.14501441210332
4.62	2.14967023618773
4.64	2.15431600771741
4.66	2.15895179146677
4.68	2.16357765151816
4.7	2.16819365127224
4.72	2.17279985345806
4.74	2.17739632014293
4.76	2.18198311274219
4.78	2.18656029202875
4.8	2.19112791814242
4.82	2.19568605059909
4.84	2.20023474829982
4.86	2.20477406953957
4.88	2.20930407201602
4.9	2.21382481283799
4.92	2.21833634853385
4.94	2.22283873505976
4.96	2.22733202780771
4.98	2.23181628161347
5	2.23629155076434


==> img/model-parameters/model-parameters-1-cop-ac.tsv <==
0	2.5175
-1	2.480957
-2	2.444414
-3	2.407871
-4	2.371328
-5	2.334785
-6	2.298242
-7	2.261699
-8	2.225156
-9	2.188613
-10	2.15207
-11	2.115527
-12	2.078984
-13	2.042441
-14	2.005898
-15	1.969355
-16	1.932812
-17	1.896269
-18	1.859726
-19	1.823183
-20	1.78664


==> img/model-parameters/model-parameters-10.tsv <==
20	24.3975939159197	-2.9
24.4195209456957	20	-2.9


==> img/model-parameters/model-parameters-2-cop-hp.tsv <==
30	1.6
29	1.6
28	1.6
27	1.6
26	1.6
25	1.6
24	1.6005
23	1.6854
22	1.7703
21	1.8552
20	1.9401
19	2.025
18	2.1099
17	2.1948
16	2.2797
15	2.3646
14	2.4495
13	2.5344
12	2.6193
11	2.7042
10	2.7891
9	2.874
8	2.9589
7	3.0438
6	3.1287
5	3.2136
4	3.2985
3	3.3834
2	3.4683
1	3.5532
0	3.6381


==> img/model-parameters/model-parameters-3-cop-ptc.tsv <==
30	1
29	1
28	1
27	1
26	1
25	1
24	1
23	1
22	1
21	1
20	1
19	1
18	1
17	1
16	1
15	1
14	1
13	1
12	1
11	1
10	1
9	1
8	1
7	1
6	1
5	1
4	1
3	1
2	1
1	1
0	1


==> img/model-parameters/model-parameters-4-clo.tsv <==
-5	1.454344125
-4.9	1.452889569117
-4.8	1.451428059136
-4.7	1.449959539059
-4.6	1.448483952888
-4.5	1.447001244625
-4.4	1.445511358272
-4.3	1.444014237831
-4.2	1.442509827304
-4.1	1.440998070693
-4	1.439478912
-3.9	1.437952295227
-3.8	1.436418164376
-3.7	1.434876463449
-3.6	1.433327136448
-3.5	1.431770127375
-3.4	1.430205380232
-3.3	1.428632839021
-3.2	1.427052447744
-3.1	1.425464150403
-3	1.423867891
-2.9	1.422263613537
-2.8	1.420651262016
-2.7	1.419030780439
-2.6	1.417402112808
-2.5	1.415765203125
-2.4	1.414119995392
-2.3	1.412466433611
-2.2	1.410804461784
-2.1	1.409134023913
-2	1.407455064
-1.9	1.405767526047
-1.8	1.404071354056
-1.7	1.402366492029
-1.6	1.400652883968
-1.5	1.398930473875
-1.4	1.397199205752
-1.3	1.395459023601
-1.2	1.393709871424
-1.1	1.391951693223
-1	1.390184433
-0.899999999999999	1.388408034757
-0.8	1.386622442496
-0.7	1.384827600219
-0.6	1.383023451928
-0.5	1.381209941625
-0.399999999999999	1.379387013312
-0.3	1.377554610991
-0.199999999999999	1.375712678664
-0.0999999999999996	1.373861160333
0	1.372
0.100000000000001	1.370129141667
0.2	1.368248529336
0.300000000000001	1.366358107009
0.4	1.364457818688
0.5	1.362547608375
0.600000000000001	1.360627420072
0.7	1.358697197781
0.800000000000001	1.356756885504
0.9	1.354806427243
1	1.352845767
1.1	1.350874848777
1.2	1.348893616576
1.3	1.346902014399
1.4	1.344899986248
1.5	1.342887476125
1.6	1.340864428032
1.7	1.338830785971
1.8	1.336786493944
1.9	1.334731495953
2	1.332665736
2.1	1.330589158087
2.2	1.328501706216
2.3	1.326403324389
2.4	1.324293956608
2.5	1.322173546875
2.6	1.320042039192
2.7	1.317899377561
2.8	1.315745505984
2.9	1.313580368463
3	1.311403909
3.1	1.309216071597
3.2	1.307016800256
3.3	1.304806038979
3.4	1.302583731768
3.5	1.300349822625
3.6	1.298104255552
3.7	1.295846974551
3.8	1.293577923624
3.9	1.291297046773
4	1.289004288
4.1	1.286699591307
4.2	1.284382900696
4.3	1.282054160169
4.4	1.279713313728
4.5	1.277360305375
4.6	1.274995079112
4.7	1.272617578941
4.8	1.270227748864
4.9	1.267825532883
5	1.265410875
5.1	1.262983719217
5.2	1.260544009536
5.3	1.258091689959
5.4	1.255626704488
5.5	1.253148997125
5.6	1.250658511872
5.7	1.248155192731
5.8	1.245638983704
5.9	1.243109828793
6	1.240567672
6.1	1.238012457327
6.2	1.235444128776
6.3	1.232862630349
6.4	1.230267906048
6.5	1.227659899875
6.6	1.225038555832
6.7	1.222403817921
6.8	1.219755630144
6.9	1.217093936503
7	1.214418681
7.1	1.211729807637
7.2	1.209027260416
7.3	1.206310983339
7.4	1.203580920408
7.5	1.200837015625
7.6	1.198079212992
7.7	1.195307456511
7.8	1.192521690184
7.9	1.189721858013
8	1.186907904
8.1	1.184079772147
8.2	1.181237406456
8.3	1.178380750929
8.4	1.175509749568
8.5	1.172624346375
8.6	1.169724485352
8.7	1.166810110501
8.8	1.163881165824
8.9	1.160937595323
9	1.157979343
9.1	1.155006352857
9.2	1.152018568896
9.3	1.149015935119
9.4	1.145998395528
9.5	1.142965894125
9.6	1.139918374912
9.7	1.136855781891
9.8	1.133778059064
9.9	1.130685150433
10	1.127577
10.1	1.124453551767
10.2	1.121314749736
10.3	1.118160537909
10.4	1.114990860288
10.5	1.111805660875
10.6	1.108604883672
10.7	1.105388472681
10.8	1.102156371904
10.9	1.098908525343
11	1.095644877
11.1	1.092365370877
11.2	1.089069950976
11.3	1.085758561299
11.4	1.082431145848
11.5	1.079087648625
11.6	1.075728013632
11.7	1.072352184871
11.8	1.068960106344
11.9	1.065551722053
12	1.062126976
12.1	1.058685812187
12.2	1.055228174616
12.3	1.051754007289
12.4	1.048263254208
12.5	1.044755859375
12.6	1.041231766792
12.7	1.037690920461
12.8	1.034133264384
12.9	1.030558742563
13	1.026967299
13.1	1.023358877697
13.2	1.019733422656
13.3	1.016090877879
13.4	1.012431187368
13.5	1.008754295125
13.6	1.005060145152
13.7	1.001348681451
13.8	0.997619848024
13.9	0.993873588873001
14	0.990109848
14.1	0.986328569406999
14.2	0.982529697096
14.3	0.978713175069
14.4	0.974878947328001
14.5	0.971026957875
14.6	0.967157150711999
14.7	0.963269469841
14.8	0.959363859264
14.9	0.955440262983001
15	0.951498625
15.1	0.947538889316999
15.2	0.943560999936001
15.3	0.939564900859
15.4	0.935550536088001
15.5	0.931517849625
15.6	0.927466785471999
15.7	0.923397287631001
15.8	0.919309300104
15.9	0.915202766893001
16	0.911077632
16.1	0.906933839426999
16.2	0.902771333176001
16.3	0.898590057249
16.4	0.894389955648001
16.5	0.890170972375
16.6	0.885933051431999
16.7	0.881676136821001
16.8	0.877400172544
16.9	0.873105102603001
17	0.868790871
17.1	0.864457421736999
17.2	0.860104698816
17.3	0.855732646239
17.4	0.851341208008001
17.5	0.846930328125
17.6	0.842499950591999
17.7	0.838050019411001
17.8	0.833580478583999
17.9	0.829091272113001
18	0.824582344
18.1	0.820053638246999
18.2	0.815505098856001
18.3	0.810936669829
18.4	0.806348295168001
18.5	0.801739918875
18.6	0.797111484951999
18.7	0.792462937401001
18.8	0.787794220223999
18.9	0.783105277423001
19	0.778396053
19.1	0.773666490956999
19.2	0.768916535296001
19.3	0.764146130018999
19.4	0.759355219128001
19.5	0.754543746625
19.6	0.749711656511999
19.7	0.744858892791001
19.8	0.739985399464
19.9	0.735091120533001
20	0.730176
20.1	0.725239981866999
20.2	0.720283010136001
20.3	0.715305028808999
20.4	0.710305981888001
20.5	0.705285813375
20.6	0.700244467271999
20.7	0.695181887581001
20.8	0.690098018303999
20.9	0.684992803443001
21	0.679866187
21.1	0.674718112976999
21.2	0.669548525376001
21.3	0.664357368198999
21.4	0.659144585448001
21.5	0.653910121125
21.6	0.648653919231999
21.7	0.643375923771001
21.8	0.638076078744
21.9	0.632754328153001
22	0.627410616
22.1	0.622044886286999
22.2	0.616657083016001
22.3	0.611247150188999
22.4	0.605815031808001
22.5	0.600360671875
22.6	0.594884014391999
22.7	0.589385003361001
22.8	0.583863582783999
22.9	0.578319696663001
23	0.572753289
23.1	0.567164303796999
23.2	0.561552685056001
23.3	0.555918376778999
23.4	0.550261322968001
23.5	0.544581467625
23.6	0.538878754751999
23.7	0.533153128351001
23.8	0.527404532424
23.9	0.521632910973001
24	0.515838208
24.1	0.510020367506999
24.2	0.504179333496001
24.3	0.498315049968999
24.4	0.492427460928002
24.5	0.486516510375
24.6	0.480582142311999
24.7	0.474624300741001
24.8	0.468642929663999
24.9	0.462637973083001
25	0.456609375
25.1	0.450557079416999
25.2	0.444481030336001
25.3	0.438381171758999
25.4	0.432257447688001
25.5	0.426109802125
25.6	0.419938179071999
25.7	0.413742522531001
25.8	0.407522776503999
25.9	0.401278884993002
26	0.395010792
26.1	0.388718441526999
26.2	0.382401777576001
26.3	0.376060744148999
26.4	0.369695285248002
26.5	0.363305344875
26.6	0.356890867031999
26.7	0.350451795721001
26.8	0.343988074943999
26.9	0.337499648703002
27	0.330986461
27.1	0.324448455836999
27.2	0.317885577216001
27.3	0.311297769138999
27.4	0.304684975608002
27.5	0.3
27.6	0.3
27.7	0.3
27.8	0.3
27.9	0.3
28	0.3
28.1	0.3
28.2	0.3
28.3	0.3
28.4	0.3
28.5	0.3
28.6	0.3
28.7	0.3
28.8	0.3
28.9	0.3
29	0.3
29.1	0.3
29.2	0.3
29.3	0.3
29.4	0.3
29.5	0.3
29.6	0.3
29.7	0.3
29.8	0.3
29.9	0.3
30	0.3
30.1	0.3
30.2	0.3
30.3	0.3
30.4	0.3
30.5	0.3
30.6	0.3
30.7	0.3
30.8	0.3
30.9	0.3
31	0.3
31.1	0.3
31.2	0.3
31.3	0.3
31.4	0.3
31.5	0.3
31.6	0.3
31.7	0.3
31.8	0.3
31.9	0.3
32	0.3
32.1	0.3
32.2	0.3
32.3	0.3
32.4	0.3
32.5	0.3
32.6	0.3
32.7	0.3
32.8	0.3
32.9	0.3
33	0.3
33.1	0.3
33.2	0.3
33.3	0.3
33.4	0.3
33.5	0.3
33.6	0.3
33.7	0.3
33.8	0.3
33.9	0.3
34	0.3
34.1	0.3
34.2	0.3
34.3	0.3
34.4	0.3
34.5	0.3
34.6	0.3
34.7	0.3
34.8	0.3
34.9	0.3
35	0.3


==> img/model-parameters/model-parameters-5-x0-30clo-30-00C.tsv <==
x	y	z	c
20	20	-2.44496995148878	-2.44496995148878
20	22	-2.13713979514843	-2.13713979514843
20	24	-1.8234394452782	-1.8234394452782
20	26	-1.50386890187811	-1.50386890187811
20	28	-1.17842816494814	-1.17842816494814
20	30	-0.847117234488306	-0.847117234488306
22	20	-2.06166673407267	-2.06166673407267
22	22	-1.75191407872049	-1.75191407872049
22	24	-1.43629122983845	-1.43629122983845
22	26	-1.11479818742653	-1.11479818742653
22	28	-0.787434951484746	-0.787434951484746
22	30	-0.454201522013087	-0.454201522013087
24	20	-1.6921488130647	-1.6921488130647
24	22	-1.3804736587007	-1.3804736587007
24	24	-1.06292831080684	-1.06292831080684
24	26	-0.739512769383101	-0.739512769383101
24	28	-0.410227034429493	-0.410227034429493
24	30	-0.0750711059460127	-0.0750711059460127
26	20	-1.33641618846487	-1.33641618846487
26	22	-1.02281853508906	-1.02281853508906
26	24	-0.703350688183371	-0.703350688183371
26	26	-0.378012647747813	-0.378012647747813
26	28	-0.0468044137823836	-0.0468044137823836
26	30	0.290274013712918	0.290274013712918
28	20	-0.994468860273191	-0.994468860273191
28	22	-0.678948707885555	-0.678948707885555
28	24	-0.357558361968047	-0.357558361968047
28	26	-0.0302978225206675	-0.0302978225206675
28	28	0.302832910456583	0.302832910456583
28	30	0.641833836963705	0.641833836963705
30	20	-0.666306828489653	-0.666306828489653
30	22	-0.348864177090196	-0.348864177090196
30	24	-0.0255513321608671	-0.0255513321608671
30	26	0.303631706298333	0.303631706298333
30	28	0.638684938287405	0.638684938287405
30	30	0.979608363806348	0.979608363806348


==> img/model-parameters/model-parameters-6.tsv <==
30	24.3320418697188	0
24.1382861586209	30	0


==> img/model-parameters/model-parameters-7.tsv <==
30	24.3320418697188	-2.9
24.1382861586209	30	-2.9


==> img/model-parameters/model-parameters-8-x1-13clo-10-00C.tsv <==
x	y	z	c
20	20	-0.42906761555375	-0.42906761555375
20	22	-0.252017960036356	-0.252017960036356
20	24	-0.072362717019029	-0.072362717019029
20	26	0.109898113498231	0.109898113498231
20	28	0.294764531515424	0.294764531515424
20	30	0.48223653703255	0.48223653703255
22	20	-0.223166153572081	-0.223166153572081
22	22	-0.0445183016068507	-0.0445183016068507
22	24	0.136735137858313	0.136735137858313
22	26	0.32059416482341	0.32059416482341
22	28	0.50705877928844	0.50705877928844
22	30	0.696128981253403	0.696128981253403
24	20	-0.0222281609033171	-0.0222281609033171
24	22	0.158017887509751	0.158017887509751
24	24	0.340869523422752	0.340869523422752
24	26	0.526326746835685	0.526326746835685
24	28	0.714389557748552	0.714389557748552
24	30	0.905057956161352	0.905057956161352
26	20	0.173746362452544	0.173746362452544
26	22	0.355590607313449	0.355590607313449
26	24	0.540040439674287	0.540040439674287
26	26	0.727095859535057	0.727095859535057
26	28	0.916756866895761	0.916756866895761
26	30	1.1090234617564	1.1090234617564
28	20	0.364757416495501	0.364757416495501
28	22	0.548199857804243	0.548199857804243
28	24	0.734247886612918	0.734247886612918
28	26	0.922901502921526	0.922901502921526
28	28	1.11416070673007	1.11416070673007
28	30	1.30802549803854	1.30802549803854
30	20	0.550805001225555	0.550805001225555
30	22	0.735845638982134	0.735845638982134
30	24	0.923491864238646	0.923491864238646
30	26	1.11374367699509	1.11374367699509
30	28	1.30660107725147	1.30660107725147
30	30	1.50206406500778	1.50206406500778


==> img/model-parameters/model-parameters-9.tsv <==
20	24.3975939159197	0
24.4195209456957	20	0


==> img/pareto-fronts-thermal/pareto-fronts-thermal-1-PTC.tsv <==
0	7.82611011297336
0.125	7.20583126624213
0.25	6.60484120405473
0.375	6.02557868975902
0.5	5.46917143911586
0.625	4.93705889151961
0.75	4.43210472357306
0.875	3.95554474411018
1	3.50355422949355
1.125	3.08000180505694
1.25	2.68603323462318
1.375	2.32155934736245
1.5	1.98813025231183
1.625	1.68283825698538
1.75	1.4069988868888
1.875	1.15906377600249
2	0.938976769264274


==> img/pareto-fronts-thermal/pareto-fronts-thermal-2-PTC-RH.tsv <==
0	7.43562819805923
0.125	6.82944755650842
0.25	6.24751864302644
0.375	5.69008801344246
0.5	5.15099357497246
0.625	4.63887746187936
0.75	4.15716799224688
0.875	3.70315974072054
1	3.27488423012758
1.125	2.87483277288589
1.25	2.50337088807619
1.375	2.16077604721042
1.5	1.84748768643771
1.625	1.56230187246014
1.75	1.30519206983662
1.875	1.07573814153075
2	0.871730283948739


==> img/pareto-fronts-thermal/pareto-fronts-thermal-3-HP.tsv <==
0	4.0020893654656
0.125	3.60829702443116
0.25	3.23899703903235
0.375	2.89285362723912
0.5	2.57111959273066
0.625	2.27396068821059
0.75	2.00225771411474
0.875	1.7542365313584
1	1.52723030208161
1.125	1.32102391015982
1.25	1.13517504940221
1.375	0.96804335060366
1.5	0.819309784404621
1.625	0.686645690642971
1.75	0.569601985136794
1.875	0.466800685697968
2	0.377778570792625


==> img/pareto-fronts-thermal/pareto-fronts-thermal-4-HP-AirCurtain.tsv <==
0	3.26159077894627
0.125	2.94810827101094
0.25	2.6538954113649
0.375	2.37814601113436
0.5	2.12090787259697
0.625	1.88281420424902
0.75	1.6640461246842
0.875	1.46417115516648
1	1.28052017152597
1.125	1.1131257205361
1.25	0.961558384164303
1.375	0.824838790537098
1.5	0.702400720408058
1.625	0.592674633949361
1.75	0.495267507786475
1.875	0.409230339420586
2	0.334324938142624


==> img/scenarios-overview/scenarios-overview-1-T--inf-.tsv <==
x	y
-6	12
-3.9	74
-1.8	230
0.300000000000001	326
2.4	453
4.5	549
6.6	623
8.7	684
10.8	700
12.9	721
15	686
17.1	639
19.2	524
21.3	385
23.4	269
25.5	265
27.6	149
29.7	63
31.8	34
33.9	13
36	13


==> img/scenarios-overview/scenarios-overview-2-DNI.tsv <==
x	y
0	3999
51	293
102	195
153	185
204	179
255	162
306	169
357	142
408	136
459	158
510	143
561	158
612	176
663	206
714	202
765	246
816	257
867	249
918	132
969	12
1020	12


==> img/scenarios-overview/scenarios-overview-3-DHI.tsv <==
x	y
0	3300
51	1643
102	934
153	576
204	369
255	255
306	171
357	98
408	45
459	7
510	1
561	0
612	0
663	0
714	0
765	0
816	0
867	0
918	0
969	0
1020	0


==> img/scenarios-overview/scenarios-overview-4-N-P---.tsv <==
x	y
0	148
3.5	610
7	1055
10.5	1357
14	1366
17.5	969
21	693
24.5	449
28	306
31.5	184
35	111
38.5	70
42	28
45.5	21
49	14
52.5	9
56	5
59.5	2
63	0
66.5	2
70	2


==> img/scenarios-overview/scenarios-overview-5-Months.tsv <==
x	y
0.5	325
1.5	227
2.5	593
3.5	439
4.5	871
5.5	545
6.5	786
7.5	823
8.5	684
9.5	975
10.5	696
11.5	435
12.5	435


==> img/scenarios-overview/scenarios-overview-6-x-zeta--door----.tsv <==
x	y
1	4
2.34	22
3.68	63
5.02	145
6.36	243
7.7	557
9.04	923
10.38	1129
11.72	1043
13.06	977
14.4	771
15.74	567
17.08	428
18.42	273
19.76	135
21.1	57
22.44	28
23.78	19
25.12	10
26.46	5
27.8	5


==> img/scenarios-overview/scenarios-overview-7-hours.tsv <==
x	y
0	26
1	21
2	16
3	123
4	381
5	500
6	507
7	456
8	402
9	395
10	403
11	395
12	389
13	413
14	513
15	550
16	533
17	461
18	283
19	198
20	180
21	154
22	78
23	22
24	22


==> img/shadow-fraction/shadow-fraction-1-x24-Jul-2022.tsv <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.819814964519896
7	0.763046797808318
8	0.552771041049133
9	0.317793945926525
10	0.19482619240097
11	0.127548729003862
12	0.094404024072577
13	0.0887451720111381
14	0.0972783616275936
15	0.121800053893829
16	0.192311147040331
17	0.283122249169137
18	0.379861672505165
19	0.460522770142819
20	0.582233000988054
21	0.659840114973502
22	1
23	1
24	1


==> img/shadow-fraction/shadow-fraction-2-x21-Mar-2022.tsv <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	0.735920237132848
8	0.403485134285458
9	0.312763855205246
10	0.317793945926525
11	0.267672684810922
12	0.217192131500943
13	0.205964250426659
14	0.225006736728645
15	0.344920506601994
16	0.523398904158807
17	0.687056498697566
18	0.860055690290128
19	1
20	1
21	1
22	1
23	1
24	1


==> img/shadow-fraction/shadow-fraction-3-x10-Dec-2022.tsv <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	0.747866702595886
10	0.639989221234169
11	0.603790532650678
12	0.530584748046349
13	0.464834276475344
14	0.506063055780113
15	0.73574059103566
16	0.843438426300189
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1


==> img/single-scenario-cold/single-scenario-cold-1-box-fill--Tcab.tsv <==
x	y
0	0
1.5	0
1.5	2
0	2


==> img/single-scenario-cold/single-scenario-cold-10-box-edge--TShellOutside.tsv <==
x	y
4.5	6
5.5	6
5.5	1
4.5	1


==> img/single-scenario-cold/single-scenario-cold-11-box-fill--Tamb.tsv <==
x	y
6.5	0
7.5	0
7.5	6
6.5	6


==> img/single-scenario-cold/single-scenario-cold-12-box-edge--Tamb.tsv <==
x	y
6.5	0
7.5	0
7.5	6
6.5	6


==> img/single-scenario-cold/single-scenario-cold-13-arrow--Qpass.tsv <==
x	y
-1	0.90590771
-1	0.69409229
-0.149776119841877	0.69409229
-0.149776119841877	0.58818458
0	0.8
-0.149776119841877	1.01181542
-0.149776119841877	0.90590771
-1	0.90590771


==> img/single-scenario-cold/single-scenario-cold-14-arrow--Qother.tsv <==
x	y
-1	0.358333333333333
-1	0.308333333333333
-0.0353553390593274	0.308333333333333
-0.0353553390593274	0.283333333333333
0	0.333333333333333
-0.0353553390593274	0.383333333333333
-0.0353553390593274	0.358333333333333
-1	0.358333333333333


==> img/single-scenario-cold/single-scenario-cold-15-arrow--Qdoor.tsv <==
x	y
1.5	0.557293101361202
1.5	0.442706898638797
6.32322330470336	0.442706898638797
6.32322330470336	0.25
6.5	0.5
6.32322330470336	0.75
6.32322330470336	0.557293101361202
1.5	0.557293101361202


==> img/single-scenario-cold/single-scenario-cold-16-arrow--QconvInt.tsv <==
x	y
0.989813009639524	2
1.01018699036048	2
1.01018699036048	2.96464466094067
1.05	2.96464466094067
1	3
0.95	2.96464466094067
0.989813009639524	2.96464466094067
0.989813009639524	2


==> img/single-scenario-cold/single-scenario-cold-17-arrow--QconvRH.tsv <==
x	y
0.374195915283655	2
0.375804084716345	2
0.375804084716345	4.89393398282202
0.525	4.89393398282202
0.375	5
0.225	4.89393398282202
0.374195915283655	4.89393398282202
0.374195915283655	2


==> img/single-scenario-cold/single-scenario-cold-18-arrow--QradRhToInt.tsv <==
x	y
0.999795212112902	4
1.0002047878871	4
1.0002047878871	4.96464466094067
1.05	4.96464466094067
1	5
0.95	4.96464466094067
0.999795212112902	4.96464466094067
0.999795212112902	4


==> img/single-scenario-cold/single-scenario-cold-19-arrow--QradRhToShell.tsv <==
x	y
1.5	5.50100887260344
1.5	5.49899112739656
2.46464466094067	5.49899112739656
2.46464466094067	5.45
2.5	5.5
2.46464466094067	5.55
2.46464466094067	5.50100887260344
1.5	5.50100887260344


==> img/single-scenario-cold/single-scenario-cold-2-box-edge--Tcab.tsv <==
x	y
0	0
1.5	0
1.5	2
0	2


==> img/single-scenario-cold/single-scenario-cold-20-arrow--QradIntToShell.tsv <==
x	y
1.5	3.50998220247338
1.5	3.49001779752662
2.46464466094067	3.49001779752662
2.46464466094067	3.45
2.5	3.5
2.46464466094067	3.55
2.46464466094067	3.50998220247338
1.5	3.50998220247338


==> img/single-scenario-cold/single-scenario-cold-21-arrow--QconvShellInside.tsv <==
x	y
1.5	1.76380879073268
1.5	1.23619120926732
2.1269180302726	1.23619120926732
2.1269180302726	0.972382418534645
2.5	1.5
2.1269180302726	2.02761758146535
2.1269180302726	1.76380879073268
1.5	1.76380879073268


==> img/single-scenario-cold/single-scenario-cold-22-arrow--Qcond.tsv <==
x	y
3.5	3.7747998658095
3.5	3.2252001341905
4.1113743028339	3.2252001341905
4.1113743028339	2.950400268381
4.5	3.5
4.1113743028339	4.049599731619
4.1113743028339	3.7747998658095
3.5	3.7747998658095


==> img/single-scenario-cold/single-scenario-cold-23-arrow--QconvShellOutside.tsv <==
x	y
5.5	4.97441124227528
5.5	4.52558875772472
6.18263457762531	4.52558875772472
6.18263457762531	4.30117751544945
6.5	4.75
6.18263457762531	5.19882248455055
6.18263457762531	4.97441124227528
5.5	4.97441124227528


==> img/single-scenario-cold/single-scenario-cold-24-arrow--QradShellOutside.tsv <==
x	y
5.5	2.30038862353423
5.5	2.19961137646577
6.42873972520859	2.19961137646577
6.42873972520859	2.14922275293155
6.5	2.25
6.42873972520859	2.35077724706845
6.42873972520859	2.30038862353423
5.5	2.30038862353423


==> img/single-scenario-cold/single-scenario-cold-25-arrow--Qhc.tsv <==
x	y
-1	1.7011852571707
-1	1.2988147428293
-0.284518919240326	1.2988147428293
-0.284518919240326	1.0976294856586
0	1.5
-0.284518919240326	1.9023705143414
-0.284518919240326	1.7011852571707
-1	1.7011852571707


==> img/single-scenario-cold/single-scenario-cold-26-arrow--PRH.tsv <==
x	y
-1	5.5
-1	5.5
-0.0353553390593274	5.5
-0.0353553390593274	5.45
0	5.5
-0.0353553390593274	5.55
-0.0353553390593274	5.5
-1	5.5


==> img/single-scenario-cold/single-scenario-cold-27-arrow--QsolarInt.tsv <==
x	y
2.20710678118655	4.70710678118655
2.20710678118655	4.70710678118655
1.525	4.025
1.48964466094067	4.06035533905933
1.5	4
1.56035533905933	3.98964466094067
1.525	4.025
2.20710678118655	4.70710678118655


==> img/single-scenario-cold/single-scenario-cold-28-arrow--QsolarShellInside.tsv <==
x	y
4.20710678118655	6.70710678118655
4.20710678118655	6.70710678118655
3.525	6.025
3.48964466094067	6.06035533905933
3.5	6
3.56035533905933	5.98964466094067
3.525	6.025
4.20710678118655	6.70710678118655


==> img/single-scenario-cold/single-scenario-cold-29-arrow--QsolarShellOutside.tsv <==
x	y
6.20710678118655	6.70710678118655
6.20710678118655	6.70710678118655
5.525	6.025
5.48964466094067	6.06035533905933
5.5	6
5.56035533905933	5.98964466094067
5.525	6.025
6.20710678118655	6.70710678118655


==> img/single-scenario-cold/single-scenario-cold-3-box-fill--Tint.tsv <==
x	y
0.5	3
1.5	3
1.5	4
0.5	4


==> img/single-scenario-cold/single-scenario-cold-4-box-edge--Tint.tsv <==
x	y
0.5	3
1.5	3
1.5	4
0.5	4


==> img/single-scenario-cold/single-scenario-cold-5-box-fill--TRH.tsv <==
x	y
0	5
1.5	5
1.5	6
0	6


==> img/single-scenario-cold/single-scenario-cold-6-box-edge--TRH.tsv <==
x	y
0	5
1.5	5
1.5	6
0	6


==> img/single-scenario-cold/single-scenario-cold-7-box-fill--TShellInside.tsv <==
x	y
2.5	6
3.5	6
3.5	1
2.5	1


==> img/single-scenario-cold/single-scenario-cold-8-box-edge--TShellInside.tsv <==
x	y
2.5	6
3.5	6
3.5	1
2.5	1


==> img/single-scenario-cold/single-scenario-cold-9-box-fill--TShellOutside.tsv <==
x	y
4.5	6
5.5	6
5.5	1
4.5	1


==> img/single-scenario-hot/single-scenario-hot-1-box-fill--Tcab.tsv <==
x	y
0	0
1.5	0
1.5	2
0	2


==> img/single-scenario-hot/single-scenario-hot-10-box-edge--TShellOutside.tsv <==
x	y
4.5	6
5.5	6
5.5	1
4.5	1


==> img/single-scenario-hot/single-scenario-hot-11-box-fill--Tamb.tsv <==
x	y
6.5	0
7.5	0
7.5	6
6.5	6


==> img/single-scenario-hot/single-scenario-hot-12-box-edge--Tamb.tsv <==
x	y
6.5	0
7.5	0
7.5	6
6.5	6


==> img/single-scenario-hot/single-scenario-hot-13-arrow--Qpass.tsv <==
x	y
-1	0.85031645
-1	0.74968355
-0.0711582060004677	0.74968355
-0.0711582060004677	0.6993671
0	0.8
-0.0711582060004677	0.9006329
-0.0711582060004677	0.85031645
-1	0.85031645


==> img/single-scenario-hot/single-scenario-hot-14-arrow--Qother.tsv <==
x	y
-1	0.358333333333333
-1	0.308333333333333
-0.0353553390593274	0.308333333333333
-0.0353553390593274	0.283333333333333
0	0.333333333333333
-0.0353553390593274	0.383333333333333
-0.0353553390593274	0.358333333333333
-1	0.358333333333333


==> img/single-scenario-hot/single-scenario-hot-15-arrow--Qdoor.tsv <==
x	y
6.5	0.478146274676223
6.5	0.521853725323777
1.67677669529664	0.521853725323777
1.67677669529664	0.750000000000001
1.5	0.500000000000001
1.67677669529664	0.250000000000001
1.67677669529664	0.478146274676224
6.5	0.478146274676223


==> img/single-scenario-hot/single-scenario-hot-16-arrow--QconvInt.tsv <==
x	y
1.02365373053765	3
0.976346269462355	3
0.976346269462355	2.03535533905933
0.95	2.03535533905933
1	2
1.05	2.03535533905933
1.02365373053765	2.03535533905933
1.02365373053765	3


==> img/single-scenario-hot/single-scenario-hot-17-arrow--QconvRH.tsv <==
x	y
0.375876120276209	5
0.374123879723791	5
0.374123879723792	2.10606601717798
0.225	2.10606601717798
0.375	2
0.525	2.10606601717798
0.375876120276209	2.10606601717798
0.375876120276209	5


==> img/single-scenario-hot/single-scenario-hot-18-arrow--QradRhToInt.tsv <==
x	y
0.9996717059881	4
1.0003282940119	4
1.0003282940119	4.96464466094067
1.05	4.96464466094067
1	5
0.95	4.96464466094067
0.9996717059881	4.96464466094067
0.9996717059881	4


==> img/single-scenario-hot/single-scenario-hot-19-arrow--QradRhToShell.tsv <==
x	y
2.5	5.49945217373569
2.5	5.50054782626431
1.53535533905933	5.50054782626431
1.53535533905933	5.55
1.5	5.5
1.53535533905933	5.45
1.53535533905933	5.49945217373569
2.5	5.49945217373569


==> img/single-scenario-hot/single-scenario-hot-2-box-edge--Tcab.tsv <==
x	y
0	0
1.5	0
1.5	2
0	2


==> img/single-scenario-hot/single-scenario-hot-20-arrow--QradIntToShell.tsv <==
x	y
1.5	3.50146501079274
1.5	3.49853498920726
2.46464466094067	3.49853498920726
2.46464466094067	3.45
2.5	3.5
2.46464466094067	3.55
2.46464466094067	3.50146501079274
1.5	3.50146501079274


==> img/single-scenario-hot/single-scenario-hot-21-arrow--QconvShellInside.tsv <==
x	y
2.5	1.28367677669721
2.5	1.71632322330279
1.80592723625106	1.71632322330279
1.80592723625106	1.93264644660557
1.5	1.5
1.80592723625106	1.06735355339443
1.80592723625106	1.28367677669721
2.5	1.28367677669721


==> img/single-scenario-hot/single-scenario-hot-22-arrow--Qcond.tsv <==
x	y
4.5	3.34397037702432
4.5	3.65602962297568
3.72065920894416	3.65602962297568
3.72065920894416	3.81205924595135
3.5	3.5
3.72065920894416	3.18794075404865
3.72065920894416	3.34397037702432
4.5	3.34397037702432


==> img/single-scenario-hot/single-scenario-hot-23-arrow--QconvShellOutside.tsv <==
x	y
5.5	4.76649960748762
5.5	4.73350039251238
6.46464466094067	4.73350039251238
6.46464466094067	4.7
6.5	4.75
6.46464466094067	4.8
6.46464466094067	4.76649960748762
5.5	4.76649960748762


==> img/single-scenario-hot/single-scenario-hot-24-arrow--QradShellOutside.tsv <==
x	y
5.5	2.25528836405471
5.5	2.24471163594529
6.46464466094067	2.24471163594529
6.46464466094067	2.2
6.5	2.25
6.46464466094067	2.3
6.46464466094067	2.25528836405471
5.5	2.25528836405471


==> img/single-scenario-hot/single-scenario-hot-25-arrow--Qhc.tsv <==
x	y
-4.13959090464591e-17	1.16197675055959
4.13959090464591e-17	1.83802324944041
-0.521962936243943	1.83802324944041
-0.521962936243943	2.17604649888083
-1	1.5
-0.521962936243943	0.823953501119172
-0.521962936243943	1.16197675055959
-4.13959090464591e-17	1.16197675055959


==> img/single-scenario-hot/single-scenario-hot-26-arrow--PRH.tsv <==
x	y
-1	5.5
-1	5.5
-0.0353553390593274	5.5
-0.0353553390593274	5.45
0	5.5
-0.0353553390593274	5.55
-0.0353553390593274	5.5
-1	5.5


==> img/single-scenario-hot/single-scenario-hot-27-arrow--QsolarInt.tsv <==
x	y
2.22510055243817	4.68911300993492
2.18911300993492	4.72510055243817
1.50745326409066	4.04344080659391
1.48945949283904	4.06143457784554
1.5	4
1.56143457784554	3.98945949283904
1.54344080659391	4.00745326409066
2.22510055243817	4.68911300993492


==> img/single-scenario-hot/single-scenario-hot-28-arrow--QsolarShellInside.tsv <==
x	y
4.24909224744034	6.66512131493276
4.16512131493276	6.74909224744034
3.51739094954488	6.10136188205246
3.47540548329109	6.14334734830626
3.5	6
3.64334734830626	5.97540548329109
3.60136188205246	6.01739094954488
4.24909224744034	6.66512131493276


==> img/single-scenario-hot/single-scenario-hot-29-arrow--QsolarShellOutside.tsv <==
x	y
6.33284280808451	6.58137075428858
6.08137075428858	6.83284280808451
5.55208156762005	6.30355362141598
5.42634554072208	6.42928964831395
5.5	6
5.92928964831395	5.92634554072208
5.80355362141598	6.05208156762005
6.33284280808451	6.58137075428858


==> img/single-scenario-hot/single-scenario-hot-3-box-fill--Tint.tsv <==
x	y
0.5	3
1.5	3
1.5	4
0.5	4


==> img/single-scenario-hot/single-scenario-hot-4-box-edge--Tint.tsv <==
x	y
0.5	3
1.5	3
1.5	4
0.5	4


==> img/single-scenario-hot/single-scenario-hot-5-box-fill--TRH.tsv <==
x	y
0	5
1.5	5
1.5	6
0	6


==> img/single-scenario-hot/single-scenario-hot-6-box-edge--TRH.tsv <==
x	y
0	5
1.5	5
1.5	6
0	6


==> img/single-scenario-hot/single-scenario-hot-7-box-fill--TShellInside.tsv <==
x	y
2.5	6
3.5	6
3.5	1
2.5	1


==> img/single-scenario-hot/single-scenario-hot-8-box-edge--TShellInside.tsv <==
x	y
2.5	6
3.5	6
3.5	1
2.5	1


==> img/single-scenario-hot/single-scenario-hot-9-box-fill--TShellOutside.tsv <==
x	y
4.5	6
5.5	6
5.5	1
4.5	1


==> img/yearly-pmv-range-comparison/yearly-pmv-range-comparison-1-PMV-0-25.tsv <==
x	y
-1.001	0
-0.931965517241379	0
-0.862931034482759	0
-0.793896551724138	0
-0.724862068965517	0
-0.655827586206897	0
-0.586793103448276	0
-0.517758620689655	0
-0.448724137931034	0
-0.379689655172414	0
-0.310655172413793	0.663197729422895
-0.241620689655172	0.0223003108528179
-0.172586206896552	0.0143262603054467
-0.103551724137931	0.0135153399107988
-0.0345172413793103	0.010406811731315
0.0345172413793103	0.0124341127179349
0.103551724137931	0.0120286525206109
0.172586206896552	0.0124341127179349
0.241620689655172	0.239356669820246
0.310655172413793	0
0.379689655172414	0
0.448724137931034	0
0.517758620689655	0
0.586793103448276	0
0.655827586206897	0
0.724862068965517	0
0.793896551724138	0
0.862931034482759	0
0.931965517241379	0
1.001	0


==> img/yearly-pmv-range-comparison/yearly-pmv-range-comparison-2-PMV-0-62.tsv <==
x	y
-1.001	0
-0.931965517241379	0
-0.862931034482759	0
-0.793896551724138	0
-0.724862068965517	0
-0.655827586206897	0.586700905527774
-0.586793103448276	0.0224354642519259
-0.517758620689655	0.0191917826733342
-0.448724137931034	0.0151371807000946
-0.379689655172414	0.0133801865116908
-0.310655172413793	0.0154074874983106
-0.241620689655172	0.0147317205027706
-0.172586206896552	0.0129747263143668
-0.103551724137931	0.0133801865116908
-0.0345172413793103	0.010406811731315
0.0345172413793103	0.0124341127179349
0.103551724137931	0.0120286525206109
0.172586206896552	0.0122989593188269
0.241620689655172	0.010406811731315
0.310655172413793	0.00810920394647925
0.379689655172414	0.00729828355183133
0.448724137931034	0.00946073793755913
0.517758620689655	0.00905527774023517
0.586793103448276	0.195161508311934
0.655827586206897	0
0.724862068965517	0
0.793896551724138	0
0.862931034482759	0
0.931965517241379	0
1.001	0


==> img/yearly-pmv-range-comparison/yearly-pmv-range-comparison-3-PMV-1-00.tsv <==
x	y
-1.001	0.493985673739695
-0.931965517241379	0.0185160156777943
-0.862931034482759	0.0200027030679822
-0.793896551724138	0.0179754020813623
-0.724862068965517	0.0228409244492499
-0.655827586206897	0.0186511690769023
-0.586793103448276	0.0181105554804703
-0.517758620689655	0.0183808622786863
-0.448724137931034	0.0148668739018786
-0.379689655172414	0.0136504933099067
-0.310655172413793	0.0154074874983106
-0.241620689655172	0.0145965671036627
-0.172586206896552	0.0128395729152588
-0.103551724137931	0.0135153399107988
-0.0345172413793103	0.0102716583322071
0.0345172413793103	0.0125692661170428
0.103551724137931	0.0118934991215029
0.172586206896552	0.0125692661170428
0.241620689655172	0.0101365049330991
0.310655172413793	0.00824435734558724
0.379689655172414	0.00729828355183133
0.448724137931034	0.00946073793755913
0.517758620689655	0.00878497094201919
0.586793103448276	0.00932558453845114
0.655827586206897	0.00824435734558724
0.724862068965517	0.00973104473577511
0.793896551724138	0.00689282335450737
0.862931034482759	0.00689282335450737
0.931965517241379	0.154345181781322
1.001	0.154345181781322

